Multi-Class Zero-Shot Learning for Artistic Material Recognition

Zero-Shot Learning (ZSL) is an extreme form of transfer learning, where no labelled examples of the data to be classified are provided during the training stage. Instead, ZSL uses additional information learned about the domain, and relies upon transfer learning algorithms to infer knowledge about the missing instances. ZSL approaches are an attractive solution for sparse datasets. Here we outline a model to identify the materials with which a work of art was created, by learning the relationship between English descriptions of the subject of a piece and its composite materials. After experimenting with a range of hyper-parameters, we produce a model which is capable of correctly identifying the materials used on pieces from an entirely distinct museum dataset. This model returned a classification accuracy of 48.42% on 5,000 artworks taken from the Tate collection, which is distinct from the Rijksmuseum network used to create and train our model.

==> run_adagrad_tag_val_acc.csv <==
,Wall time,Step,Value
0,1522288113.5289862,0,0.4765625
1,1522288113.89152,1,0.4765625
2,1522288114.267683,2,0.4765625
3,1522288114.577678,3,0.4790774031296572
4,1522288114.879982,4,0.4827305283809933
5,1522288115.2233222,5,0.48510033313460726
6,1522288115.5719151,6,0.48764186386024544
7,1522288115.923415,7,0.49117407409167324
8,1522288116.2763364,8,0.49380623354605424
9,1522288116.632799,9,0.49659024461958007
10,1522288116.9509618,10,0.49875149945071307
11,1522288117.2698839,11,0.501919006541579
12,1522288117.5835721,12,0.504438853451284
13,1522288117.8441012,13,0.5085787809446135
14,1522288118.1186292,14,0.5119233570781563
15,1522288118.408244,15,0.5146403806449033
16,1522288118.667579,16,0.5175393149091726
17,1522288118.940887,17,0.5205900599024785
18,1522288119.190995,18,0.5230962026864239
19,1522288119.448024,19,0.5258285222066985
20,1522288119.719598,20,0.5280831943287623
21,1522288120.007692,21,0.5299468364832026
22,1522288120.2690508,22,0.5328114380531591
23,1522288120.534674,23,0.5351852251861349
24,1522288120.797917,24,0.5378120991132607
25,1522288121.066827,25,0.5399926726539657
26,1522288121.3238242,26,0.542459769978703
27,1522288121.583822,27,0.5445101633185047
28,1522288121.845818,28,0.5468693540982986
29,1522288122.1037118,29,0.5488316868407638
30,1522288122.3675468,30,0.5504644292732036
31,1522288122.6409562,31,0.5511703395349212
32,1522288122.9023788,32,0.5524105982600186
33,1522288123.1519802,33,0.5540955884382371
34,1522288123.412111,34,0.5554986991618696
35,1522288123.680799,35,0.5592750771344911
36,1522288123.94899,36,0.5624204289131697
37,1522288124.1949792,37,0.565040424352676
38,1522288124.475876,38,0.5685261161988703
39,1522288124.7452989,39,0.5727329590750477
40,1522288125.020937,40,0.5762377864015688
41,1522288125.265219,41,0.5791578683617568
42,1522288125.5816019,42,0.5822421463630348
43,1522288125.8437,43,0.5848120068438653
44,1522288126.124223,44,0.5876045192559611
45,1522288126.4007142,45,0.589931379571753
46,1522288126.7452018,46,0.5918702678011003
47,1522288127.0408056,47,0.5934858954817062
48,1522288127.325453,48,0.5948321737574089
49,1522288127.6742868,49,0.5959540180715003
50,1522288128.0150568,50,0.596888850662842
51,1522288128.277872,51,0.5976678516637461
52,1522288128.5719972,52,0.5983170009996828
53,1522288128.8846774,53,0.5995090223343463
54,1522288129.1634881,54,0.6005023541443973
55,1522288129.431983,55,0.6013301172488486
56,1522288129.677974,56,0.6026709721604853
57,1522288129.9720778,57,0.6037883386888181
58,1522288130.240969,58,0.6053705242688944
59,1522288130.53617,59,0.606689001956451
60,1522288130.820668,60,0.6077877262129361
61,1522288131.102684,61,0.6087033247949043
62,1522288131.388266,62,0.6094663201652488
63,1522288131.668278,63,0.6101021472461327
64,1522288131.9372091,64,0.6106320014840977
65,1522288132.2349029,65,0.6110735455277045
66,1522288132.5195148,66,0.6114414980955066
67,1522288132.769141,67,0.611748124678489
68,1522288133.054293,68,0.6120036464442721
69,1522288133.3264449,69,0.6128676245132632
70,1522288133.598376,70,0.6129365622590461
71,1522288133.862883,71,0.612994010330219
72,1522288134.133346,72,0.6130418836879237
73,1522288134.389517,73,0.6137328206949867
74,1522288134.6631598,74,0.6143086012423846
75,1522288134.9336429,75,0.6147884181625627
76,1522288135.209085,76,0.6151882654553129
77,1522288135.4767966,77,0.6155214714348746
78,1522288135.741641,78,0.6157991430166412
79,1522288136.0279279,79,0.616030535954316
80,1522288136.3192582,80,0.6168744052874624
81,1522288136.632641,81,0.6175776296322828
82,1522288136.9108312,82,0.6188146916916323
83,1522288137.215056,83,0.6198455766398301
84,1522288137.4859252,84,0.6207046473596755
85,1522288137.7346509,85,0.6220715813449772
86,1522288138.003268,86,0.6232106929346438
87,1522288138.290515,87,0.6241599525477328
88,1522288138.549311,88,0.6249510021940804
89,1522288138.8072162,89,0.6256102102110181
90,1522288139.05673,90,0.6268105919173022
91,1522288139.3333702,91,0.6284619516834886
92,1522288139.6348786,92,0.6291870431009455
93,1522288139.945388,93,0.6310933693195201
94,1522288140.43888,94,0.6326819744806641
95,1522288140.841678,95,0.6340058121003664
96,1522288141.282891,96,0.6344579684264063
97,1522288141.694308,97,0.6354858070398768
98,1522288141.9758232,98,0.6356912975362081
99,1522288142.252649,99,0.6365135812901023
100,1522288142.529655,100,0.6358967344022117
101,1522288142.8174179,101,0.6353826953308661
102,1522288143.088026,102,0.6349543294393952
103,1522288143.402863,103,0.634597357864084
104,1522288143.8646114,104,0.6342998815519598
105,1522288144.259305,105,0.6340519846256307
106,1522288144.6153722,106,0.6338454038539961
107,1522288144.928642,107,0.6336732532111801
108,1522288145.385094,108,0.6335297943423143
109,1522288145.7882571,109,0.634061286952965
110,1522288146.2240598,110,0.634504197461524
111,1522288146.6301498,111,0.6342222478842215
112,1522288147.000969,112,0.6339872899032528
113,1522288147.383735,113,0.6337914915858599
114,1522288147.741823,114,0.633628326321422
115,1522288148.1008186,115,0.6347944386019465
116,1522288148.42996,116,0.6357661988354844
117,1522288148.709461,117,0.6365759990299376
118,1522288149.028142,118,0.637250832525203
119,1522288149.434479,119,0.6378131937711796
120,1522288149.710527,120,0.6376307864759352
121,1522288149.9836369,121,0.6387808637301976
122,1522288150.267361,122,0.639739261442006
123,1522288150.5370119,123,0.640537926201793
124,1522288150.8508868,124,0.6418545218349941
125,1522288151.125932,125,0.6429516848626109
126,1522288151.508991,126,0.6438659873855895
127,1522288151.851959,127,0.6446279061547138
128,1522288152.170559,128,0.6452628384623003
129,1522288152.529793,129,0.6457919487186105
130,1522288152.8582988,130,0.6462328739321941
131,1522288153.142761,131,0.6466003116101747
132,1522288153.4232972,132,0.6469065096751546
133,1522288153.696467,133,0.6478127163959844
134,1522288153.9929519,134,0.6485678886633358
135,1522288154.2703161,135,0.6491971988861239
136,1522288154.5505366,136,0.6497216240717774
137,1522288154.814034,137,0.6501586450598197
138,1522288155.099534,138,0.651173870883193
139,1522288155.3609939,139,0.6520198924026678
140,1522288155.605313,140,0.6527249103355613
141,1522288155.882914,141,0.6533124252796378
142,1522288156.22647,142,0.6538020210663672
143,1522288156.562907,143,0.6542100175553076
144,1522288156.8453078,144,0.6545500146294241
145,1522288157.152868,145,0.6548333455245209
146,1522288157.419749,146,0.655069454603768
147,1522288157.7675898,147,0.655266212169807
148,1522288158.1000981,148,0.6554301768081727
149,1522288158.416516,149,0.6555668140068108
150,1522288158.731647,150,0.6556806783390091
151,1522288159.008667,151,0.6564266069491749
152,1522288159.279358,152,0.6570482141243128
153,1522288159.538239,153,0.6575662201035943
154,1522288159.7991312,154,0.6579978917529955
155,1522288160.13342,155,0.6583576181274964
156,1522288160.4294431,156,0.6586573901062471
157,1522288160.714289,157,0.6589072000885394
158,1522288160.973889,158,0.6591153750737829
159,1522288161.2292302,159,0.6592888542281525
160,1522288161.486837,160,0.6594334201901272
161,1522288161.7610788,161,0.659553891825106
162,1522288162.0301461,162,0.659654284854255
163,1522288162.290386,163,0.6597379457118793
164,1522288162.542593,164,0.6598076630932328
165,1522288162.8032439,165,0.6605168025776941
166,1522288163.05671,166,0.6611077521480784
167,1522288163.355702,167,0.660949168456732
168,1522288163.7353551,168,0.6614680570472767
169,1522288164.069098,169,0.661900464206064
170,1522288164.4250581,170,0.6622608035050533
171,1522288164.786914,171,0.6625610862542112
172,1522288165.13392,172,0.6628113218785093
173,1522288165.4567358,173,0.6630198515654244
174,1522288165.766415,174,0.6631936263045204
175,1522288166.054199,175,0.6633384385871003
176,1522288166.388514,176,0.6634591154892502
177,1522288166.749852,177,0.6635596795743751
178,1522288167.018049,178,0.663643482978646
179,1522288167.2758949,179,0.6643643608155383
180,1522288167.5311801,180,0.6649650923462819
181,1522288167.802591,181,0.6654657019552349
182,1522288168.0584311,182,0.6658828766293624
183,1522288168.313326,183,0.6662305221911353
184,1522288168.566817,184,0.666520226825946
185,1522288168.8276892,185,0.666761647354955
186,1522288169.1694012,186,0.6669628311291292
187,1522288169.5129228,187,0.6671304842742743
188,1522288169.8736992,188,0.6672701952285619
189,1522288170.153565,189,0.6673866210238016
190,1522288170.454946,190,0.6674836425198346
191,1522288170.747166,191,0.6675644937665289
192,1522288171.0101702,192,0.6676318698054406
193,1522288171.264719,193,0.6676880165045339
194,1522288171.563135,194,0.6677348054204449
195,1522288171.8495932,195,0.667773796183704
196,1522288172.1149712,196,0.66780628848642
197,1522288172.3912199,197,0.66783336540535
198,1522288172.666847,198,0.6678559295044584
199,1522288172.9347641,199,0.667874732920382
200,1522288173.2064009,200,0.6678904024336517
201,1522288173.483142,201,0.6679034603613765
202,1522288173.7795231,202,0.6679143419678139
203,1522288174.0276976,203,0.6679234099731782
204,1522288174.2909162,204,0.6679309666443152
205,1522288174.5545046,205,0.6679372638702625
206,1522288174.8420231,206,0.6679425115585521
207,1522288175.105661,207,0.6679468846321268
208,1522288175.363807,208,0.6679505288601058
209,1522288175.6256874,209,0.6679535657167548
210,1522288175.9029608,210,0.667956096430629
211,1522288176.1520784,211,0.6679582053588576
212,1522288176.454157,212,0.667959962799048
213,1522288176.785126,213,0.66796142733254
214,1522288177.1097062,214,0.6679626477771167
215,1522288177.448086,215,0.667963664814264
216,1522288177.8401551,216,0.66796451234522
217,1522288178.200921,217,0.6679652186210168
218,1522288178.492106,218,0.6679658071841806
219,1522288178.8054779,219,0.6686173393201505
220,1522288179.146185,220,0.6691602827667921
221,1522288179.5201619,221,0.6689616939723267
222,1522288179.870681,222,0.6687962033102722
223,1522288180.246034,223,0.6693093360918936
224,1522288180.625383,224,0.6697369467432447
225,1522288180.921259,225,0.6700932889527038
226,1522288181.231435,226,0.6697391991272532
227,1522288181.5702538,227,0.6694441242727112
228,1522288181.902663,228,0.6691982285605926
229,1522288182.2120268,229,0.6689933154671605
230,1522288182.4962502,230,0.6694735962226337
231,1522288182.785963,231,0.669873830185528
232,1522288183.056839,232,0.6708584001546067
233,1522288183.337576,233,0.671678875128839
234,1522288183.624298,234,0.6717115626073658
235,1522288183.9022179,235,0.6717388021728048
236,1522288184.17539,236,0.6724125434773374
237,1522288184.449236,237,0.672973994564448
238,1522288184.701864,238,0.67409291213704
239,1522288184.965245,239,0.6743743017808668
240,1522288185.226917,240,0.6746087931507223
241,1522288185.5022972,241,0.674804202625602
242,1522288185.798592,242,0.6749670438546684
243,1522288186.071032,243,0.6751027448788904
244,1522288186.34769,244,0.6758668707324087
245,1522288186.668792,245,0.6765036422770072
246,1522288187.052588,246,0.6770342852308393
247,1522288187.407215,247,0.6774764876923661
248,1522288187.7668102,248,0.6778449897436385
249,1522288188.075845,249,0.6781520747863655
250,1522288188.36341,250,0.6784079789886379
251,1522288188.6633658,251,0.6786212324905315
252,1522288188.951024,252,0.678147902075443
253,1522288189.273144,253,0.6784045017295358
254,1522288189.6355488,254,0.6786183347746132
255,1522288190.00475,255,0.6787965289788445
256,1522288190.3238509,256,0.6789450241490371
257,1522288190.647786,257,0.6790687701241978
258,1522288190.939768,258,0.6791718917701648
259,1522288191.207367,259,0.6792578264751374
260,1522288191.496226,260,0.6793294387292812
261,1522288191.775158,261,0.6793891156077343
262,1522288192.069442,262,0.6794388463397786
263,1522288192.3631182,263,0.6801313302831488
264,1522288192.6587148,264,0.6800573585692906
265,1522288192.9315279,265,0.679995715474409
266,1522288193.241281,266,0.6799443462286742
267,1522288193.545247,267,0.6805525801905619
268,1522288193.835443,268,0.6810594418254682
269,1522288194.1974652,269,0.6814818265212235
270,1522288194.5769491,270,0.6811827721010195
271,1522288194.9266071,271,0.6815846017508496
272,1522288195.2926571,272,0.681268418125708
273,1522288195.652937,273,0.68165597343809
274,1522288196.004473,274,0.6819789361984083
275,1522288196.331508,275,0.682248071832007
276,1522288196.666507,276,0.6824723515266725
277,1522288196.99119,277,0.6826592512722272
278,1522288197.294154,278,0.6828150010601894
279,1522288197.6320894,279,0.6829447925501579
280,1522288197.947055,280,0.6824019104584651
281,1522288198.287026,281,0.6819495087153876
282,1522288198.618642,282,0.6822235489294897
283,1522288198.952874,283,0.6824519157745748
284,1522288199.285098,284,0.6819911798121457
285,1522288199.5435562,285,0.6816072331767882
286,1522288199.798398,286,0.6812872776473236
287,1522288200.0557284,287,0.6810206480394363
288,1522288200.319815,288,0.6807984566995302
289,1522288200.5744598,289,0.6806132972496086
290,1522288200.8289511,290,0.6798079560413406
291,1522288201.144874,291,0.6797878800344506
292,1522288201.498837,292,0.6797711500287088
293,1522288201.7924511,293,0.6804082500239239
294,1522288202.126703,294,0.6809391666866033
295,1522288202.4734578,295,0.6807305555721693
296,1522288202.815457,296,0.6805567129768078
297,1522288203.180734,297,0.6810628858140064
298,1522288203.529878,298,0.6814846965116721
299,1522288203.8814561,299,0.6818362054263934
300,1522288204.195029,300,0.6821291295219944
301,1522288204.4888089,301,0.6823732329349954
302,1522288204.7335188,302,0.6825766524458295
303,1522288205.007076,303,0.682746168704858
304,1522288205.2458591,304,0.6828874322540484
305,1522288205.527711,305,0.6830051518783736
306,1522288205.7771132,306,0.6831032515653114
307,1522288206.031743,307,0.6831850013044263
308,1522288206.2875252,308,0.6832531260870219
309,1522288206.538624,309,0.6833098967391851
310,1522288206.799212,310,0.6833572056159876
311,1522288207.0663931,311,0.6833966296799896
312,1522288207.332059,312,0.6834294830666581
313,1522288207.612884,313,0.6834568608888817
314,1522288207.8614779,314,0.6834796757407348
315,1522288208.1195061,315,0.683498688117279
316,1522288208.3814552,316,0.6835145317643991
317,1522288208.649913,317,0.6835277348036659
318,1522288208.89161,318,0.6835387373363884
319,1522288209.154614,319,0.683547906113657
320,1522288209.417273,320,0.6835555467613809
321,1522288209.66322,321,0.6835619139678175
322,1522288209.9188118,322,0.6835672199731813
323,1522288210.230446,323,0.6835716416443176
324,1522288210.579592,324,0.6835753263702646
325,1522288210.9377608,325,0.6835783969752206
326,1522288211.298707,326,0.6835809558126839
327,1522288211.635352,327,0.6835830881772365
328,1522288211.990303,328,0.683584865147697
329,1522288212.3561149,329,0.6835863459564142
330,1522288212.7089071,330,0.6835875799636786
331,1522288213.044775,331,0.6835886083030656
332,1522288213.41821,332,0.6835894652525547
333,1522288213.75918,333,0.683590179377129
334,1522288214.089427,334,0.6835907744809409
335,1522288214.4331892,335,0.683591270400784
336,1522288214.7217338,336,0.68359168366732
337,1522288215.0039966,337,0.6842430697227667
338,1522288215.2593868,338,0.684785891435639
339,1522288215.718785,339,0.6852382428630325
340,1522288216.065218,340,0.6856152023858605
341,1522288216.3546169,341,0.6859293353215504
342,1522288216.65919,342,0.685540071101292
343,1522288216.914706,343,0.6858667259177433
344,1522288217.1878462,344,0.6861389382647861
345,1522288217.478983,345,0.6863657818873219
346,1522288217.8260221,346,0.686554818239435
347,1522288218.199668,347,0.6867123485328626
348,1522288218.557369,348,0.6868436237773855
349,1522288218.830231,349,0.6869530198144879
350,1522288219.131135,350,0.6870441831787399
351,1522288219.4176774,351,0.6871201526489501
352,1522288219.732158,352,0.6878345022074585
353,1522288220.004854,353,0.6884297935062154
354,1522288220.2687368,354,0.6889258695885128
355,1522288220.5618932,355,0.6893392663237605
356,1522288220.9759512,356,0.6896837636031338
357,1522288221.4230769,357,0.689970844669278
358,1522288221.8650599,358,0.690210078891065
359,1522288222.15397,359,0.6904094407425541
360,1522288222.6690216,360,0.690575575618795
361,1522288223.035152,361,0.6907140213489958
362,1522288223.381377,362,0.6908293927908298
363,1522288223.761409,363,0.6909255356590248
364,1522288224.176855,364,0.6910056547158541
365,1522288224.5353556,365,0.6910724205965451
366,1522288224.8105226,366,0.6911280588304543
367,1522288225.138634,367,0.6911744240253787
368,1522288225.513095,368,0.6912130616878156
369,1522288225.8439198,369,0.691896301406513
370,1522288226.1263402,370,0.6918146261720942
371,1522288226.3759098,371,0.6917465634767452
372,1522288226.6501608,372,0.6916898445639543
373,1522288226.97933,373,0.6916425788032954
374,1522288227.252456,374,0.6916031906694129
375,1522288227.532804,375,0.6928724505578441
376,1522288227.7841332,376,0.6939301671315368
377,1522288228.140409,377,0.6935095142762806
378,1522288228.4032981,378,0.6931589702302339
379,1522288228.6799202,379,0.6928668501918616
380,1522288228.937432,380,0.6926234168265514
381,1522288229.189384,381,0.6937226390221262
382,1522288229.4483118,382,0.6946386575184385
383,1522288229.711194,383,0.6954020062653654
384,1522288229.962322,384,0.6960381302211378
385,1522288230.22508,385,0.6952661501842816
386,1522288230.48375,386,0.6946228334869013
387,1522288230.744135,387,0.6953888195724178
388,1522288231.03518,388,0.6960271413103483
389,1522288231.299498,389,0.6965590760919569
390,1522288231.5949109,390,0.6970023550766308
391,1522288231.8686821,391,0.6973717542305257
392,1522288232.1466649,392,0.6976795868587714
393,1522288232.4284391,393,0.6979361140489762
394,1522288232.71509,394,0.6981498867074802
395,1522288233.003781,395,0.6976769889229002
396,1522288233.274296,396,0.6979339491024168
397,1522288233.53009,397,0.6981480825853473
398,1522288233.787307,398,0.6983265271544561
399,1522288234.056926,399,0.6984752309620468
400,1522288234.321586,400,0.6985991508017056
401,1522288234.614242,401,0.698051375668088
402,1522288234.9232981,402,0.69824593805674
403,1522288235.2069552,403,0.6984080733806166
404,1522288235.5307796,404,0.6985431861505138
405,1522288235.8816054,405,0.6986557801254283
406,1522288236.200109,406,0.6987496084378569
407,1522288236.5194619,407,0.6981767570315475
408,1522288236.852958,408,0.6976993808596228
409,1522288237.2227,409,0.6979526090496857
410,1522288237.571445,410,0.6981636325414048
411,1522288237.9250948,411,0.6983394854511707
412,1522288238.285685,412,0.6984860295426423
413,1522288238.601263,413,0.697957107952202
414,1522288238.8721259,414,0.6975163399601684
415,1522288239.139154,415,0.6971490333001404
416,1522288239.4056358,416,0.6968429444167837
417,1522288239.676675,417,0.6965878703473197
418,1522288239.9343052,418,0.6963753086227664
419,1522288240.178717,419,0.6961981738523053
420,1522288240.4243321,420,0.6960505615435878
421,1522288240.689417,421,0.6959275512863232
422,1522288240.9451401,422,0.6958250427386027
423,1522288241.210031,423,0.6957396189488356
424,1522288241.4685311,424,0.695668432457363
425,1522288241.7130039,425,0.6956091103811359
426,1522288241.9873161,426,0.6949086336509467
427,1522288242.2496374,427,0.695626986375789
428,1522288242.511261,428,0.6962256136464908
429,1522288242.7635598,429,0.6960734280387424
430,1522288243.059021,430,0.6959466066989521
431,1522288243.3339784,431,0.6958409222491269
432,1522288243.5931098,432,0.6957528518742724
433,1522288243.871392,433,0.6956794598952271
434,1522288244.138966,434,0.6956182999126892
435,1522288244.3987482,435,0.6955673332605744
436,1522288244.6532962,436,0.6955248610504787
437,1522288244.9362829,437,0.6954894675420655
438,1522288245.21263,438,0.6954599729517212
439,1522288245.484041,439,0.6954353941264344
440,1522288245.79359,440,0.6954149117720287
441,1522288246.058337,441,0.6953978431433573
442,1522288246.367747,442,0.6953836192861311
443,1522288246.6393046,443,0.695371766071776
444,1522288246.9074821,444,0.6953618883931467
445,1522288247.191617,445,0.6953536569942889
446,1522288247.4545114,446,0.6953467974952408
447,1522288247.711306,447,0.695341081246034
448,1522288248.0090182,448,0.6953363177050284
449,1522288248.292578,449,0.6953323480875235
450,1522288248.581079,450,0.6953290400729363
451,1522288248.847854,451,0.6953262833941136
452,1522288249.1236901,452,0.6953239861617614
453,1522288249.3779762,453,0.6953220718014679
454,1522288249.6620786,454,0.6953204765012232
455,1522288249.919919,455,0.6953191470843527
456,1522288250.191423,456,0.6953180392369607
457,1522288250.4473226,457,0.6953171160308007
458,1522288250.7246802,458,0.695316346692334
459,1522288250.9894571,459,0.695315705576945
460,1522288251.252047,460,0.6953151713141208
461,1522288251.512202,461,0.6953147260951007
462,1522288251.78269,462,0.6953143550792507
463,1522288252.037868,463,0.6953140458993756
464,1522288252.304456,464,0.6953137882494796
465,1522288252.5550025,465,0.695313573541233
466,1522288252.816256,466,0.6953133946176941
467,1522288253.081672,467,0.6953132455147452
468,1522288253.3368409,468,0.6953131212622876
469,1522288253.603693,469,0.695313017718573
470,1522288253.851768,470,0.6953129314321442
471,1522288254.1106381,471,0.6953128595267868
472,1522288254.373868,472,0.6953127996056556
473,1522288254.64756,473,0.6953127496713797
474,1522288254.9088774,474,0.6953127080594831
475,1522288255.167701,475,0.6953126733829025
476,1522288255.466218,476,0.695312644485752
477,1522288255.735837,477,0.6953126204047934
478,1522288255.999318,478,0.6953126003373279
479,1522288256.295091,479,0.6953125836144399
480,1522288256.5771992,480,0.6953125696786999
481,1522288256.8504262,481,0.6953125580655832
482,1522288257.10959,482,0.6953125483879861
483,1522288257.3766642,483,0.6953125403233217
484,1522288257.645304,484,0.6953125336027681
485,1522288257.89744,485,0.6953125280023068
486,1522288258.1560118,486,0.6953125233352556
487,1522288258.3940976,487,0.6953125194460463
488,1522288258.643471,488,0.6953125162050386
489,1522288258.9030108,489,0.6953125135041989
490,1522288259.194891,490,0.695312511253499
491,1522288259.544189,491,0.6953125093779159
492,1522288259.8647301,492,0.6953125078149298
493,1522288260.1644714,493,0.6953125065124415
494,1522288260.454116,494,0.6953125054270346
495,1522288260.7225509,495,0.6953125045225288
496,1522288260.981015,496,0.695312503768774
497,1522288261.2353976,497,0.6953125031406449
498,1522288261.5091894,498,0.695312502617204
499,1522288261.83041,499,0.6953125021810034
500,1522288262.140368,500,0.6953125018175028
501,1522288262.404463,501,0.6953125015145856
502,1522288262.6639092,502,0.6953125012621546
503,1522288262.9358232,503,0.6953125010517955
504,1522288263.291893,504,0.6953125008764963
505,1522288263.548194,505,0.6953125007304136
506,1522288263.8767614,506,0.695312500608678
507,1522288264.164567,507,0.6953125005072317
508,1522288264.5379992,508,0.6953125004226931
509,1522288264.869313,509,0.6953125003522442
510,1522288265.2045498,510,0.6953125002935369
511,1522288265.4999318,511,0.6953125002446141
512,1522288265.839956,512,0.695312500203845
513,1522288266.154906,513,0.6953125001698709
514,1522288266.414527,514,0.6953125001415592
515,1522288266.698674,515,0.6953125001179661
516,1522288266.9507618,516,0.6953125000983051
517,1522288267.300634,517,0.6953125000819209
518,1522288267.609411,518,0.6953125000682674
519,1522288267.9084082,519,0.6953125000568894
520,1522288268.203424,520,0.6953125000474079
521,1522288268.5228422,521,0.6953125000395066
522,1522288268.788832,522,0.6953125000329222
523,1522288269.055336,523,0.6953125000274352
524,1522288269.311276,524,0.6953125000228627
525,1522288269.558424,525,0.6946614583523856
526,1522288269.826262,526,0.6941189236269879
527,1522288270.091441,527,0.6936668113558233
528,1522288270.419064,528,0.6932900511298528
529,1522288270.731172,529,0.6929760842748773
530,1522288271.046944,530,0.6933654868957311
531,1522288271.353056,531,0.6936899890797759
532,1522288271.693943,532,0.6939604075664799
533,1522288272.0187669,533,0.6935347146387333
534,1522288272.2823749,534,0.6931799705322779
535,1522288272.545218,535,0.6928843504435649
536,1522288272.804621,536,0.6926380003696374
537,1522288273.042764,537,0.6930837503080312
538,1522288273.30972,538,0.693455208590026
539,1522288273.5733368,539,0.693764757158355
540,1522288273.8121018,540,0.6940227142986292
541,1522288274.0644412,541,0.6942376785821911
542,1522288274.3244839,542,0.6944168154851593
543,1522288274.5901911,543,0.6945660962376328
544,1522288274.845765,544,0.694690496864694
545,1522288275.099806,545,0.6947941640539117
546,1522288275.3571699,546,0.6948805533782598
547,1522288275.6196198,547,0.6943015028152165
548,1522288275.9144561,548,0.6944700023460137
549,1522288276.180811,549,0.6946104186216782
550,1522288276.442998,550,0.6947274321847319
551,1522288276.717215,551,0.6941739018206099
552,1522288277.039247,552,0.6937126265171749
553,1522288277.374975,553,0.6933282304309791
554,1522288277.6585321,554,0.6936589420258159
555,1522288277.9115539,555,0.6939345350215134
556,1522288278.178892,556,0.6941641958512612
557,1522288278.4318821,557,0.6937045382093845
558,1522288278.6828961,558,0.6939725318411538
559,1522288278.92561,559,0.6941958598676281
560,1522288279.1817849,560,0.6943819665563568
561,1522288279.457381,561,0.6945370554636306
562,1522288279.716225,562,0.6946662962196922
563,1522288279.9636009,563,0.6947739968497435
564,1522288280.212436,564,0.6942127057081195
565,1522288280.479969,565,0.6937449630900996
566,1522288280.74425,566,0.6940062192417497
567,1522288280.985143,567,0.6942239327014581
568,1522288281.247097,568,0.6944053605845484
569,1522288281.513501,569,0.693905508820457
570,1522288281.741868,570,0.6941400073503808
571,1522288281.990253,571,0.694335422791984
572,1522288282.242731,572,0.6938472273266534
573,1522288282.491892,573,0.6934403977722112
574,1522288282.74307,574,0.693752414810176
575,1522288282.988715,575,0.6946634706751467
576,1522288283.241091,576,0.6954226838959556
577,1522288283.492398,577,0.6960553615799632
578,1522288283.7531981,578,0.6965825929833027
579,1522288283.994503,579,0.6970219524860857
580,1522288284.2934806,580,0.6960860020717381
581,1522288284.555374,581,0.6953060433931151
582,1522288284.8226972,582,0.6946560778275959
583,1522288285.097002,583,0.6941144398563299
584,1522288285.7040262,584,0.6943141165469418
585,1522288286.125995,585,0.6944805137891181
586,1522288286.452844,586,0.6952702198242651
587,1522288286.820287,587,0.6952772665202209
588,1522288287.1913881,588,0.6952831387668508
589,1522288287.52339,589,0.695288032305709
590,1522288287.838592,590,0.6952921102547576
591,1522288288.182097,591,0.6952955085456313
592,1522288288.516785,592,0.6952983404546927
593,1522288288.847593,593,0.6953007003789107
594,1522288289.2303226,594,0.6953026669824256
595,1522288289.568362,595,0.695304305818688
596,1522288289.899984,596,0.6953056715155733
597,1522288290.1859,597,0.6953068095963111
598,1522288290.492913,598,0.6959587996635925
599,1522288290.850226,599,0.6958510830529938
600,1522288291.195476,600,0.6964123608774948
601,1522288291.5110168,601,0.6962290507312457
602,1522288291.7638476,602,0.6960762922760382
603,1522288292.0279944,603,0.6959489935633651
604,1522288292.2693274,604,0.6958429113028043
605,1522288292.540541,605,0.6957545094190036
606,1522288292.85674,606,0.6956808411825031
607,1522288293.121084,607,0.6956194509854192
608,1522288293.41263,608,0.6955682924878493
609,1522288293.7001278,609,0.6955256604065411
610,1522288293.971036,610,0.6954901336721175
611,1522288294.2508788,611,0.6954605280600981
612,1522288294.512706,612,0.6954358567167485
613,1522288294.772696,613,0.6954152972639571
614,1522288295.056797,614,0.6953981643866309
615,1522288295.3862774,615,0.6953838869888591
616,1522288295.7085812,616,0.6953719891573825
617,1522288295.958443,617,0.6953620742978188
618,1522288296.211914,618,0.6953538119148491
619,1522288296.456945,619,0.6953469265957076
620,1522288296.7279098,620,0.6953411888297564
621,1522288296.993714,621,0.6953364073581303
622,1522288297.257511,622,0.6953324227984419
623,1522288297.52123,623,0.6953291023320349
624,1522288297.778399,624,0.6953263352766959
625,1522288298.030175,625,0.6953240293972465
626,1522288298.2943306,626,0.6953221078310388
627,1522288298.561269,627,0.6959715481925324
628,1522288298.819316,628,0.696512748493777
629,1522288299.075041,629,0.6969637487448141
630,1522288299.3323221,630,0.697339582287345
631,1522288299.5938306,631,0.6976527769061209
632,1522288299.852457,632,0.6979137724217674
633,1522288300.110163,633,0.6981312686848061
634,1522288300.359097,634,0.6976614739040051
635,1522288300.618958,635,0.6979210199200043
636,1522288300.8772988,636,0.6981373082666704
637,1522288301.140798,637,0.6983175485555587
638,1522288301.390236,638,0.6991187904629657
639,1522288301.64755,639,0.6997864920524713
640,1522288301.9070802,640,0.6996918683770594
641,1522288302.175436,641,0.6996130153142162
642,1522288302.4375482,642,0.7001983460951802
643,1522288302.700986,643,0.7006861217459834
644,1522288302.959232,644,0.7010926014549861
645,1522288303.2075,645,0.7014313345458217
646,1522288303.450733,646,0.7017136121215182
647,1522288303.706465,647,0.7019488434345985
648,1522288303.9706502,648,0.7021448695288321
649,1522288304.2136312,649,0.7023082246073602
650,1522288304.4775438,650,0.7030953955061335
651,1522288304.736007,651,0.7031003295884447
652,1522288305.019852,652,0.7037554829903706
653,1522288305.2787788,653,0.7043014441586422
654,1522288305.532108,654,0.7047564117988685
655,1522288305.797506,655,0.7051355514990572
656,1522288306.0690172,656,0.7048004595825477
657,1522288306.317382,657,0.7045212163187897
658,1522288306.564074,658,0.7055905969323248
659,1522288306.8159359,659,0.7058307057769375
660,1522288307.063671,660,0.706681838147448
661,1522288307.3491874,661,0.7067400734562068
662,1522288307.695562,662,0.7067886028801724
663,1522288307.976098,663,0.7068290440668104
664,1522288308.2459142,664,0.707513786722342
665,1522288308.502192,665,0.7067823222686183
666,1522288308.755028,666,0.7061727685571819
667,1522288309.009542,667,0.7063158487976515
668,1522288309.272834,668,0.7070861239980429
669,1522288309.6313472,669,0.7070769783317024
670,1522288310.0244038,670,0.7070693569430853
671,1522288310.36514,671,0.7070630057859044
672,1522288310.7550411,672,0.7070577131549204
673,1522288311.12322,673,0.7070533026291004
674,1522288311.476906,674,0.707049627190917
675,1522288311.7324722,675,0.7070465643257642
676,1522288311.982218,676,0.7070440119381369
677,1522288312.2774222,677,0.7070418849484474
678,1522288312.564409,678,0.7076911541237061
679,1522288312.827204,679,0.708232211769755
680,1522288313.094414,680,0.7086830931414625
681,1522288313.352832,681,0.7090588276178855
682,1522288313.621401,682,0.7093719396815713
683,1522288313.8782449,683,0.7096328664013094
684,1522288314.1520839,684,0.7098503053344245
685,1522288314.413841,685,0.7100315044453538
686,1522288314.7402804,686,0.7108335453711283
687,1522288315.033032,687,0.7108508711426069
688,1522288315.311966,688,0.7108653092855058
689,1522288315.590621,689,0.7108773410712549
690,1522288315.859224,690,0.7108873675593791
691,1522288316.19613,691,0.711546764632816
692,1522288316.4961221,692,0.7120962621940135
693,1522288316.761646,693,0.7125541768283445
694,1522288317.0261068,694,0.7129357723569538
695,1522288317.2845712,695,0.7132537686307949
696,1522288317.5557349,696,0.7135187655256625
697,1522288317.826414,697,0.7137395962713855
698,1522288318.078974,698,0.7139236218928212
699,1522288318.4145842,699,0.714076976577351
700,1522288318.6834679,700,0.7142047721477925
701,1522288318.943487,701,0.7143112684564938
702,1522288319.2584062,702,0.7144000153804115
703,1522288319.596066,703,0.714473971150343
704,1522288319.906716,704,0.7145356009586191
705,1522288320.214719,705,0.7145869591321827
706,1522288320.535834,706,0.7146297576101523
707,1522288320.865911,707,0.7146654230084604
708,1522288321.2045262,708,0.714695144173717
709,1522288321.512418,709,0.7147199118114309
710,1522288321.822728,710,0.7147405515095258
711,1522288322.201791,711,0.7147577512579382
712,1522288322.5287788,712,0.7147720843816152
713,1522288322.892916,713,0.714784028651346
714,1522288323.239886,714,0.7147939822094551
715,1522288323.522333,715,0.7148022768412126
716,1522288323.883588,716,0.7154602307010105
717,1522288324.149369,717,0.7160085255841755
718,1522288324.489886,718,0.716465437986813
719,1522288324.771271,719,0.7168461983223442
720,1522288325.0638778,720,0.7165124569352869
721,1522288325.311201,721,0.7168853807794058
722,1522288325.557881,722,0.7171961506495049
723,1522288325.814803,723,0.7174551255412541
724,1522288326.068749,724,0.7176709379510451
725,1522288326.3232386,725,0.7178507816258708
726,1522288326.5733669,726,0.7180006513548923
727,1522288326.8180249,727,0.7181255427957436
728,1522288327.092567,728,0.718229618996453
729,1522288327.349905,729,0.7183163491637108
730,1522288327.6198232,730,0.7183886243030924
731,1522288327.8828778,731,0.7184488535859104
732,1522288328.138957,732,0.7184990446549253
733,1522288328.380769,733,0.7185408705457711
734,1522288328.6379774,734,0.719226767121476
735,1522288328.8850718,735,0.7197983476012301
736,1522288329.133331,736,0.7196236230010251
737,1522288329.411447,737,0.7201290608341876
738,1522288329.678859,738,0.7205502590284897
739,1522288329.9321642,739,0.7209012575237415
740,1522288330.193223,740,0.7211937562697845
741,1522288330.4568741,741,0.7214375052248205
742,1522288330.7093034,742,0.7216406293540172
743,1522288330.9731698,743,0.7218098994616811
744,1522288331.220372,744,0.7219509578847343
745,1522288331.480078,745,0.722068506570612
746,1522288331.7808552,746,0.7221664638088432
747,1522288332.1076438,747,0.7222480948407026
748,1522288332.4321642,748,0.7223161207005855
749,1522288332.688025,749,0.7230238505838212
750,1522288332.97454,750,0.7236136254865178
751,1522288333.25245,751,0.7241051045720981
752,1522288333.6392848,752,0.7245146704767484
753,1522288333.918931,753,0.7248559753972904
754,1522288334.210994,754,0.7251403961644086
755,1522288334.489218,755,0.7253774134703406
756,1522288334.755269,756,0.7255749278919505
757,1522288335.0335882,757,0.7257395232432922
758,1522288335.291305,758,0.7258766860360768
759,1522288335.543267,759,0.7259909883633974
760,1522288335.7943182,760,0.7260862403028312
761,1522288336.05651,761,0.726165616919026
762,1522288336.3091898,762,0.7262317640991884
763,1522288336.574433,763,0.7262868867493237
764,1522288336.822859,764,0.7263328222911031
765,1522288337.0777652,765,0.7263711019092526
766,1522288337.3559759,766,0.7264030015910439
767,1522288337.6217444,767,0.7264295846592033
768,1522288337.892399,768,0.7264517372160026
769,1522288338.137871,769,0.7264701976800022
770,1522288338.3880699,770,0.7264855814000019
771,1522288338.6440706,771,0.7264984011666683
772,1522288338.926225,772,0.7265090843055569
773,1522288339.251935,773,0.7265179869212974
774,1522288339.592294,774,0.7265254057677479
775,1522288339.943316,775,0.7258805464731233
776,1522288340.258388,776,0.7259942053942694
777,1522288340.6193314,777,0.7260889211618912
778,1522288340.9471204,778,0.7261678509682425
779,1522288341.2917602,779,0.7262336258068688
780,1522288341.546421,780,0.7262884381723906
781,1522288341.824768,781,0.7263341151436589
782,1522288342.1189492,782,0.7263721792863824
783,1522288342.399796,783,0.7264038994053187
784,1522288342.719147,784,0.7264303328377656
785,1522288343.038671,785,0.7264523606981379
786,1522288343.359548,786,0.7264707172484483
787,1522288343.656439,787,0.7264860143737069
788,1522288343.9252758,788,0.726498761978089
789,1522288344.234109,789,0.7265093849817409
790,1522288344.4878051,790,0.7258671958181174
791,1522288344.819712,791,0.7259830798484312
792,1522288345.0729456,792,0.7260796498736928
793,1522288345.323764,793,0.7268111665614106
794,1522288345.585993,794,0.7267697221345089
795,1522288345.832737,795,0.7267351851120908
796,1522288346.106765,796,0.7267064042600757
797,1522288346.447737,797,0.7266824202167298
798,1522288346.8014288,798,0.7266624335139414
799,1522288347.058857,799,0.7266457779282846
800,1522288347.3037732,800,0.7266318982735706
801,1522288347.595577,801,0.7266203318946421
802,1522288347.9341528,802,0.7272617349122018
803,1522288348.2516842,803,0.7271451957601682
804,1522288348.531366,804,0.7270480798001402
805,1522288348.784616,805,0.7269671498334502
806,1522288349.0578651,806,0.7268997081945419
807,1522288349.384667,807,0.7274945484954516
808,1522288349.6510231,808,0.7279902487462097
809,1522288349.918611,809,0.7284033322885081
810,1522288350.2065852,810,0.7287475685737568
811,1522288350.47352,811,0.7290344321447974
812,1522288350.736257,812,0.7292734851206644
813,1522288351.007198,813,0.729472695933887
814,1522288351.273651,814,0.7296387049449058
815,1522288351.545347,815,0.7297770457874214
816,1522288351.8175929,816,0.7298923298228512
817,1522288352.073559,817,0.7299883998523762
818,1522288352.334194,818,0.7300684582103135
819,1522288352.5828822,819,0.7301351735085946
820,1522288352.8339784,820,0.7301907695904954
821,1522288353.095948,821,0.7302370996587462
822,1522288353.3961668,822,0.730275708048955
823,1522288353.69578,823,0.7303078817074625
824,1522288353.957775,824,0.7303346930895521
825,1522288354.2178726,825,0.7303570359079601
826,1522288354.501039,826,0.7303756549233001
827,1522288354.7519119,827,0.7303911707694168
828,1522288355.0141716,828,0.7304041006411808
829,1522288355.271408,829,0.7304148755343174
830,1522288355.5227768,830,0.7304238546119312
831,1522288355.76146,831,0.7304313371766094
832,1522288356.033011,832,0.7304375726471745
833,1522288356.338402,833,0.7304427688726454
834,1522288356.677836,834,0.7304470990605378
835,1522288356.970845,835,0.7304507075504483
836,1522288357.257418,836,0.7304537146253736
837,1522288357.532748,837,0.7304562205211447
838,1522288357.788792,838,0.7304583087676206
839,1522288358.038743,839,0.7304600489730172
840,1522288358.289072,840,0.7304614991441809
841,1522288358.548655,841,0.7304627076201508
842,1522288358.80481,842,0.7304637146834589
843,1522288359.050286,843,0.7304645539028825
844,1522288359.323775,844,0.730465253252402
845,1522288359.670507,845,0.7304658360436683
846,1522288359.9871929,846,0.730466321703057
847,1522288360.303285,847,0.7304667264192142
848,1522288360.587853,848,0.7304670636826784
849,1522288360.928373,849,0.7304673447355654
850,1522288361.228329,850,0.7304675789463047
851,1522288361.5128262,851,0.7304677741219205
852,1522288361.7627711,852,0.7304679367682672
853,1522288362.0314748,853,0.7304680723068893
854,1522288362.306869,854,0.7304681852557411
855,1522288362.560266,855,0.7304682793797843
856,1522288362.822482,856,0.7304683578164869
857,1522288363.1052651,857,0.7304684231804057
858,1522288363.4445,858,0.7304684776503382
859,1522288363.762534,859,0.7304685230419485
860,1522288364.064745,860,0.7304685608682904
861,1522288364.347321,861,0.730468592390242
862,1522288364.6038618,862,0.730468618658535
863,1522288364.8475466,863,0.7304686405487791
864,1522288365.1172216,864,0.7304686587906493
865,1522288365.3891358,865,0.7304686739922077
866,1522288365.6596842,866,0.7304686866601731
867,1522288365.894766,867,0.7304686972168108
868,1522288366.1477408,868,0.7304687060140089
869,1522288366.432468,869,0.7304687133450074
870,1522288366.678066,870,0.7304687194541729
871,1522288366.947286,871,0.7304687245451441
872,1522288367.2001886,872,0.7304687287876201
873,1522288367.460714,873,0.7304687323230168
874,1522288367.7384849,874,0.7304687352691805
875,1522288368.002833,875,0.7304687377243171
876,1522288368.34643,876,0.7304687397702643
877,1522288368.661258,877,0.7304687414752202
878,1522288368.935193,878,0.7304687428960169
879,1522288369.225592,879,0.7304687440800142
880,1522288369.4989922,880,0.7304687450666785
881,1522288369.77373,881,0.7304687458888988
882,1522288370.108427,882,0.7304687465740823
883,1522288370.450492,883,0.7304687471450687
884,1522288370.77035,884,0.7304687476208906
885,1522288371.017652,885,0.7304687480174088
886,1522288371.270635,886,0.7304687483478407
887,1522288371.5354788,887,0.7304687486232007
888,1522288371.7908852,888,0.7304687488526672
889,1522288372.04898,889,0.7304687490438894
890,1522288372.317461,890,0.7304687492032411
891,1522288372.572136,891,0.7304687493360343
892,1522288372.824127,892,0.7304687494466953
893,1522288373.0807571,893,0.7304687495389126
894,1522288373.412987,894,0.7304687496157605
895,1522288373.709188,895,0.7304687496798004
896,1522288374.015006,896,0.730468749733167
897,1522288374.3549368,897,0.7304687497776392
898,1522288374.609215,898,0.7304687498146994
899,1522288374.8905332,899,0.7304687498455829
900,1522288375.1417332,900,0.730468749871319
901,1522288375.436509,901,0.7304687498927659
902,1522288375.683636,902,0.7304687499106383
903,1522288376.003482,903,0.730468749925532
904,1522288376.331294,904,0.7304687499379434
905,1522288376.6557262,905,0.7304687499482863
906,1522288376.994093,906,0.7304687499569053
907,1522288377.3418946,907,0.7304687499640878
908,1522288377.655051,908,0.7304687499700733
909,1522288377.9571571,909,0.7304687499750611
910,1522288378.2149591,910,0.7304687499792176
911,1522288378.5037382,911,0.7304687499826814
912,1522288378.7602546,912,0.7304687499855678
913,1522288379.0114882,913,0.7304687499879732
914,1522288379.3322911,914,0.7304687499899776
915,1522288379.61282,915,0.730468749991648
916,1522288379.855221,916,0.73046874999304
917,1522288380.1199944,917,0.7304687499942
918,1522288380.3670974,918,0.7304687499951666
919,1522288380.633028,919,0.7304687499959722
920,1522288380.9026608,920,0.7304687499966436
921,1522288381.173994,921,0.7304687499972029
922,1522288381.4576874,922,0.7304687499976691
923,1522288381.7126038,923,0.7304687499980577
924,1522288382.060776,924,0.7304687499983814
925,1522288382.435306,925,0.7304687499986513
926,1522288382.7441046,926,0.7304687499988761
927,1522288383.060609,927,0.7304687499990634
928,1522288383.375774,928,0.7304687499992195
929,1522288383.6764932,929,0.7311197916660164
930,1522288383.9489179,930,0.731662326388347
931,1522288384.245634,931,0.7321144386569559
932,1522288384.540415,932,0.7324911988807965
933,1522288384.782002,933,0.7328051657339971
934,1522288385.035994,934,0.7330668047783309
935,1522288385.329382,935,0.7332848373152757
936,1522288385.616545,936,0.7334665310960632
937,1522288385.8794901,937,0.7336179425800526
938,1522288386.2238238,938,0.7337441188167105
939,1522288386.4891288,939,0.7338492656805922
940,1522288386.7414954,940,0.7339368880671602
941,1522288387.0028448,941,0.7340099067226334
942,1522288387.340628,942,0.7340707556021946
943,1522288387.5985332,943,0.7341214630018289
944,1522288387.8592038,944,0.7341637191681909
945,1522288388.1231189,945,0.7341989326401591
946,1522288388.3889222,946,0.7342282772001326
947,1522288388.648196,947,0.7342527310001106
948,1522288388.905055,948,0.7342731091667588
949,1522288389.1621408,949,0.7342900909722991
950,1522288389.4287539,950,0.734304242476916
951,1522288389.691665,951,0.7343160353974301
952,1522288389.950681,952,0.7343258628311917
953,1522288390.2025092,953,0.7343340523593264
954,1522288390.468386,954,0.7343408769661053
955,1522288390.719462,955,0.734346564138421
956,1522288391.0815349,956,0.7343513034486843
957,1522288391.403409,957,0.7343552528739036
958,1522288391.661757,958,0.7343585440615864
959,1522288391.931747,959,0.7343612867179887
960,1522288392.209867,960,0.7343635722649906
961,1522288392.5536902,961,0.7343654768874922
962,1522288392.881841,962,0.7343670640729101
963,1522288393.160439,963,0.7343683867274251
964,1522288393.42015,964,0.734369488939521
965,1522288393.7045019,965,0.7343704074496009
966,1522288393.9538162,966,0.7343711728746675
967,1522288394.308588,967,0.7343718107288895
968,1522288394.568176,968,0.7343723422740746
969,1522288394.82885,969,0.7350238268950622
970,1522288395.0827782,970,0.7355667307458852
971,1522288395.3588269,971,0.7353681089549045
972,1522288395.6164126,972,0.7352025907957538
973,1522288395.8664918,973,0.7350646589964615
974,1522288396.134856,974,0.7356007574970512
975,1522288396.3971472,975,0.7353964645808762
976,1522288396.6590052,976,0.7352262204840635
977,1522288396.927567,977,0.7350843504033864
978,1522288397.191315,978,0.7349661253361554
979,1522288397.453655,979,0.7348676044467962
980,1522288397.731045,980,0.7347855037056635
981,1522288397.9931872,981,0.7347170864213863
982,1522288398.2495198,982,0.7346600720178219
983,1522288398.5103092,983,0.7346125600148516
984,1522288398.776896,984,0.734572966679043
985,1522288399.142901,985,0.7345399722325359
986,1522288399.427816,986,0.7345124768604465
987,1522288399.679785,987,0.7351406057170388
988,1522288400.0002172,988,0.735013004764199
989,1522288400.3456671,989,0.7349066706368325
990,1522288400.626592,990,0.734818058864027
991,1522288400.908358,991,0.7347442157200225
992,1522288401.161237,992,0.7346826797666854
993,1522288401.416944,993,0.7346313998055712
994,1522288401.67544,994,0.7345886665046427
995,1522288401.9436932,995,0.7345530554205355
996,1522288402.209311,996,0.7345233795171129
997,1522288402.470995,997,0.734498649597594
998,1522288402.7247288,998,0.7344780413313283
999,1522288402.99738,999,0.734460867776107


==> run_adam_tag_val_acc.csv <==
,Wall time,Step,Value
0,1522287641.865352,0,0.4765625
1,1522287642.2051961,1,0.49573863636363635
2,1522287642.576524,2,0.5005151098901099
3,1522287642.925144,3,0.5066365499254845
4,1522287643.2625651,4,0.5178489840894432
5,1522287643.632715,5,0.5300168581418582
6,1522287644.0992708,6,0.5447511068524511
7,1522287644.452081,7,0.561330783632314
8,1522287644.8460028,8,0.5761084050622488
9,1522287645.279995,9,0.5897087430691828
10,1522287645.7276852,10,0.6002668175330539
11,1522287646.0792162,11,0.6100427411701066
12,1522287646.5039194,12,0.6214106020118073
13,1522287646.956727,13,0.6319438140564085
14,1522287647.3921466,14,0.6404534146884683
15,1522287647.789012,15,0.6494311401612026
16,1522287648.128862,16,0.6574389724470849
17,1522287648.452621,17,0.6639975749488929
18,1522287648.79903,18,0.6714016067151906
19,1522287649.206046,19,0.6781674016175396
20,1522287649.642012,20,0.6850814568353261
21,1522287650.0714822,21,0.6921225050551933
22,1522287650.4481661,22,0.6979504770906886
23,1522287650.8358774,23,0.7040985684585604
24,1522287651.167974,24,0.7078822195344735
25,1522287651.5032089,25,0.7129933730768377
26,1522287651.845851,26,0.7165831093383462
27,1522287652.201395,27,0.7195665227807099
28,1522287652.6044002,28,0.7227014920822531
29,1522287652.9678981,29,0.7253091035394231
30,1522287653.349927,30,0.7281320799577484
31,1522287653.767182,31,0.7291756195065761
32,1522287654.174798,32,0.7313495661565438
33,1522287654.703273,33,0.7325071986401881
34,1522287655.11237,34,0.7347754640350987
35,1522287655.551027,35,0.7353605872061064
36,1522287655.956681,36,0.73649974530518
37,1522287656.313535,37,0.7374486340891567
38,1522287656.726748,38,0.7395422377374562
39,1522287657.128269,39,0.741286384793548
40,1522287657.5464694,40,0.7433908888762361
41,1522287658.033983,41,0.7457956269319164
42,1522287658.4860392,42,0.7484505261090965
43,1522287658.905557,43,0.7506626225780907
44,1522287659.337107,44,0.7531570341918671
45,1522287659.732414,45,0.7545843120420347
46,1522287660.1701288,46,0.756424776170805
47,1522287660.5547829,47,0.7566561000790103
48,1522287660.9306116,48,0.7574999863421893
49,1522287661.3234718,49,0.7582031908899957
50,1522287661.678185,50,0.7587891710669344
51,1522287662.0181062,51,0.7605796541855797
52,1522287662.386539,52,0.7614205986309392
53,1522287662.7225876,53,0.7627724454965815
54,1522287663.0598311,54,0.763898962661091
55,1522287663.4304721,55,0.7635355805117053
56,1522287663.8731678,56,0.7645348894053968
57,1522287664.227972,57,0.7647165791477054
58,1522287664.565965,58,0.7668211524429521
59,1522287664.90509,59,0.7672728433852912
60,1522287665.2626822,60,0.7683003013496665
61,1522287665.618342,61,0.7704586110577414
62,1522287665.955829,62,0.7716061460002682
63,1522287666.299422,63,0.775166610472641
64,1522287666.654387,64,0.7787847011985465
65,1522287667.006008,65,0.781148723382542
66,1522287667.5408056,66,0.7824676926847955
67,1522287668.095229,67,0.7835668317739028
68,1522287668.5515056,68,0.7831806918167945
69,1522287669.032563,69,0.7841609959904504
70,1522287669.5007842,70,0.78107165594638
71,1522287669.9763699,71,0.7791482511268842
72,1522287670.438632,72,0.7821027141729849
73,1522287670.795983,73,0.7845647652140002
74,1522287671.133149,74,0.7853143885418081
75,1522287671.458957,75,0.7859390743844752
76,1522287671.793043,76,0.7871106879242544
77,1522287672.115624,77,0.7880870322543728
78,1522287672.478838,78,0.7902027363872444
79,1522287672.983228,79,0.7913147808374845
80,1522287673.3359802,80,0.7928925263065375
81,1522287673.724958,81,0.7948583558873993
82,1522287674.1003141,82,0.7958455051706135
83,1522287674.468586,83,0.797319171304495
84,1522287674.836992,84,0.7985472263155401
85,1522287675.165157,85,0.7995706054216035
86,1522287675.498291,86,0.7997723795440703
87,1522287675.882084,87,0.7986384411646466
88,1522287676.2218661,88,0.799646617727655
89,1522287676.572957,89,0.8004867648358578
90,1522287676.937016,90,0.7998848039923777
91,1522287677.2807946,91,0.8013362950690078
92,1522287677.632764,92,0.8018948292483385
93,1522287677.98023,93,0.8010581910101172
94,1522287678.373321,94,0.8016630758599385
95,1522287678.774325,95,0.8021671465625697
96,1522287679.199518,96,0.8032382471578233
97,1522287679.6848052,97,0.8015266642684259
98,1522287680.06833,98,0.8014024285552215
99,1522287680.411102,99,0.8019499404692957
100,1522287680.77874,100,0.8017551587224532
101,1522287681.127897,101,0.8022438822728091
102,1522287681.5681534,102,0.8020001102256376
103,1522287681.961637,103,0.8004948835125997
104,1522287682.282681,104,0.7998915695909055
105,1522287682.619206,105,0.8000398496596874
106,1522287682.94657,106,0.8001634163834893
107,1522287683.296784,107,0.8002663886531969
108,1522287683.6369214,108,0.8003521988778649
109,1522287683.946439,109,0.7997726657304239
110,1522287684.28299,110,0.7986386797735104
111,1522287684.625074,111,0.7983447331441941
112,1522287685.0135832,112,0.7980997776198852
113,1522287685.368072,113,0.7985466896836579
114,1522287685.710009,114,0.7989191164033401
115,1522287686.055228,115,0.7972763470017105
116,1522287686.4112961,116,0.7959073725006803
117,1522287686.749341,117,0.7941155187497543
118,1522287687.088643,118,0.7932733489578104
119,1522287687.41151,119,0.7932225824648261
120,1522287687.7287982,120,0.792529235387173
121,1522287688.035698,121,0.7932535294894691
122,1522287688.3636339,122,0.795810232908357
123,1522287688.7646458,123,0.7966387357570901
124,1522287689.149934,124,0.7960270714641644
125,1522287689.5549626,125,0.796819434553554
126,1522287689.962414,126,0.796177653794572
127,1522287690.309752,127,0.7962938781621517
128,1522287690.63726,128,0.7957396901350925
129,1522287690.978503,129,0.7972309917793197
130,1522287691.3055232,130,0.7984737431494856
131,1522287691.629339,131,0.7982072859578951
132,1522287691.949507,132,0.7979852382982394
133,1522287692.2698188,133,0.7991022819152269
134,1522287692.585602,134,0.8006841932627214
135,1522287692.928476,135,0.8007003693856014
136,1522287693.287252,136,0.8020159328213532
137,1522287693.5987608,137,0.8018101523511253
138,1522287693.912614,138,0.801638668625936
139,1522287694.2314231,139,0.8021468071882842
140,1522287694.546216,140,0.8032212976569109
141,1522287694.866506,141,0.8041167063807642
142,1522287695.1969886,142,0.804862880317307
143,1522287695.520084,143,0.8061357335977608
144,1522287695.8443232,144,0.8065454029981354
145,1522287696.1698391,145,0.8075378358317822
146,1522287696.493484,146,0.8090159048598219
147,1522287696.806308,147,0.8095965873831861
148,1522287697.1362894,148,0.8107315311526568
149,1522287697.466261,149,0.8110262759605477
150,1522287697.788411,150,0.81127189663379
151,1522287698.1067212,151,0.8121276221948257
152,1522287698.421008,152,0.812840726829022
153,1522287698.7212842,153,0.812783939024185
154,1522287699.025193,154,0.8127366158534876
155,1522287699.336145,155,0.8126971798779064
156,1522287699.6806881,156,0.8126643165649219
157,1522287699.998029,157,0.8132879721374352
158,1522287700.335741,158,0.8138076851145295
159,1522287700.671165,159,0.8135897375954412
160,1522287701.0016608,160,0.8134081146628676
161,1522287701.331728,161,0.8132567622190562
162,1522287701.652349,162,0.8137816768492135
163,1522287701.976223,163,0.814219105707678
164,1522287702.303384,164,0.8145836297563983
165,1522287702.6246538,165,0.8148873997969985
166,1522287702.958451,166,0.8138384581641653
167,1522287703.29485,167,0.8142664234701378
168,1522287703.6153998,168,0.8139720195584482
169,1522287703.927815,169,0.8137266829653735
170,1522287704.2654452,170,0.8135222358044779
171,1522287704.625995,171,0.8127008215037315
172,1522287704.952159,172,0.8120163095864428
173,1522287705.2822962,173,0.812096924655369
174,1522287705.6092212,174,0.8128151455461408
175,1522287705.980132,175,0.8134136629551173
176,1522287706.316924,176,0.8139124274625977
177,1522287706.861341,177,0.8143280645521647
178,1522287707.387101,178,0.8146744287934705
179,1522287707.849241,179,0.8143120239945588
180,1522287708.299508,180,0.8140100199954656
181,1522287708.692437,181,0.8144093916628881
182,1522287709.076894,182,0.8140911597190734
183,1522287709.5238268,183,0.8144770080992279
184,1522287709.9116962,184,0.8147985484160232
185,1522287710.287369,185,0.8144154570133527
186,1522287710.632011,186,0.8147472558444606
187,1522287711.0495849,187,0.8156747965370506
188,1522287711.5532758,188,0.8157967054475422
189,1522287711.971714,189,0.8152472545396185
190,1522287712.4397671,190,0.8154404204496821
191,1522287712.858916,191,0.8156013920414018
192,1522287713.2618551,192,0.8157355350345015
193,1522287713.6318238,193,0.8158473208620844
194,1522287713.949891,194,0.8159404757184037
195,1522287714.294883,195,0.8153670630986697
196,1522287714.6497312,196,0.8148892192488915
197,1522287714.9701052,197,0.8151420577074096
198,1522287715.319107,198,0.8153527564228412
199,1522287715.6367614,199,0.815528338685701
200,1522287716.020096,200,0.8150236155714174
201,1522287716.329165,201,0.8139519713095146
202,1522287716.7069306,202,0.8130589344245954
203,1522287717.0409741,203,0.8129657786871629
204,1522287717.420337,204,0.812888148905969
205,1522287717.73045,205,0.8121724157549741
206,1522287718.051234,206,0.8115759714624784
207,1522287718.393409,207,0.8110789345520654
208,1522287718.743142,208,0.8113157787933878
209,1522287719.06479,209,0.810862107327823
210,1522287719.376121,210,0.8111350894398526
211,1522287719.691303,211,0.8107115328665438
212,1522287720.0141306,212,0.8116606523887865
213,1522287720.330015,213,0.8124515853239888
214,1522287720.662137,214,0.8124596544366574
215,1522287720.993767,215,0.8118153370305478
216,1522287721.314791,216,0.8125804891921231
217,1522287721.683595,217,0.8132181159934359
218,1522287722.016726,218,0.8130984299945299
219,1522287722.375417,219,0.8123476499954415
220,1522287722.7465339,220,0.8117219999962013
221,1522287723.062024,221,0.8118516666635012
222,1522287723.377604,222,0.8119597222195842
223,1522287723.696105,223,0.8120497685163202
224,1522287724.055275,224,0.8121248070969334
225,1522287724.3522198,225,0.8121873392474444
226,1522287724.673378,226,0.8122394493728702
227,1522287724.9729128,227,0.8116318328107252
228,1522287725.295886,228,0.8117765273422709
229,1522287725.62221,229,0.811897106118559
230,1522287725.933335,230,0.8113465467654658
231,1522287726.2566788,231,0.8121898306378881
232,1522287726.579911,232,0.8128925671982401
233,1522287726.879719,233,0.8128271393318667
234,1522287727.196876,234,0.8127726161098888
235,1522287727.547198,235,0.812727180091574
236,1522287727.885629,236,0.8120382750763115
237,1522287728.234745,237,0.8121152292302596
238,1522287728.643286,238,0.812179357691883
239,1522287729.0136874,239,0.8115817564099024
240,1522287729.443701,240,0.8117347970082519
241,1522287729.845032,241,0.81186233084021
242,1522287730.182981,242,0.8119686090335083
243,1522287730.5187151,243,0.8114061325279236
244,1522287730.845026,244,0.8115884437732697
245,1522287731.188121,245,0.8123914114777248
246,1522287731.526593,246,0.8124095095647706
247,1522287731.856513,247,0.8124245913039756
248,1522287732.1978061,248,0.811786117753313
249,1522287732.526442,249,0.8119050981277609
250,1522287732.847949,250,0.8120042484398008
251,1522287733.188746,251,0.8120868736998339
252,1522287733.510326,252,0.8121557280831949
253,1522287733.8434849,253,0.811562065069329
254,1522287734.187053,254,0.8117183875577743
255,1522287734.547999,255,0.8111976146314785
256,1522287734.867884,256,0.8107636371928988
257,1522287735.1985312,257,0.8110530309940823
258,1522287735.501188,258,0.810643150828402
259,1522287735.8542528,259,0.810952625690335
260,1522287736.259993,260,0.8105594797419459
261,1522287736.6056368,261,0.8095808164516215
262,1522287736.984179,262,0.8087652637096846
263,1522287737.327526,263,0.8080856364247372
264,1522287737.9434211,264,0.808821363687281
265,1522287738.451081,265,0.8094344697394008
266,1522287738.9532359,266,0.8105964331161674
267,1522287739.3505542,267,0.8115647359301394
268,1522287739.822922,268,0.8123716549417829
269,1522287740.291896,269,0.8117420041181523
270,1522287740.707176,270,0.8112172950984602
271,1522287741.134804,271,0.8101289959153835
272,1522287741.522463,272,0.8092220799294862
273,1522287741.957737,273,0.8084663166079051
274,1522287742.30546,274,0.8084875555065876
275,1522287742.7372801,275,0.8085052545888229
276,1522287743.1592789,276,0.8078689621573525
277,1522287743.525721,277,0.8079897601311271
278,1522287743.932986,278,0.8087414667759393
279,1522287744.3119636,279,0.8093678889799494
280,1522287744.690269,280,0.8092388658166244
281,1522287745.008558,281,0.8091313465138537
282,1522287745.33849,282,0.8090417470948781
283,1522287745.676961,283,0.8089670809123983
284,1522287746.0122461,284,0.8089048590936653
285,1522287746.373304,285,0.8088530075780543
286,1522287746.71743,286,0.8088097979817119
287,1522287747.046244,287,0.8094248316514265
288,1522287747.369068,288,0.8099373597095221
289,1522287747.6934774,289,0.8097134247579351
290,1522287748.006289,290,0.8101778539649459
291,1522287748.348302,291,0.8105648783041215
292,1522287748.6829948,292,0.8102363569201012
293,1522287749.0061631,293,0.8099625891000843
294,1522287749.364463,294,0.8110365325834037
295,1522287749.693092,295,0.811280443819503
296,1522287750.0184069,296,0.8108326615162526
297,1522287750.36835,297,0.8098084679302104
298,1522287750.723789,298,0.8083039316085087
299,1522287751.1124768,299,0.8083522346737572
300,1522287751.547949,300,0.808392487228131
301,1522287751.971602,301,0.8090770726901091
302,1522287752.3442779,302,0.8096475605750909
303,1522287752.700258,303,0.810122967145909
304,1522287753.1106648,304,0.8098680976215908
305,1522287753.4825811,305,0.8096557063513257
306,1522287753.910114,306,0.8094787136261048
307,1522287754.3559294,307,0.8099822613550873
308,1522287754.7459042,308,0.8110529261292394
309,1522287755.1464162,309,0.8112941051076994
310,1522287755.519546,310,0.8108440459230828
311,1522287755.853384,311,0.8104689966025689
312,1522287756.200918,312,0.8108074971688073
313,1522287756.5219278,313,0.811089580974006
314,1522287756.856406,314,0.8106736091450049
315,1522287757.199442,315,0.8103269659541708
316,1522287757.5303009,316,0.8106891382951422
317,1522287757.8895512,317,0.8103399069126185
318,1522287758.275397,318,0.8100488807605154
319,1522287758.6657429,319,0.8091553173004296
320,1522287759.0843024,320,0.8084106810836913
321,1522287759.4835231,321,0.8084411925697427
322,1522287759.9206722,322,0.8084666188081189
323,1522287760.368727,323,0.808487807340099
324,1522287760.697566,324,0.8078544227834158
325,1522287761.263136,325,0.8073266023195131
326,1522287761.722105,326,0.8068867519329276
327,1522287762.158867,327,0.8078222932774396
328,1522287762.593683,328,0.8092529527311997
329,1522287762.992216,329,0.8091430856093331
330,1522287763.3625002,330,0.8084004880077776
331,1522287763.72117,331,0.8077816566731479
332,1522287764.18154,332,0.8079170055609566
333,1522287764.6147158,333,0.8080297963007972
334,1522287765.054125,334,0.807472746917331
335,1522287765.4226449,335,0.8070085390977757
336,1522287765.768544,336,0.807272740914813
337,1522287766.096483,337,0.8068418674290109
338,1522287766.4614391,338,0.8064828061908424
339,1522287766.796791,339,0.8061835884923687
340,1522287767.1275802,340,0.8052831987436405
341,1522287767.460508,341,0.8045328739530337
342,1522287767.894498,342,0.805209686627528
343,1522287768.2227252,343,0.8044716138562733
344,1522287768.557608,344,0.8038565532135611
345,1522287768.926645,345,0.8039950443446342
346,1522287769.278518,346,0.8034594119538618
347,1522287769.711987,347,0.8043151349615516
348,1522287770.128746,348,0.8050282374679597
349,1522287770.50458,349,0.8049714478899663
350,1522287770.947486,350,0.8068772482416385
351,1522287771.359742,351,0.8078143735346988
352,1522287771.7669928,352,0.8085953112789156
353,1522287772.2015092,353,0.8098971343990963
354,1522287772.613734,354,0.8096799036659135
355,1522287772.998633,355,0.8108009613882612
356,1522287773.371729,356,0.8117351761568843
357,1522287773.764997,357,0.8118626467974035
358,1522287774.1156821,358,0.8106667889978363
359,1522287774.472262,359,0.8090191991648635
360,1522287774.822304,360,0.808297249304053
361,1522287775.200535,361,0.8083466660867109
362,1522287775.5486012,362,0.8083878467389258
363,1522287775.8818269,363,0.8077711222824382
364,1522287776.256394,364,0.8066061435686984
365,1522287776.616503,365,0.806286369640582
366,1522287776.985041,366,0.805368849700485
367,1522287777.4265876,367,0.8052552914170708
368,1522287777.9095302,368,0.8038585761808923
369,1522287778.3461592,369,0.8039967301507436
370,1522287778.7951932,370,0.804111858458953
371,1522287779.258919,371,0.8042077987157943
372,1522287779.7045946,372,0.8042877489298286
373,1522287780.171215,373,0.8037033324415238
374,1522287780.5578241,374,0.8025652770346032
375,1522287780.9513779,375,0.801616897528836
376,1522287781.391122,376,0.8014776229406967
377,1522287781.733876,377,0.8007105191172472
378,1522287782.1940534,378,0.8000712659310394
379,1522287782.5411332,379,0.7995385549425329
380,1522287782.883163,380,0.7990946291187774
381,1522287783.229179,381,0.7987246909323145
382,1522287783.578259,382,0.7984164091102621
383,1522287783.9323578,383,0.7975084659252185
384,1522287784.286748,384,0.7974028882710154
385,1522287784.620642,385,0.7973149068925127
386,1522287784.9538612,386,0.7972415890770939
387,1522287785.297477,387,0.7971804908975781
388,1522287785.658477,388,0.7977806174146485
389,1522287785.998842,389,0.7976296811788737
390,1522287786.341972,390,0.7975039009823948
391,1522287786.700505,391,0.7973990841519956
392,1522287787.0314279,392,0.7973117367933296
393,1522287787.391365,393,0.7978899889944413
394,1522287787.7334466,394,0.7983718658287011
395,1522287788.074626,395,0.798773429857251
396,1522287788.420476,396,0.7984570248810425
397,1522287788.792331,397,0.7981933540675354
398,1522287789.145757,398,0.7979736283896128
399,1522287789.5048242,399,0.7984415653246774
400,1522287789.849091,400,0.7988315127705645
401,1522287790.263008,401,0.7991564689754704
402,1522287790.743855,402,0.799427265812892
403,1522287791.248777,403,0.7996529298440767
404,1522287791.7118962,404,0.7998409832033972
405,1522287792.162364,405,0.7993466526694977
406,1522287792.5372741,406,0.7989347105579148
407,1522287792.933939,407,0.7985914254649289
408,1522287793.358728,408,0.7989563962207741
409,1522287793.7132561,409,0.7992605385173117
410,1522287794.0445971,410,0.7988629487644264
411,1522287794.3725948,411,0.7991826656370221
412,1522287794.725101,412,0.7987980546975184
413,1522287795.0548108,413,0.7991285872479321
414,1522287795.396323,414,0.7987529893732768
415,1522287795.726704,415,0.7984399911443973
416,1522287796.050913,416,0.7981791592869978
417,1522287796.4099689,417,0.7979617994058315
418,1522287796.7488372,418,0.7977806661715261
419,1522287797.085383,419,0.7976297218096051
420,1522287797.519298,420,0.7975039348413376
421,1522287797.863872,421,0.7973991123677814
422,1522287798.2262242,422,0.7973117603064845
423,1522287798.5674891,423,0.7972389669220703
424,1522287798.9076278,424,0.7971783057683919
425,1522287799.248651,425,0.7964767131403266
426,1522287799.5922382,426,0.7965430942836056
427,1522287799.9216301,427,0.7972494535696713
428,1522287800.2740412,428,0.7978380863080594
429,1522287800.739285,429,0.7983286135900494
430,1522287801.159199,430,0.7980863446583745
431,1522287801.607368,431,0.7978844538819787
432,1522287801.9530725,432,0.7983672532349823
433,1522287802.310018,433,0.7981185443624852
434,1522287802.685059,434,0.7979112869687377
435,1522287803.130643,435,0.7977385724739481
436,1522287803.480053,436,0.7982456853949567
437,1522287803.964582,437,0.7986682794957971
438,1522287804.371958,438,0.7983693995798309
439,1522287804.817785,439,0.7981203329831925
440,1522287805.1627688,440,0.7979127774859938
441,1522287805.4948714,441,0.7977398145716614
442,1522287805.954787,442,0.7982467204763846
443,1522287806.373594,443,0.7986691420636537
444,1522287806.79047,444,0.7990211600530448
445,1522287807.2540052,445,0.7993145083775374
446,1522287807.66328,446,0.7989079236479478
447,1522287808.106504,447,0.7992201447066232
448,1522287808.5267682,448,0.7988292872555192
449,1522287808.91733,449,0.797852531046266
450,1522287809.319801,450,0.797038567538555
451,1522287809.7540202,451,0.797011306282129
452,1522287810.2180948,452,0.7976396302351075
453,1522287810.623029,453,0.7981632335292562
454,1522287810.9706929,454,0.7985995696077135
455,1522287811.3453598,455,0.7989631830064279
456,1522287811.735803,456,0.7986151525053564
457,1522287812.181333,457,0.798325127087797
458,1522287812.524931,458,0.7980834392398308
459,1522287812.860918,459,0.797882032699859
460,1522287813.216942,460,0.7977141939165492
461,1522287813.5446439,461,0.7988764115971244
462,1522287813.877057,462,0.7998449263309371
463,1522287814.1991632,463,0.8000009802757808
464,1522287814.532097,464,0.800782066896484
465,1522287814.8558939,465,0.8001308890804033
466,1522287815.189943,466,0.7995882409003361
467,1522287815.4979148,467,0.7991360340836133
468,1522287815.818569,468,0.798108153403011
469,1522287816.1453528,469,0.7979026278358425
470,1522287816.470166,470,0.7977313565298687
471,1522287816.798395,471,0.7975886304415574
472,1522287817.1356552,472,0.797469692034631
473,1522287817.467604,473,0.7967195350288592
474,1522287817.793389,474,0.7960944041907161
475,1522287818.137689,475,0.7955734618255966
476,1522287818.472658,476,0.7964414265213305
477,1522287818.8072588,477,0.7965136887677754
478,1522287819.154042,478,0.7978759906398128
479,1522287819.5054886,479,0.7983602005331775
480,1522287819.839799,480,0.7987637087776479
481,1522287820.264569,481,0.7977978823147065
482,1522287820.675388,482,0.796993026928922
483,1522287821.103766,483,0.7969733557741017
484,1522287821.509661,484,0.7969569631450848
485,1522287821.868284,485,0.7969433026209038
486,1522287822.2865658,486,0.7969319188507532
487,1522287822.6045141,487,0.7962713907089609
488,1522287822.934229,488,0.7963719922574675
489,1522287823.2826688,489,0.7958047852145561
490,1522287823.626516,490,0.7953321126787968
491,1522287823.975258,491,0.7949382188989973
492,1522287824.3228052,492,0.7952610157491644
493,1522287824.65738,493,0.794878971457637
494,1522287824.9981382,494,0.795211642881364
495,1522287825.3292902,495,0.7948378274011367
496,1522287825.6716151,496,0.7951773561676139
497,1522287826.005677,497,0.7948092551396783
498,1522287826.311342,498,0.7945025042830652
499,1522287826.648206,499,0.7948979202358877
500,1522287826.9777136,500,0.7952274335299063
501,1522287827.3407614,501,0.7955020279415886
502,1522287827.665403,502,0.7957308566179906
503,1522287828.0151758,503,0.7959215471816588
504,1522287828.3599,504,0.7960804559847157
505,1522287828.684616,505,0.7968639216539297
506,1522287829.01091,506,0.797516809711608
507,1522287829.349751,507,0.7980608830930067
508,1522287829.7276568,508,0.797863235910839
509,1522287830.1166599,509,0.7970474882590325
510,1522287830.450282,510,0.7963676985491938
511,1522287830.9748614,511,0.7958012071243281
512,1522287831.5128682,512,0.7953291309369401
513,1522287832.226678,513,0.7955867757807834
514,1522287832.569817,514,0.7951504381506529
515,1522287832.9303222,515,0.795437865125544
516,1522287833.26778,516,0.7950263459379534
517,1522287833.598849,517,0.7946834132816277
518,1522287833.932439,518,0.7943976360680232
519,1522287834.230995,519,0.7941594883900193
520,1522287834.5532598,520,0.7939610319916827
521,1522287834.8685849,521,0.7937956516597355
522,1522287835.198735,522,0.7936578347164462
523,1522287835.5115259,523,0.7935429872637051
524,1522287835.823144,524,0.7934472810530876
525,1522287836.1530838,525,0.793367525877573
526,1522287836.474653,526,0.7933010632313109
527,1522287836.8745658,527,0.793245677692759
528,1522287837.1995466,528,0.7938505647439658
529,1522287837.5185099,529,0.794354637286638
530,1522287837.859633,530,0.794774697738865
531,1522287838.187858,531,0.7951247481157209
532,1522287838.5250518,532,0.7960674984297673
533,1522287838.85518,533,0.7962020820248061
534,1522287839.160288,534,0.7963142350206718
535,1522287839.524312,535,0.7964076958505598
536,1522287839.854336,536,0.7958345382087999
537,1522287840.1774259,537,0.7953569068406666
538,1522287840.604455,538,0.7949588807005555
539,1522287841.039309,539,0.794627192250463
540,1522287841.4655418,540,0.7943507852087192
541,1522287841.9081302,541,0.794120446007266
542,1522287842.3564382,542,0.7939284966727216
543,1522287842.760776,543,0.7937685388939346
544,1522287843.103265,544,0.7942862824116121
545,1522287843.419318,545,0.79471773534301
546,1522287843.771041,546,0.7950772794525084
547,1522287844.126131,547,0.795376899543757
548,1522287844.4610894,548,0.7956265829531308
549,1522287844.786596,549,0.7958346524609424
550,1522287845.138136,550,0.7953570020507854
551,1522287845.4894462,551,0.7949589600423211
552,1522287845.845218,552,0.7946272583686009
553,1522287846.202181,553,0.7943508403071673
554,1522287846.5329542,554,0.7941204919226394
555,1522287846.857855,555,0.793928534935533
556,1522287847.310736,556,0.7937685707796107
557,1522287847.760222,557,0.7936352673163423
558,1522287848.219444,558,0.7941752227636185
559,1522287848.674494,559,0.793974143969682
560,1522287849.073738,560,0.7951086616414017
561,1522287849.467765,561,0.7947520097011682
562,1522287849.815615,562,0.7951058414176401
563,1522287850.183038,563,0.7954007011813667
564,1522287850.7344158,564,0.7956464176511389
565,1522287851.192693,565,0.795851181375949
566,1522287851.582571,566,0.796021817813291
567,1522287852.1038358,567,0.7961640148444091
568,1522287852.554125,568,0.7956314707036742
569,1522287853.03203,569,0.7951876839197285
570,1522287853.575883,570,0.7948178615997736
571,1522287854.026279,571,0.7945096763331447
572,1522287854.474489,572,0.7942528552776206
573,1522287854.944132,573,0.7946898793980172
574,1522287855.3560052,574,0.7950540661650144
575,1522287855.764735,575,0.795357555137512
576,1522287856.1701171,576,0.7956104626145933
577,1522287856.5602481,577,0.7958212188454945
578,1522287856.890413,578,0.7953458073712454
579,1522287857.308473,579,0.7956006728093712
580,1522287857.731912,580,0.7951620190078093
581,1522287858.0717282,581,0.7947964741731744
582,1522287858.4505892,582,0.7944918534776454
583,1522287858.774405,583,0.7942380028980378
584,1522287859.121665,584,0.7940264607483649
585,1522287859.568416,585,0.7945012172903041
586,1522287860.0815306,586,0.7942458060752534
587,1522287860.5678382,587,0.7940329633960445
588,1522287861.0337381,588,0.7938555944967037
589,1522287861.509216,589,0.7937077870805864
590,1522287862.036011,590,0.7935846142338219
591,1522287862.4909706,591,0.7934819701948516
592,1522287862.902139,592,0.7933964334957097
593,1522287863.2892551,593,0.7933251529130915
594,1522287863.604554,594,0.7932657524275762
595,1522287863.955128,595,0.7932162520229802
596,1522287864.318175,596,0.7931750016858168
597,1522287864.6510231,597,0.7931406264048474
598,1522287864.982763,598,0.7931119803373728
599,1522287865.290103,599,0.7930881086144774
600,1522287865.6208382,600,0.7930682155120645
601,1522287865.9403489,601,0.7930516379267203
602,1522287866.256479,602,0.7930378232722669
603,1522287866.567965,603,0.7930263110602224
604,1522287866.921334,604,0.793667759216852
605,1522287867.26078,605,0.79355125768071
606,1522287867.5886688,606,0.7934541730672584
607,1522287867.927049,607,0.7933732692227152
608,1522287868.2438989,608,0.7933058493522627
609,1522287868.563205,609,0.7932496661268856
610,1522287868.884067,610,0.7938538884390713
611,1522287869.19711,611,0.7943574070325595
612,1522287869.5137868,612,0.7947770058604663
613,1522287869.892472,613,0.7944756298837219
614,1522287870.213994,614,0.7935734415697682
615,1522287870.534948,615,0.7928216179748069
616,1522287870.8557339,616,0.7921950983123389
617,1522287871.152235,617,0.7916729985936157
618,1522287871.5005732,618,0.7912379154946798
619,1522287871.822633,619,0.7908753462455664
620,1522287872.1318321,620,0.7905732052046388
621,1522287872.469984,621,0.7903214210038656
622,1522287872.796445,622,0.7901116008365547
623,1522287873.1185188,623,0.7905877923637955
624,1522287873.430826,624,0.7909846186364963
625,1522287873.807169,625,0.7906642655304137
626,1522287874.203537,626,0.7903973046086781
627,1522287874.61741,627,0.7901748371738984
628,1522287874.975751,628,0.7906404893115819
629,1522287875.336812,629,0.7916795744263183
630,1522287875.672715,630,0.7918944370219319
631,1522287876.287426,631,0.7920734891849432
632,1522287876.78187,632,0.7915716576541194
633,1522287877.2082582,633,0.7911534647117662
634,1522287877.65441,634,0.7908049705931385
635,1522287878.02149,635,0.791165600494282
636,1522287878.393924,636,0.790815083745235
637,1522287878.780446,637,0.7905229864543625
638,1522287879.2226694,638,0.7902795720453022
639,1522287879.6697226,639,0.7907277683710852
640,1522287880.092949,640,0.7911012653092376
641,1522287880.4825878,641,0.791412512757698
642,1522287880.8996546,642,0.791671885631415
643,1522287881.235936,643,0.7918880296928458
644,1522287881.5656881,644,0.7920681497440382
645,1522287881.923774,645,0.7922182497866985
646,1522287882.355943,646,0.7923433331555821
647,1522287882.710508,647,0.7924475692963184
648,1522287883.035224,648,0.792534432746932
649,1522287883.4195056,649,0.7926068189557767
650,1522287883.756006,650,0.7933181824631471
651,1522287884.170391,651,0.7932599437192893
652,1522287884.6034749,652,0.7932114114327411
653,1522287885.008916,653,0.7931709678606175
654,1522287885.48151,654,0.793137264883848
655,1522287885.875948,655,0.7931091790698732
656,1522287886.2560158,656,0.7924347325582276
657,1522287886.628202,657,0.791872693798523
658,1522287886.951401,658,0.7920553698321025
659,1522287887.2692964,659,0.7922075998600853
660,1522287887.5745609,660,0.791683416550071
661,1522287887.8907712,661,0.7918976387917259
662,1522287888.216337,662,0.7914251156597716
663,1522287888.5246382,663,0.791031346383143
664,1522287888.838778,664,0.7907032053192858
665,1522287889.1619241,665,0.7904297544327382
666,1522287889.625493,666,0.7902018786939485
667,1522287890.0151732,667,0.7900119822449572
668,1522287890.363356,668,0.7898537352041309
669,1522287890.7354612,669,0.7897218626701092
670,1522287891.052771,670,0.7896119688917576
671,1522287891.381736,671,0.7895203907431313
672,1522287891.7757492,672,0.7894440756192762
673,1522287892.1470258,673,0.7893804796827302
674,1522287892.532088,674,0.7893274830689418
675,1522287892.9288769,675,0.7892833192241182
676,1522287893.3414989,676,0.7892465160200985
677,1522287893.807522,677,0.7892158466834155
678,1522287894.2549398,678,0.7891902889028463
679,1522287894.6687648,679,0.7891689907523719
680,1522287895.11918,680,0.7891512422936433
681,1522287895.606726,681,0.7891364519113694
682,1522287895.9893599,682,0.789124126592808
683,1522287896.398928,683,0.7891138554940065
684,1522287896.782611,684,0.7891052962450054
685,1522287897.2121332,685,0.7890981635375045
686,1522287897.6473136,686,0.7890922196145871
687,1522287898.087124,687,0.7890872663454892
688,1522287898.536114,688,0.789083138621241
689,1522287898.9380019,689,0.7890796988510341
690,1522287899.302868,690,0.7890768323758618
691,1522287899.641046,691,0.7890744436465515
692,1522287899.9957561,692,0.7890724530387929
693,1522287900.3637881,693,0.7890707941989941
694,1522287900.733165,694,0.789069411832495
695,1522287901.068547,695,0.7890682598604124
696,1522287901.4259481,696,0.789067299883677
697,1522287901.804287,697,0.7890664999030641
698,1522287902.185035,698,0.7890658332525535
699,1522287902.51794,699,0.7890652777104612
700,1522287902.864307,700,0.7890648147587176
701,1522287903.2321742,701,0.789064428965598
702,1522287903.6121864,702,0.7890641074713317
703,1522287903.993148,703,0.789063839559443
704,1522287904.397109,704,0.7890636162995359
705,1522287904.7857811,705,0.7890634302496131
706,1522287905.162143,706,0.7890632752080109
707,1522287905.5134249,707,0.7890631460066758
708,1522287905.8512821,708,0.7890630383388966
709,1522287906.212554,709,0.789062948615747
710,1522287906.5528672,710,0.7890628738464558
711,1522287906.922402,711,0.7890628115387132
712,1522287907.2527,712,0.7890627596155944
713,1522287907.6128,713,0.7890627163463285
714,1522287907.952667,714,0.7890626802886072
715,1522287908.282584,715,0.7890626502405059
716,1522287908.617981,716,0.7890626252004217
717,1522287908.9629118,717,0.7890626043336848
718,1522287909.321311,718,0.7890625869447373
719,1522287909.660462,719,0.7890625724539478
720,1522287910.004432,720,0.7890625603782899
721,1522287910.4033332,721,0.7890625503152415
722,1522287910.805408,722,0.789062541929368
723,1522287911.195402,723,0.7890625349411399
724,1522287911.55861,724,0.7890625291176165
725,1522287911.916013,725,0.7890625242646805
726,1522287912.281821,726,0.789062520220567
727,1522287912.634218,727,0.7890625168504726
728,1522287912.9819,728,0.7890625140420604
729,1522287913.352299,729,0.789062511701717
730,1522287913.726426,730,0.7890625097514309
731,1522287914.071914,731,0.7890625081261924
732,1522287914.428873,732,0.7890625067718271
733,1522287914.783198,733,0.7890625056431891
734,1522287915.120776,734,0.7890625047026576
735,1522287915.4661078,735,0.7890625039188813
736,1522287915.831586,736,0.7890625032657345
737,1522287916.191657,737,0.7890625027214454
738,1522287916.554409,738,0.7890625022678712
739,1522287916.95344,739,0.7890625018898927
740,1522287917.437494,740,0.7890625015749105
741,1522287917.7798991,741,0.7890625013124255
742,1522287918.1073122,742,0.7890625010936879
743,1522287918.428694,743,0.7890625009114066
744,1522287918.7657778,744,0.7890625007595055
745,1522287919.097326,745,0.7890625006329213
746,1522287919.42801,746,0.7890625005274343
747,1522287919.846389,747,0.7890625004395285
748,1522287920.204669,748,0.7890625003662738
749,1522287920.562224,749,0.7890625003052283
750,1522287920.955379,750,0.789062500254357
751,1522287921.304866,751,0.7890625002119642
752,1522287921.62755,752,0.7890625001766369
753,1522287922.1004126,753,0.7890625001471974
754,1522287922.45344,754,0.7890625001226643
755,1522287922.783538,755,0.7890625001022202
756,1522287923.115712,756,0.7890625000851835
757,1522287923.442465,757,0.7890625000709863
758,1522287923.76058,758,0.7890625000591551
759,1522287924.078263,759,0.7890625000492959
760,1522287924.402049,760,0.7890625000410798
761,1522287924.726346,761,0.7890625000342332
762,1522287925.0652509,762,0.7890625000285276
763,1522287925.403857,763,0.7890625000237731
764,1522287925.734113,764,0.7890625000198109
765,1522287926.0642262,765,0.7890625000165091
766,1522287926.4008946,766,0.7890625000137577
767,1522287926.728492,767,0.7890625000114647
768,1522287927.0719311,768,0.7890625000095539
769,1522287927.417272,769,0.7890625000079616
770,1522287927.7926538,770,0.7890625000066347
771,1522287928.177619,771,0.7890625000055289
772,1522287928.508331,772,0.7890625000046074
773,1522287928.851239,773,0.7890625000038394
774,1522287929.171802,774,0.7890625000031994
775,1522287929.499737,775,0.7890625000026661
776,1522287929.8119512,776,0.7890625000022218
777,1522287930.1314259,777,0.7890625000018514
778,1522287930.4553778,778,0.7890625000015429
779,1522287930.7797508,779,0.7890625000012857
780,1522287931.091176,780,0.7890625000010716
781,1522287931.4145868,781,0.7890625000008931
782,1522287931.732884,782,0.7890625000007441
783,1522287932.073266,783,0.7890625000006201
784,1522287932.407362,784,0.7890625000005167
785,1522287932.819726,785,0.7890625000004305
786,1522287933.2322571,786,0.7890625000003588
787,1522287933.561377,787,0.789062500000299
788,1522287933.9000974,788,0.7890625000002491
789,1522287934.335597,789,0.7890625000002076
790,1522287934.747503,790,0.789062500000173
791,1522287935.170607,791,0.7890625000001441
792,1522287935.6006439,792,0.78906250000012
793,1522287936.005238,793,0.7897135416667667
794,1522287936.334451,794,0.7896050347223056
795,1522287936.7637918,795,0.789514612268588
796,1522287937.19042,796,0.7894392602238234
797,1522287937.568735,797,0.7893764668531862
798,1522287938.000065,798,0.7893241390443217
799,1522287938.3629694,799,0.7892805325369348
800,1522287938.719584,800,0.7892441937807788
801,1522287939.0549679,801,0.7892139114839823
802,1522287939.43012,802,0.7891886762366519
803,1522287939.869992,803,0.7898186885305433
804,1522287940.274514,804,0.7903436987754527
805,1522287940.707371,805,0.7901301656462106
806,1522287941.1761801,806,0.7899522213718423
807,1522287941.494603,807,0.7898039344765353
808,1522287941.8547919,808,0.7896803620637793
809,1522287942.2019992,809,0.7895773850531494
810,1522287942.665442,810,0.7894915708776247
811,1522287943.0683908,811,0.7894200590646873
812,1522287943.475847,812,0.7893604658872394
813,1522287943.91886,813,0.7893108049060329
814,1522287944.3129866,814,0.7892694207550274
815,1522287944.6680381,815,0.7892349339625229
816,1522287945.060184,816,0.789206194968769
817,1522287945.443941,817,0.7891822458073074
818,1522287945.8049011,818,0.7898133298394228
819,1522287946.273174,819,0.7903392331995189
820,1522287946.7184858,820,0.7907774859995992
821,1522287947.1320488,821,0.7911426966663326
822,1522287947.5022619,822,0.7914470388886105
823,1522287947.943698,823,0.7910496157405087
824,1522287948.4049866,824,0.7907184297837572
825,1522287948.7871141,825,0.7904424414864644
826,1522287949.1324294,826,0.7902124512387203
827,1522287949.4925814,827,0.7900207926989335
828,1522287949.8509288,828,0.7898610772491114
829,1522287950.213675,829,0.7897279810409261
830,1522287950.581776,830,0.789617067534105
831,1522287950.9480689,831,0.7895246396117541
832,1522287951.366212,832,0.7894476163431283
833,1522287951.743791,833,0.7893834302859403
834,1522287952.088743,834,0.7893299419049502
835,1522287952.4251578,835,0.7892853682541252
836,1522287952.781257,836,0.7892482235451044
837,1522287953.11176,837,0.7892172696209202
838,1522287953.436033,838,0.7891914746841002
839,1522287953.7711961,839,0.7891699789034168
840,1522287954.1273851,840,0.7891520657528474
841,1522287954.480361,841,0.7891371381273729
842,1522287954.8312368,842,0.7891246984394773
843,1522287955.184639,843,0.7891143320328978
844,1522287955.538982,844,0.7891056933607482
845,1522287955.8801556,845,0.7890984944672901
846,1522287956.220906,846,0.7890924953894084
847,1522287956.576787,847,0.7890874961578402
848,1522287956.928568,848,0.7890833301315335
849,1522287957.343631,849,0.7890798584429446
850,1522287957.7278678,850,0.7890769653691204
851,1522287958.0858188,851,0.789074554474267
852,1522287958.447788,852,0.7890725453952224
853,1522287958.798649,853,0.7890708711626854
854,1522287959.1711211,854,0.7890694759689045
855,1522287959.607851,855,0.7890683133074204
856,1522287959.970722,856,0.7890673444228504
857,1522287960.366042,857,0.789066537019042
858,1522287960.79785,858,0.789065864182535
859,1522287961.2514274,859,0.7890653034854458
860,1522287961.637599,860,0.7890648362378714
861,1522287962.028877,861,0.7890644468648929
862,1522287962.430884,862,0.7890641223874106
863,1522287962.8003712,863,0.7890638519895089
864,1522287963.1804118,864,0.7890636266579241
865,1522287963.625356,865,0.7890634388816034
866,1522287964.0570712,866,0.7890632824013362
867,1522287964.4918609,867,0.7890631520011133
868,1522287964.949512,868,0.7890630433342611
869,1522287965.394371,869,0.7890629527785509
870,1522287965.865039,870,0.789062877315459
871,1522287966.264211,871,0.7890628144295492
872,1522287966.5858932,872,0.7890627620246243
873,1522287966.931733,873,0.7890627183538537
874,1522287967.2666519,874,0.7890626819615446
875,1522287967.6342232,875,0.7890626516346205
876,1522287967.991372,876,0.7890626263621838
877,1522287968.350706,877,0.7890626053018198
878,1522287968.677361,878,0.7890625877515165
879,1522287969.0304232,879,0.7890625731262637
880,1522287969.4325044,880,0.789062560938553
881,1522287969.830394,881,0.7890625507821275
882,1522287970.274878,882,0.7890625423184395
883,1522287970.745336,883,0.7890625352653663
884,1522287971.1669269,884,0.7890625293878052
885,1522287971.5226712,885,0.7890625244898377
886,1522287972.027806,886,0.789062520408198
887,1522287972.4792476,887,0.7890625170068316
888,1522287972.9113338,888,0.7890625141723597
889,1522287973.280839,889,0.7890625118102998
890,1522287973.6210592,890,0.7890625098419164
891,1522287974.04343,891,0.789062508201597
892,1522287974.393055,892,0.7890625068346642
893,1522287974.737574,893,0.7890625056955535
894,1522287975.071618,894,0.7890625047462946
895,1522287975.393721,895,0.7890625039552455
896,1522287975.73951,896,0.7890625032960379
897,1522287976.1004534,897,0.7890625027466982
898,1522287976.4315321,898,0.7890625022889153
899,1522287976.7737126,899,0.7890625019074293
900,1522287977.1205068,900,0.7890625015895245
901,1522287977.4742,901,0.7890625013246036
902,1522287977.8327038,902,0.7890625011038364
903,1522287978.185709,903,0.7890625009198637
904,1522287978.5265288,904,0.7890625007665532
905,1522287978.8848908,905,0.7890625006387944
906,1522287979.232374,906,0.7890625005323286
907,1522287979.570695,907,0.7890625004436072
908,1522287979.899675,908,0.7890625003696727
909,1522287980.235382,909,0.7890625003080607
910,1522287980.5777268,910,0.7890625002567171
911,1522287980.938623,911,0.7890625002139309
912,1522287981.282552,912,0.7890625001782757
913,1522287981.62034,913,0.789062500148563
914,1522287981.9380019,914,0.7890625001238025
915,1522287982.27883,915,0.7890625001031688
916,1522287982.612274,916,0.789062500085974
917,1522287982.9415226,917,0.789062500071645
918,1522287983.266079,918,0.7890625000597042
919,1522287983.6082716,919,0.7890625000497535
920,1522287983.942427,920,0.7890625000414612
921,1522287984.282183,921,0.789062500034551
922,1522287984.612941,922,0.7890625000287925
923,1522287984.941706,923,0.7890625000239937
924,1522287985.29281,924,0.7890625000199948
925,1522287985.65958,925,0.7890625000166623
926,1522287986.004062,926,0.7890625000138853
927,1522287986.3488386,927,0.789062500011571
928,1522287986.6836321,928,0.7890625000096425
929,1522287987.027454,929,0.7890625000080355
930,1522287987.3570812,930,0.7897135416733629
931,1522287987.6886768,931,0.790256076394469
932,1522287988.01667,932,0.7907081886620575
933,1522287988.367676,933,0.7904339072183812
934,1522287988.7740831,934,0.790205339348651
935,1522287989.178237,935,0.7900148661238757
936,1522287989.611808,936,0.7898561384365631
937,1522287990.0265212,937,0.7897238653638026
938,1522287990.426004,938,0.7902646794698354
939,1522287990.786743,939,0.7907153578915295
940,1522287991.175456,940,0.7904398815762745
941,1522287991.601558,941,0.7902103179802287
942,1522287991.990816,942,0.7900190149835239
943,1522287992.3260171,943,0.7898595958196033
944,1522287992.668225,944,0.789726746516336
945,1522287992.998852,945,0.7896160387636134
946,1522287993.341995,946,0.7895237823030112
947,1522287993.6780849,947,0.7894469019191761
948,1522287994.023406,948,0.7893828349326468
949,1522287994.360876,949,0.7893294457772055
950,1522287994.697334,950,0.7892849548143379
951,1522287995.04618,951,0.7898989206786149
952,1522287995.3798258,952,0.7904105588988457
953,1522287995.715289,953,0.7908369240823714
954,1522287996.040468,954,0.7911922284019762
955,1522287996.411222,955,0.7908372736683136
956,1522287996.847083,956,0.790541478056928
957,1522287997.2379048,957,0.7902949817141065
958,1522287997.6219149,958,0.7900895680950888
959,1522287997.9438848,959,0.7899183900792406
960,1522287998.321238,960,0.7897757417327005
961,1522287998.703894,961,0.7896568681105838
962,1522287999.142302,962,0.7895578067588198
963,1522287999.4512908,963,0.7894752556323499
964,1522287999.7744234,964,0.7894064630269582
965,1522288000.1129742,965,0.7893491358557984
966,1522288000.439178,966,0.7893013632131654
967,1522288000.773806,967,0.7892615526776378
968,1522288001.112422,968,0.7892283772313649
969,1522288001.4557474,969,0.7892007310261373
970,1522288001.773418,970,0.789177692521781
971,1522288002.0981429,971,0.7891584937681508
972,1522288002.411912,972,0.7891424948067924
973,1522288002.747377,973,0.7891291623389936
974,1522288003.1068,974,0.7891180519491613
975,1522288003.4450881,975,0.7891087932909678
976,1522288003.765547,976,0.7891010777424732
977,1522288004.108012,977,0.7890946481187276
978,1522288004.446516,978,0.7890892900989397
979,1522288004.7669508,979,0.7890848250824498
980,1522288005.0945642,980,0.7890811042353749
981,1522288005.4199328,981,0.789078003529479
982,1522288005.760965,982,0.7890754196078992
983,1522288006.113364,983,0.789073266339916
984,1522288006.440535,984,0.7890714719499301
985,1522288006.767883,985,0.7890699766249418
986,1522288007.1125462,986,0.7890687305207847
987,1522288007.452127,987,0.789067692100654
988,1522288007.787719,988,0.789066826750545
989,1522288008.124332,989,0.789066105625454
990,1522288008.572937,990,0.789716546354545
991,1522288009.001815,991,0.7896075386287875
992,1522288009.410336,992,0.7895166988573228
993,1522288009.804915,993,0.789440999047769
994,1522288010.208454,994,0.7893779158731409
995,1522288010.542075,995,0.7893253465609507
996,1522288011.0022528,996,0.7892815388007921
997,1522288011.383413,997,0.7898960740006601
998,1522288011.718279,998,0.7897571450005502
999,1522288012.052916,999,0.7896413708337918


==> run_bs256_tag_val_acc.csv <==
,Wall time,Step,Value
0,1522290626.3318114,0,0.5234375
1,1522290626.6843061,1,0.5276988636363636
2,1522290627.145764,2,0.5337396978021979
3,1522290627.5927858,3,0.5429978576751118
4,1522290628.049951,4,0.5484321248118684
5,1522290628.481313,5,0.5548939467790275
6,1522290628.8906822,6,0.5620708004642958
7,1522290629.3160498,7,0.5638606875940174
8,1522290629.6686258,8,0.5781152946798669
9,1522290630.0088198,9,0.5897638427847165
10,1522290630.307981,10,0.6010635967840796
11,1522290630.6727948,11,0.612156517161376
12,1522290630.996567,12,0.6260084165492804
13,1522290631.313342,13,0.637828696467637
14,1522290631.6126401,14,0.6459856353542861
15,1522290631.9681,15,0.6601830193824751
16,1522290632.310569,16,0.675859087392153
17,1522290632.643425,17,0.6880217050213104
18,1522290632.97326,18,0.6993572756726888
19,1522290633.285794,19,0.710029222353322
20,1522290633.543057,20,0.71817005693031
21,1522290633.8170831,21,0.7255620708340736
22,1522290634.117641,22,0.7296974828169348
23,1522290634.382518,23,0.7337836780682931
24,1522290634.652035,24,0.7391467843332473
25,1522290634.9297152,25,0.7416283731889042
26,1522290635.197053,26,0.7436896915236366
27,1522290635.48281,27,0.7460578589912528
28,1522290635.741243,28,0.7434464729126133
29,1522290636.00222,29,0.745197144182123
30,1522290636.2555,30,0.7473071107340897
31,1522290636.5169132,31,0.7529808574921338
32,1522290636.778709,32,0.7563986301555115
33,1522290637.0418859,33,0.7592442228948842
34,1522290637.303,34,0.7622659264832002
35,1522290637.5616784,35,0.7654344089307886
36,1522290637.81968,36,0.7667698274844386
37,1522290638.0835118,37,0.7678821960735778
38,1522290638.592051,38,0.7707635575587078
39,1522290638.922024,39,0.7731639728216005
40,1522290639.21509,40,0.7751638195608325
41,1522290639.504065,41,0.7742246142072863
42,1522290639.791296,42,0.7760472711538673
43,1522290640.0898528,43,0.7769146772365727
44,1522290640.388293,44,0.7776374286513797
45,1522290640.656238,45,0.7795420411890887
46,1522290640.9461539,46,0.7811290856737827
47,1522290641.221633,47,0.781800385950774
48,1522290641.5039382,48,0.7823597703870739
49,1522290641.804414,49,0.7834770147574238
50,1522290642.0702062,50,0.7837569129283197
51,1522290642.340482,51,0.7846412449226701
52,1522290642.638142,52,0.7860292506998893
53,1522290642.929438,53,0.7865348190411334
54,1522290643.236247,54,0.7856539769694101
55,1522290643.604112,55,0.7868731506736822
56,1522290643.877435,56,0.7872380534184813
57,1522290644.1441581,57,0.7881931939246823
58,1522290644.4117372,58,0.7876870258243364
59,1522290644.680634,59,0.7872652223678628
60,1522290644.9451349,60,0.7869137217748146
61,1522290645.206992,61,0.7892250049639912
62,1522290645.473454,62,0.7898489688782652
63,1522290645.735352,63,0.7890668423713512
64,1522290646.004842,64,0.7903682112576528
65,1522290646.271765,65,0.7914526824935318
66,1522290646.561019,66,0.7923564065539668
67,1522290646.824544,67,0.7944115972775413
68,1522290647.0917492,68,0.7954732097160228
69,1522290647.378958,69,0.7976599726978096
70,1522290647.6492312,70,0.7988312300457634
71,1522290647.92341,71,0.7998072769809044
72,1522290648.190059,72,0.7999696060866764
73,1522290648.4554062,73,0.7988027951260682
74,1522290648.730242,74,0.797830453151704
75,1522290649.001065,75,0.7976712108068967
76,1522290649.2775831,76,0.799491635461933
77,1522290649.5446134,77,0.7990555292609041
78,1522290649.81711,78,0.7993431495438588
79,1522290650.0779538,79,0.8002338750322117
80,1522290650.348617,80,0.8009761461465162
81,1522290650.6122,81,0.800943663444988
82,1522290650.916325,82,0.8015676363713128
83,1522290651.187594,83,0.8033896973828539
84,1522290651.4572651,84,0.8049080814348505
85,1522290651.718987,85,0.8068244431594669
86,1522290651.985134,86,0.8071193276709855
87,1522290652.254932,87,0.8080161064890342
88,1522290652.521479,88,0.8061592552409395
89,1522290652.7868931,89,0.8065650043977847
90,1522290653.051326,90,0.8075541703931148
91,1522290653.3174882,91,0.8090295170708607
92,1522290653.58374,92,0.808956889222575
93,1522290653.849617,93,0.81019844939691
94,1522290654.127369,94,0.8112330828618446
95,1522290654.401706,95,0.8107931940405233
96,1522290654.668226,96,0.8104266200261208
97,1522290654.9343202,97,0.8114232250390958
98,1522290655.204422,98,0.8116026875351802
99,1522290655.5015318,99,0.8111011979399282
100,1522290655.778631,100,0.8113343316189526
101,1522290656.042036,101,0.8115286096840896
102,1522290656.305938,102,0.8116905080712059
103,1522290656.5719402,103,0.8131275067343726
104,1522290656.831936,104,0.8130229222781363
105,1522290657.097974,105,0.8135868102340605
106,1522290657.382358,106,0.8127546335255794
107,1522290657.655634,107,0.8127121946045304
108,1522290657.9183412,108,0.8126768288370259
109,1522290658.1929634,109,0.8113452740282583
110,1522290658.448562,110,0.8108866866894701
111,1522290658.706383,111,0.8105045305740408
112,1522290658.961674,112,0.8101860671446746
113,1522290659.22991,113,0.8125248476227617
114,1522290659.489436,114,0.8125207063522982
115,1522290659.746624,115,0.8118662136264877
116,1522290660.006224,116,0.8132739280228392
117,1522290660.262754,117,0.8124938983520121
118,1522290660.523124,118,0.8144480402940819
119,1522290660.774401,119,0.813472325244761
120,1522290661.03898,120,0.8133102710372583
121,1522290661.296509,121,0.8125241841975432
122,1522290661.556494,122,0.8125201534979519
123,1522290661.815409,123,0.8125167945816261
124,1522290662.073987,124,0.8105608704844408
125,1522290662.326026,125,0.8108840587370681
126,1522290662.5814452,126,0.8111533822809138
127,1522290662.8457348,127,0.8107267769007303
128,1522290663.108114,128,0.8110223140839599
129,1522290663.369559,129,0.8112685950699791
130,1522290663.6301708,130,0.8121248708916856
131,1522290663.88785,131,0.8134894757431196
132,1522290664.1459134,132,0.8159287297860048
133,1522290664.410439,133,0.8153572748216567
134,1522290664.675549,134,0.8155321040180508
135,1522290664.925324,135,0.815026753348367
136,1522290665.194251,136,0.8152566694569757
137,1522290665.4462466,137,0.8147972245474743
138,1522290665.707998,138,0.8157164371229043
139,1522290665.958872,139,0.8158314059357546
140,1522290666.21681,140,0.8152761716131252
141,1522290666.468776,141,0.8154645180109388
142,1522290666.724873,142,0.8143193900091102
143,1522290666.966452,143,0.8146672000075932
144,1522290667.244782,144,0.8149570416729953
145,1522290667.5434089,145,0.8138964930608265
146,1522290667.9321148,146,0.8130127025506866
147,1522290668.484621,147,0.8135782937922399
148,1522290668.8365152,148,0.814700661493535
149,1522290669.092536,149,0.8156359679112805
150,1522290669.407097,150,0.8170664315927353
151,1522290669.755656,151,0.8169564013272793
152,1522290670.143646,152,0.8162136677727322
153,1522290670.5178912,153,0.8155947231439431
154,1522290670.9997401,154,0.8157299776199526
155,1522290671.456068,155,0.8158426896832939
156,1522290671.749849,156,0.8172386997360787
157,1522290672.142566,157,0.8164489164467319
158,1522290672.446871,158,0.8164418053722765
159,1522290672.7414458,159,0.8157848378102303
160,1522290673.1489859,160,0.8158884065085252
161,1522290673.526849,161,0.8166257554237711
162,1522290673.866703,162,0.8159381295198092
163,1522290674.142797,163,0.8166671912665077
164,1522290674.4129338,164,0.816623701055423
165,1522290674.672158,165,0.8165874592128526
166,1522290674.926952,166,0.814604132677377
167,1522290675.186392,167,0.8155555272311474
168,1522290675.443566,168,0.8163483560259561
169,1522290675.7044358,169,0.8163580050216301
170,1522290675.965032,170,0.8163660458513584
171,1522290676.2277632,171,0.8163727465427987
172,1522290676.491156,172,0.8170293721189988
173,1522290676.757064,173,0.8156234350991657
174,1522290677.0075471,174,0.8164049459159713
175,1522290677.2688372,175,0.8151030799299761
176,1522290677.527173,176,0.8159713166083135
177,1522290677.7849731,177,0.8153927638402612
178,1522290678.044298,178,0.8155616782002176
179,1522290678.306304,179,0.8163534818335146
180,1522290678.56796,180,0.8163622765279289
181,1522290678.829233,181,0.8163696054399409
182,1522290679.085709,182,0.8163757128666174
183,1522290679.355621,183,0.8163808023888478
184,1522290679.623014,184,0.8157340019907064
185,1522290679.882802,185,0.817148126658922
186,1522290680.1385944,186,0.8170244805491017
187,1522290680.403757,187,0.8182235254575848
188,1522290680.6568706,188,0.8172696045479874
189,1522290680.936798,189,0.8171257121233229
190,1522290681.194057,190,0.8183078851027691
191,1522290681.457581,191,0.8186419875856409
192,1522290681.714507,192,0.8182693646547007
193,1522290681.976516,193,0.8179588455455838
194,1522290682.2237642,194,0.8196532046213199
195,1522290682.4962716,195,0.8191120455177665
196,1522290682.7499788,196,0.8193121212648055
197,1522290683.006651,197,0.8175257260540045
198,1522290683.260297,198,0.8166881050450037
199,1522290683.5222359,199,0.8166411292041698
200,1522290683.7858472,200,0.8172530243368081
201,1522290684.055273,201,0.8171118952806734
202,1522290684.3137422,202,0.8163432460672279
203,1522290684.5824606,203,0.8176558300560233
204,1522290684.837594,204,0.8174475667133527
205,1522290685.101005,205,0.8179250555944606
206,1522290685.360627,206,0.8183229629953838
207,1522290685.624244,207,0.8180035108294864
208,1522290685.8807812,208,0.8183883423579054
209,1522290686.1452658,209,0.8193600769649212
210,1522290686.489583,210,0.8195188141374343
211,1522290686.768287,211,0.8196510951145286
212,1522290687.034849,212,0.8191102875954406
213,1522290687.2997134,213,0.8193106563295338
214,1522290687.648159,214,0.8188265886079448
215,1522290687.904489,215,0.8190742405066206
216,1522290688.162524,216,0.8186295754221838
217,1522290688.5101206,217,0.8176079795184865
218,1522290688.874024,218,0.8180587329320721
219,1522290689.1940732,219,0.8177833191100601
220,1522290689.476226,220,0.8182048492583834
221,1522290689.7232509,221,0.8179050827153196
222,1522290689.983775,222,0.8176552772627663
223,1522290690.27709,223,0.8174471060523053
224,1522290690.539367,224,0.8172736300435878
225,1522290690.7924638,225,0.8177801083696564
226,1522290691.1281226,226,0.8182021736413804
227,1522290691.4586,227,0.8185538947011503
228,1522290691.722615,228,0.8181959539176252
229,1522290691.987265,229,0.8178976699313544
230,1522290692.248244,230,0.818300141609462
231,1522290692.5205162,231,0.8192865763412183
232,1522290692.7763796,232,0.8194575636176819
233,1522290693.0601141,233,0.8202510946814014
234,1522290693.3312972,234,0.8202613289011678
235,1522290693.590528,235,0.8209208990843064
236,1522290693.8480554,236,0.8214705409035887
237,1522290694.107422,237,0.8199754507529906
238,1522290694.365674,238,0.8187295422941588
239,1522290694.6330726,239,0.8176912852451323
240,1522290694.8958874,240,0.8168260710376103
241,1522290695.1605868,241,0.8180581841980086
242,1522290695.420008,242,0.8184339034983404
243,1522290695.676805,243,0.8180959612486169
244,1522290695.940156,244,0.8184653843738474
245,1522290696.2141972,245,0.8187732369782061
246,1522290696.474966,246,0.8177276974818384
247,1522290696.73563,247,0.8175074562348652
248,1522290697.010016,248,0.8166728801957209
249,1522290697.366516,249,0.8172794834964341
250,1522290697.680317,250,0.8171339445803617
251,1522290697.9374099,251,0.8170126621503014
252,1522290698.190494,252,0.8162605517919178
253,1522290698.4523141,253,0.8169358764932648
254,1522290698.704766,254,0.8174986470777206
255,1522290698.9679348,255,0.8173165808981004
256,1522290699.2181928,256,0.8178159007484169
257,1522290699.485252,257,0.817580958957014
258,1522290699.741473,258,0.8180362157975116
259,1522290700.002531,259,0.8177645548312596
260,1522290700.3400474,260,0.8168871290260498
261,1522290700.607899,261,0.8168069825217081
262,1522290700.881658,262,0.8160891521014234
263,1522290701.142608,263,0.8154909600845195
264,1522290701.457433,264,0.8156435084037663
265,1522290701.8316624,265,0.817072715336472
266,1522290702.133918,266,0.81761267944706
267,1522290702.4046462,267,0.8180626495392166
268,1522290702.668621,268,0.8184376246160139
269,1522290702.934429,269,0.819401145513345
270,1522290703.193481,270,0.8202040795944542
271,1522290703.553471,271,0.8202221496620452
272,1522290703.8551412,272,0.8202372080517044
273,1522290704.115308,273,0.8202497567097536
274,1522290704.396713,274,0.8202602139247946
275,1522290704.792022,275,0.8196178866039956
276,1522290705.1486568,276,0.8197336555033297
277,1522290705.517052,277,0.8191790879194414
278,1522290705.873641,278,0.8193679899328679
279,1522290706.223524,279,0.8195254082773898
280,1522290706.567599,280,0.8196565902311581
281,1522290706.8434172,281,0.8197659085259651
282,1522290707.118979,282,0.8198570071049709
283,1522290707.395244,283,0.8199329225874756
284,1522290707.6942852,284,0.8206472271562296
285,1522290707.961771,285,0.820591439296858
286,1522290708.233085,286,0.8198939077473817
287,1522290708.512019,287,0.8206147147894847
288,1522290708.781245,288,0.8205643456579038
289,1522290709.0552301,289,0.8205223713815865
290,1522290709.398889,290,0.8211384344846554
291,1522290709.681519,291,0.8216518204038794
292,1522290710.03212,292,0.8227306836698994
293,1522290710.3235269,293,0.8223276530582495
294,1522290710.7095628,294,0.8232938775485412
295,1522290710.99089,295,0.8234480229571176
296,1522290711.258683,296,0.8235764774642647
297,1522290711.5255089,297,0.8230324812202205
298,1522290711.7861626,298,0.8238812343501838
299,1522290712.051542,299,0.8252395702918198
300,1522290712.319092,300,0.8244183919098498
301,1522290712.5928168,301,0.8230830349248748
302,1522290712.85742,302,0.823272320770729
303,1522290713.1103091,303,0.8234300589756074
304,1522290713.3751054,304,0.8229104658130062
305,1522290713.626842,305,0.8231285131775051
306,1522290713.898334,306,0.8233102193145876
307,1522290714.1533241,307,0.8241126827621563
308,1522290714.4199278,308,0.824781402301797
309,1522290714.6778374,309,0.8253386685848307
310,1522290714.938567,310,0.8238499321540256
311,1522290715.188014,311,0.824562443461688
312,1522290715.450742,312,0.82320307788474
313,1522290715.704663,313,0.8246744399039501
314,1522290715.9665961,314,0.8232964082532918
315,1522290716.2264268,315,0.8241011735444098
316,1522290716.489287,316,0.8215166029536749
317,1522290716.744276,317,0.8213159191280625
318,1522290717.0085108,318,0.8231018076067187
319,1522290717.269393,319,0.8239390063389322
320,1522290717.53426,320,0.8239856302824435
321,1522290717.787741,321,0.8233734419020362
322,1522290718.049886,322,0.8248164099183635
323,1522290718.305292,323,0.8247167999319696
324,1522290718.5741339,324,0.8246337916099746
325,1522290718.856111,325,0.8252156596749788
326,1522290719.132766,326,0.8250495080624823
327,1522290719.3964648,327,0.8255620900520686
328,1522290719.657464,328,0.8253382000433904
329,1522290719.912892,329,0.8258026667028253
330,1522290720.175798,330,0.8255386805856878
331,1522290720.431218,331,0.8259697338214065
332,1522290720.6883779,332,0.8256779031845054
333,1522290720.9376302,333,0.8254347109870879
334,1522290721.1988778,334,0.8252320508225732
335,1522290721.458532,335,0.8250631673521444
336,1522290721.720049,336,0.8249224311267869
337,1522290721.979402,337,0.8241541092723224
338,1522290722.231874,338,0.8254669660602687
339,1522290722.4941359,339,0.8259099717168905
340,1522290722.752896,340,0.8262791430974087
341,1522290723.010367,341,0.8265867859145072
342,1522290723.264278,342,0.8281452382620893
343,1522290723.5194938,343,0.8268397818850743
344,1522290723.776441,344,0.8257519015708953
345,1522290724.0385132,345,0.8254963763090793
346,1522290724.2913642,346,0.8252834385908995
347,1522290724.546966,347,0.8244549488257495
348,1522290724.7978306,348,0.8244155823547913
349,1522290725.062337,349,0.8224296519623261
350,1522290725.315818,350,0.8233788766352717
351,1522290725.5829651,351,0.8228678138627263
352,1522290725.8414578,352,0.8237440115522718
353,1522290726.104992,353,0.8251252179602264
354,1522290726.3608909,354,0.8249741399668553
355,1522290726.618222,355,0.8241971999723794
356,1522290726.8738284,356,0.8235497499769828
357,1522290727.131486,357,0.8243122916474857
358,1522290727.3718872,358,0.823645659706238
359,1522290727.6341386,359,0.8237411747551984
360,1522290727.891784,360,0.8231697289626654
361,1522290728.1711931,361,0.8226935241355544
362,1522290728.425291,362,0.823598770112962
363,1522290728.6966882,363,0.8237021000941349
364,1522290728.952759,364,0.823788208411779
365,1522290729.21887,365,0.8238599653431492
366,1522290729.4715462,366,0.8245708044526243
367,1522290729.7347472,367,0.8258142120438535
368,1522290729.987835,368,0.8261993433698779
369,1522290730.2470489,369,0.8258692444748982
370,1522290730.5081131,370,0.8249431203957485
371,1522290730.769544,371,0.8235203086631238
372,1522290731.0276551,372,0.8242877572192697
373,1522290731.310057,373,0.8249272976827247
374,1522290731.564852,374,0.8248092064022705
375,1522290731.830225,375,0.8247107970018921
376,1522290732.086153,376,0.8233267058349101
377,1522290732.34734,377,0.8241264215290918
378,1522290732.603253,378,0.8254438929409098
379,1522290732.865227,379,0.8258907441174248
380,1522290733.1200259,380,0.8256120784311873
381,1522290733.381995,381,0.8253798570259894
382,1522290733.6332052,382,0.8245352975216578
383,1522290733.888114,383,0.8244825396013815
384,1522290734.1487832,384,0.8237875330011513
385,1522290734.404049,385,0.824510444167626
386,1522290734.6668632,386,0.8257639118063549
387,1522290734.9226868,387,0.8248553431719624
388,1522290735.1806939,388,0.8247492443099687
389,1522290735.439233,389,0.8246608285916405
390,1522290735.68879,390,0.8252381904930337
391,1522290735.946899,391,0.8250682837441947
392,1522290736.2108748,392,0.8236246114534956
393,1522290736.470103,393,0.8224215512112464
394,1522290736.727895,394,0.8220700426760386
395,1522290736.980028,395,0.8224281605633654
396,1522290737.272054,396,0.8227265921361379
397,1522290737.5299132,397,0.8236263267801149
398,1522290737.838063,398,0.823725063983429
399,1522290738.13335,399,0.8231563033195242
400,1522290738.4318988,400,0.8239844194329368
401,1522290738.6916008,401,0.8233724328607807
402,1522290738.949904,402,0.8248155690506505
403,1522290739.214199,403,0.823414015875542
404,1522290739.473596,404,0.8241991798962849
405,1522290739.7345438,405,0.8242024415802374
406,1522290739.988713,406,0.8255072429835312
407,1522290740.2473204,407,0.826594577486276
408,1522290740.51002,408,0.8261986062385632
409,1522290740.8017519,409,0.8258686301988027
410,1522290741.0572524,410,0.8249426084990024
411,1522290741.3152616,411,0.8241709237491686
412,1522290741.5779672,412,0.8228768114576404
413,1522290741.833152,413,0.8224494262147003
414,1522290742.094837,414,0.8227443135122502
415,1522290742.345587,415,0.8229900529268752
416,1522290742.60415,416,0.8231948357723959
417,1522290742.859921,417,0.8233654881436633
418,1522290743.119292,418,0.8228566567863861
419,1522290743.3684561,419,0.8224326306553218
420,1522290743.6217446,420,0.8227303172127681
421,1522290743.870433,421,0.8242804726773068
422,1522290744.1289768,422,0.8236191438977556
423,1522290744.387403,423,0.8243701199147964
424,1522290744.647263,424,0.8249959332623302
425,1522290744.902094,425,0.8242153610519418
426,1522290745.1553118,426,0.8229138425432848
427,1522290745.410579,427,0.8237823687860707
428,1522290745.665827,428,0.8219019739883923
429,1522290745.920919,429,0.8209860199903268
430,1522290746.1802614,430,0.8208737666586057
431,1522290746.430633,431,0.820129180548838
432,1522290746.6923342,432,0.8208107754573649
433,1522290746.945353,433,0.8220298128811374
434,1522290747.2031794,434,0.8217435940676144
435,1522290747.461618,435,0.8202029950563454
436,1522290747.772702,436,0.8202212458802879
437,1522290748.0903301,437,0.8189343715669066
438,1522290748.383541,438,0.8198151013057555
439,1522290748.756215,439,0.8205490427547963
440,1522290749.104032,440,0.819207535628997
441,1522290749.439178,441,0.8206937796908307
442,1522290749.7458172,442,0.8206302330756922
443,1522290750.0247428,443,0.8212283192297434
444,1522290750.30969,444,0.8230288076914528
445,1522290750.5676026,445,0.823227131409544
446,1522290750.869448,446,0.82339240117462
447,1522290751.1276689,447,0.82353012597885
448,1522290751.3936498,448,0.8242959383157082
449,1522290751.662771,449,0.8242830735964235
450,1522290751.9222069,450,0.8223192279970195
451,1522290752.180305,451,0.8226358149975163
452,1522290752.4490626,452,0.8215975541645968
453,1522290752.70688,453,0.8194302534704972
454,1522290752.966516,454,0.818926252892081
455,1522290753.246125,455,0.8178552107434008
456,1522290753.506632,456,0.8189158006195006
457,1522290753.764713,457,0.8191485838495838
458,1522290754.0279331,458,0.8206446532079865
459,1522290754.283212,459,0.8205892943399888
460,1522290754.549406,460,0.821845245283324
461,1522290754.8083909,461,0.8209387460694366
462,1522290755.066133,462,0.8201833300578638
463,1522290755.322135,463,0.8208559000482198
464,1522290755.579606,464,0.8214163750401832
465,1522290755.835823,465,0.8205813542001527
466,1522290756.099828,466,0.8211875868334606
467,1522290756.354395,467,0.8210417390278839
468,1522290756.611197,468,0.8209201991899033
469,1522290756.8624554,469,0.8208189159915862
470,1522290757.125651,470,0.8226876383263219
471,1522290757.3841898,471,0.8229428236052683
472,1522290757.6459806,472,0.8238065196710569
473,1522290757.8996232,473,0.8238752247258807
474,1522290758.1624222,474,0.8245835206049006
475,1522290758.4208632,475,0.8245227255040839
476,1522290758.6825962,476,0.8244720629200699
477,1522290758.9470806,477,0.8244298441000583
478,1522290759.210014,478,0.8243946617500485
479,1522290759.463848,479,0.8237143014583738
480,1522290759.723378,480,0.8224962928819781
481,1522290759.9819179,481,0.8221323274016484
482,1522290760.2398589,482,0.8211779811680403
483,1522290760.498465,483,0.8216847759733669
484,1522290760.760266,484,0.8214560633111391
485,1522290761.0135958,485,0.8219165110926159
486,1522290761.283693,486,0.8229512592438466
487,1522290761.538614,487,0.8238135493698722
488,1522290761.7891939,488,0.8225789994748935
489,1522290762.0447538,489,0.8222012495624114
490,1522290762.352344,490,0.8225374996353427
491,1522290762.610687,491,0.8221666663627856
492,1522290762.868144,492,0.8218576386356546
493,1522290763.1251578,493,0.8216001155297122
494,1522290763.386017,494,0.8213855129414269
495,1522290763.642717,495,0.8225087607845225
496,1522290763.899602,496,0.8221427173204354
497,1522290764.156032,497,0.8218376811003628
498,1522290764.415096,498,0.822234525916969
499,1522290764.6771672,499,0.8219141882641409
500,1522290764.932576,500,0.8196941152201174
501,1522290765.1943636,501,0.8197971793500978
502,1522290765.4545338,502,0.8198830661250814
503,1522290765.7106054,503,0.8199546384375679
504,1522290765.965345,504,0.8193632403646399
505,1522290766.222807,505,0.8195214503038666
506,1522290766.480839,506,0.8196532919198889
507,1522290766.740468,507,0.8204142015999074
508,1522290766.992963,508,0.8190951679999229
509,1522290767.252162,509,0.8192980566666024
510,1522290767.508163,510,0.8188160888888354
511,1522290767.771483,511,0.8190654907406962
512,1522290768.023791,512,0.8192733256172469
513,1522290768.283825,513,0.8181444380143723
514,1522290768.536892,514,0.8191568233453103
515,1522290768.800765,515,0.8186983944544252
516,1522290769.0668778,516,0.8189674120453543
517,1522290769.362848,517,0.8185405517044618
518,1522290769.6500618,518,0.8207890014203848
519,1522290769.911208,519,0.8207095845169873
520,1522290770.201408,520,0.820643403764156
521,1522290770.4910278,521,0.8212392948034634
522,1522290770.789732,522,0.821084829002886
523,1522290771.057659,523,0.8203050658357383
524,1522290771.336149,524,0.8203063048631152
525,1522290771.6035366,525,0.820958379052596
526,1522290771.862656,526,0.8201996908771634
527,1522290772.115969,527,0.8202184923976361
528,1522290772.37293,528,0.8202341603313634
529,1522290772.654502,529,0.8195961752761362
530,1522290772.9075801,530,0.8190645210634467
531,1522290773.173672,531,0.8186214758862056
532,1522290773.427552,532,0.8176012299051713
533,1522290773.6991339,533,0.8174020665876427
534,1522290773.949087,534,0.8178871388230355
535,1522290774.214619,535,0.8189424073525295
536,1522290774.4761848,536,0.8204728394604413
537,1522290774.736067,537,0.821097157883701
538,1522290774.994011,538,0.8216174232364174
539,1522290775.252092,539,0.8213999360303479
540,1522290775.506547,540,0.8192655716919566
541,1522290775.7669039,541,0.8194400597432971
542,1522290776.0205429,542,0.8182833831194143
543,1522290776.282514,543,0.8179705275995119
544,1522290776.569091,544,0.8190118979995933
545,1522290776.832969,545,0.8192286649996611
546,1522290777.113536,546,0.8181072208330509
547,1522290777.398079,547,0.8184747673608757
548,1522290777.65418,548,0.8181300144673963
549,1522290777.9728868,549,0.8197958453894969
550,1522290778.2736828,550,0.8192309128245807
551,1522290778.606953,551,0.8194111773538172
552,1522290778.993757,552,0.8195613977948476
553,1522290779.3367698,553,0.8203376231623729
554,1522290779.67376,554,0.8196823943019773
555,1522290779.978585,555,0.820438453584981
556,1522290780.279171,556,0.8210685029874841
557,1522290780.5293028,557,0.8215935441562368
558,1522290780.7908194,558,0.8220310784635305
559,1522290781.1264699,559,0.8223956903862755
560,1522290781.470884,560,0.8226995336552295
561,1522290781.728541,561,0.820999611379358
562,1522290782.0497901,562,0.8202340511494649
563,1522290782.375513,563,0.8202471259578874
564,1522290782.6224859,564,0.8209090632982395
565,1522290782.963775,565,0.8208096360818662
566,1522290783.309797,566,0.8213778217348884
567,1522290783.644751,567,0.8212002681124069
568,1522290783.963531,568,0.821052306760339
569,1522290784.2679448,569,0.8202779639669491
570,1522290784.559628,570,0.8209347616391242
571,1522290784.855597,571,0.8195289680326034
572,1522290785.17655,572,0.8196595566938362
573,1522290785.453964,573,0.82107046391153
574,1522290785.8481002,574,0.8196420532596084
575,1522290786.175349,575,0.8184517110496736
576,1522290786.5026991,576,0.818110800874728
577,1522290786.864701,577,0.8171756673956067
578,1522290787.1991649,578,0.8163963894963389
579,1522290787.541549,579,0.815746991246949
580,1522290787.8948832,580,0.8158568677057909
581,1522290788.278684,581,0.8139953064214924
582,1522290788.5991092,582,0.8137460886845771
583,1522290788.9734368,583,0.8135384072371475
584,1522290789.309092,584,0.8153184643642897
585,1522290789.6777446,585,0.8154997619702413
586,1522290790.0161226,586,0.8143487599752011
587,1522290790.35905,587,0.8153427166460008
588,1522290790.6985528,588,0.8142178888716672
589,1522290791.025099,589,0.8152336573930561
590,1522290791.4017322,590,0.8147780478275468
591,1522290791.732024,591,0.8137473315229556
592,1522290792.078749,592,0.8135394429357963
593,1522290792.353099,593,0.8140172441131635
594,1522290792.641897,594,0.8124622867609694
595,1522290793.0046651,595,0.8144216973008078
596,1522290793.378102,596,0.8160545394173397
597,1522290793.713047,597,0.816113157847783
598,1522290794.0648694,598,0.8155109648731524
599,1522290794.432281,599,0.8150091373942937
600,1522290794.763712,600,0.8158930311619114
601,1522290795.068615,601,0.8159785676349262
602,1522290795.3511882,602,0.8160498480291052
603,1522290795.6223302,603,0.8161092483575876
604,1522290795.912461,604,0.8148566652979896
605,1522290796.193135,605,0.8144638877483247
606,1522290796.4659884,606,0.8141365731236039
607,1522290796.7568731,607,0.8145148526030033
608,1522290797.02302,608,0.8141790438358361
609,1522290797.30344,609,0.8145502448631967
610,1522290797.578518,610,0.8142085373859973
611,1522290797.864253,611,0.8132727394883311
612,1522290798.151715,612,0.8131439495736092
613,1522290798.414569,613,0.811734541311341
614,1522290798.6920211,614,0.8131642010927842
615,1522290798.9729779,615,0.8150066259106535
616,1522290799.260467,616,0.8152398965922113
617,1522290799.661555,617,0.8147832471601761
618,1522290800.023755,618,0.81505374763348
619,1522290800.354569,619,0.8146281230279
620,1522290800.681839,620,0.8142734358565833
621,1522290801.000688,621,0.8139778632138195
622,1522290801.2712462,622,0.8130805110115162
623,1522290801.530648,623,0.8136348008429302
624,1522290801.830025,624,0.8121435840357751
625,1522290802.110036,625,0.8122029866964793
626,1522290802.38148,626,0.8122524889137327
627,1522290802.640102,627,0.8116426990947773
628,1522290802.94034,628,0.8111345409123143
629,1522290803.234303,629,0.8113621174269285
630,1522290803.4905038,630,0.8109007228557737
631,1522290803.760947,631,0.8111672690464782
632,1522290804.040173,632,0.8120404325387318
633,1522290804.3266392,633,0.8108149437822765
634,1522290804.621032,634,0.8104447448185638
635,1522290804.8986838,635,0.8107872873488031
636,1522290805.169715,636,0.8110727394573358
637,1522290805.4509912,637,0.8113106162144464
638,1522290805.7487311,638,0.8108578051787054
639,1522290806.052286,639,0.8104804626489212
640,1522290806.348056,640,0.8101660105407676
641,1522290806.6522288,641,0.8099039671173063
642,1522290806.958781,642,0.8096855975977553
643,1522290807.252276,643,0.8108057063314627
644,1522290807.5250714,644,0.8110880886095522
645,1522290807.79037,645,0.8106723655079602
646,1522290808.054146,646,0.8109769712566335
647,1522290808.3550858,647,0.8112308093805278
648,1522290808.6466632,648,0.8120933828171065
649,1522290808.936962,649,0.8128121940142554
650,1522290809.2281039,650,0.8134112033452128
651,1522290809.5036528,651,0.8132593361210106
652,1522290809.785414,652,0.8131327801008422
653,1522290810.062664,653,0.8136783584173686
654,1522290810.366306,654,0.8128309236811405
655,1522290810.683274,655,0.8127757697342838
656,1522290810.9648721,656,0.8140318914452365
657,1522290811.254504,657,0.8137765762043637
658,1522290811.530936,658,0.8129127718369697
659,1522290811.8397849,659,0.8134950181974748
660,1522290812.1227,660,0.8146312651645623
661,1522290812.4034472,661,0.8136250126371352
662,1522290812.6820102,662,0.8134375105309459
663,1522290812.96501,663,0.8139323004424549
664,1522290813.2887962,664,0.8136935837020457
665,1522290813.5999038,665,0.8134946530850381
666,1522290813.909384,666,0.8126778359041984
667,1522290814.197728,667,0.8119971549201652
668,1522290814.4716198,668,0.8114299207668043
669,1522290814.79124,669,0.8116082673056703
670,1522290815.078825,670,0.8124079310880585
671,1522290815.3565161,671,0.8137253592400487
672,1522290815.637845,672,0.8128700910333739
673,1522290815.94557,673,0.8141104925278115
674,1522290816.267426,674,0.8144931187731763
675,1522290816.56949,675,0.8135098906443137
676,1522290816.8402052,676,0.813341575536928
677,1522290817.114491,677,0.8132013129474399
678,1522290817.434018,678,0.8124333857895333
679,1522290817.741972,679,0.8111424048246111
680,1522290818.0409448,680,0.8100665873538425
681,1522290818.323228,681,0.8098211144615354
682,1522290818.61549,682,0.809616553717946
683,1522290818.907786,683,0.8113992114316217
684,1522290819.1677034,684,0.8109316345263515
685,1522290819.47574,685,0.8098909454386263
686,1522290819.771425,686,0.8103257878655219
687,1522290820.0690439,687,0.8113391982212682
688,1522290820.380049,688,0.8121837068510569
689,1522290820.656375,689,0.8122364223758807
690,1522290820.9331682,690,0.8116293103132338
691,1522290821.214386,691,0.8098213002610282
692,1522290821.5354838,692,0.8122208752175234
693,1522290821.817672,693,0.8109653126812695
694,1522290822.106804,694,0.8112210939010579
695,1522290822.396821,695,0.8107832032508815
696,1522290822.674824,696,0.8104182943757345
697,1522290822.973917,697,0.8101142036464455
698,1522290823.254891,698,0.8085587113720379
699,1522290823.549068,699,0.8085645511433649
700,1522290823.8293068,700,0.8085694176194707
701,1522290824.1207118,701,0.8085734730162255
702,1522290824.4489546,702,0.8105299775135212
703,1522290824.750068,703,0.8102072729279343
704,1522290825.064066,704,0.8105893941066118
705,1522290825.350703,705,0.8102567867555097
706,1522290825.639807,706,0.8106306556295914
707,1522290825.915192,707,0.8122442963579928
708,1522290826.1934981,708,0.811635871964994
709,1522290826.485399,709,0.8117798933041616
710,1522290826.780163,710,0.8118999110868013
711,1522290827.068749,711,0.811348884239001
712,1522290827.3783698,712,0.8121917785325008
713,1522290827.6758022,713,0.8135452321104173
714,1522290828.0005279,714,0.8153241517586811
715,1522290828.2724018,715,0.8142024181322343
716,1522290828.540257,716,0.8132676401101953
717,1522290828.8062391,717,0.8137907417584961
718,1522290829.0817866,718,0.8122735347987466
719,1522290829.3670874,719,0.8110091956656222
720,1522290829.6399732,720,0.8112576630546853
721,1522290829.9448528,721,0.8101626358789044
722,1522290830.251971,722,0.809901154899087
723,1522290830.5829694,723,0.8103342957492391
724,1522290830.9362738,724,0.8093931631243658
725,1522290831.232792,725,0.8086088859369714
726,1522290831.524491,726,0.8086063632808096
727,1522290831.841436,727,0.809255302734008
728,1522290832.1671119,728,0.81044712727834
729,1522290832.4673548,729,0.8094871893986166
730,1522290832.778601,730,0.8093382828321805
731,1522290833.099184,731,0.8098652356934837
732,1522290833.421386,732,0.810304363077903
733,1522290833.7121289,733,0.8113213442315859
734,1522290834.001539,734,0.8102157035263216
735,1522290834.2698581,735,0.8092943362719347
736,1522290834.5610812,736,0.809177571893279
737,1522290834.849257,737,0.8077781849110659
738,1522290835.1404788,738,0.8079141124258882
739,1522290835.418538,739,0.8073763436882402
740,1522290835.682265,740,0.8075792447402002
741,1522290835.971411,741,0.8077483289501668
742,1522290836.2589118,742,0.8078892324584723
743,1522290836.547647,743,0.8080066520487269
744,1522290836.820367,744,0.8068024183739391
745,1522290837.085001,745,0.8044968069782825
746,1522290837.387317,746,0.8038775474819021
747,1522290837.682977,747,0.8033614979015851
748,1522290837.959496,748,0.8042335399179876
749,1522290838.349466,749,0.8043091999316563
750,1522290838.6919,750,0.8050232916097135
751,1522290838.998013,751,0.8049673263414279
752,1522290839.312238,752,0.8049206886178566
753,1522290839.590011,753,0.8048818238482138
754,1522290839.885313,754,0.8061515198735114
755,1522290840.144264,755,0.8059075165612595
756,1522290840.4579802,756,0.8057041804677163
757,1522290840.7521546,757,0.8048836920564303
758,1522290841.0403528,758,0.8048509933803586
759,1522290841.3597188,759,0.8041727028169655
760,1522290841.619424,760,0.8042585023474712
761,1522290841.8846774,761,0.8030279186228927
762,1522290842.1767552,762,0.8033045155190772
763,1522290842.466273,763,0.8035350129325642
764,1522290842.7676318,764,0.8030760524438035
765,1522290843.057426,765,0.8033446270365029
766,1522290843.3321366,766,0.8029173975304191
767,1522290843.6077492,767,0.8025613729420159
768,1522290843.888621,768,0.8022646857850133
769,1522290844.179594,769,0.8020174464875112
770,1522290844.4553359,770,0.8018114137395926
771,1522290844.71371,771,0.8022907614496605
772,1522290845.0070882,772,0.8026902178747171
773,1522290845.27827,773,0.8017210148955976
774,1522290845.5527802,774,0.8022154290796646
775,1522290845.844949,775,0.8026274408997205
776,1522290846.140553,776,0.8023197424164337
777,1522290846.407532,777,0.8027143686803614
778,1522290846.6753018,778,0.8036942655669678
779,1522290846.942614,779,0.8032087629724731
780,1522290847.224071,780,0.8041062608103943
781,1522290847.4890306,781,0.8042031340086618
782,1522290847.7639098,782,0.8036328200072181
783,1522290848.029969,783,0.8038086000060152
784,1522290848.317133,784,0.8026530000050127
785,1522290848.580056,785,0.8029920833375106
786,1522290848.8698812,786,0.8019725694479255
787,1522290849.1507864,787,0.8024250578732712
788,1522290849.4487689,788,0.8028021315610593
789,1522290849.710253,789,0.803116359634216
790,1522290849.975858,790,0.8033782163618467
791,1522290850.2528386,791,0.8035964303015388
792,1522290850.5291898,792,0.8031272335846157
793,1522290850.8068511,793,0.8033872779871798
794,1522290851.06755,794,0.8029529399893165
795,1522290851.3418288,795,0.8032420333244304
796,1522290851.631968,796,0.8028319027703588
797,1522290851.911625,797,0.803141168975299
798,1522290852.1757321,798,0.8040499324794157
799,1522290852.4427466,799,0.804807235399513
800,1522290852.735683,800,0.8054383211662609
801,1522290853.030254,801,0.805964225971884
802,1522290853.341394,802,0.8057514383099034
803,1522290853.650201,803,0.8055741152582528
804,1522290853.968308,804,0.805426346048544
805,1522290854.274945,805,0.8053032050404534
806,1522290854.5851948,806,0.8045495458670444
807,1522290854.8912482,807,0.804572538222537
808,1522290855.229551,808,0.8052427401854475
809,1522290855.50513,809,0.8038481168212062
810,1522290855.78141,810,0.8033369723510051
811,1522290856.075904,811,0.8029110186258375
812,1522290856.3511932,812,0.8032070988548645
813,1522290856.6313546,813,0.802802790712387
814,1522290856.906036,814,0.8024658672603225
815,1522290857.170998,815,0.8028361393836021
816,1522290857.436642,816,0.8031446994863352
817,1522290857.695106,817,0.8027507912386126
818,1522290857.979543,818,0.8030735760321771
819,1522290858.258333,819,0.8039936050268143
820,1522290858.5285408,820,0.8041092541890118
821,1522290858.7885911,821,0.8035545868241765
822,1522290859.0608351,822,0.8037434056868138
823,1522290859.462742,823,0.8039007547390115
824,1522290859.7803118,824,0.8027297956158429
825,1522290860.1374311,825,0.8024050380132024
826,1522290860.452501,826,0.8027854483443353
827,1522290860.789609,827,0.8031024569536127
828,1522290861.1724381,828,0.8027155891280106
829,1522290861.4709098,829,0.8030442409400088
830,1522290861.7582169,830,0.8026670757833406
831,1522290862.0566,831,0.8023527714861172
832,1522290862.345988,832,0.802090851238431
833,1522290862.641278,833,0.8025236260320259
834,1522290863.0119581,834,0.8022332300266882
835,1522290863.335367,835,0.8019912333555734
836,1522290863.6353786,836,0.8017895694629777
837,1522290863.895912,837,0.8022725578858148
838,1522290864.172427,838,0.802675048238179
839,1522290864.4398024,839,0.8023594151984825
840,1522290864.7146769,840,0.8014453459987354
841,1522290864.9825194,841,0.8013346633322795
842,1522290865.2477698,842,0.8012424277768996
843,1522290865.515693,843,0.8018166064807497
844,1522290865.898834,844,0.8009930054006247
845,1522290866.244139,845,0.8009577128338539
846,1522290866.571706,846,0.8022303856948781
847,1522290866.874229,847,0.8026399047457318
848,1522290867.141438,848,0.8029811706214431
849,1522290867.4038892,849,0.8026145171845359
850,1522290867.667261,850,0.8016579309871132
851,1522290867.939643,851,0.8021628591559278
852,1522290868.3309069,852,0.8019325909632731
853,1522290868.685807,853,0.8017407008027275
854,1522290869.035813,854,0.8022318340022729
855,1522290869.374341,855,0.8019900700018942
856,1522290869.719841,856,0.8024396416682451
857,1522290870.045454,857,0.8021632430568709
858,1522290870.333874,858,0.8032349942140591
859,1522290870.716819,859,0.8034770785117159
860,1522290871.053731,860,0.8043298570930966
861,1522290871.395096,861,0.8043894642442472
862,1522290871.7208982,862,0.804439136870206
863,1522290872.0405462,863,0.8038294890585049
864,1522290872.364779,864,0.8026704075487541
865,1522290872.677602,865,0.802355547957295
866,1522290872.9508748,866,0.8020931649644125
867,1522290873.226974,867,0.8012234708036772
868,1522290873.504096,868,0.8011497673363976
869,1522290873.828207,869,0.8004373061136647
870,1522290874.0813286,870,0.7998435884280539
871,1522290874.360811,871,0.7999998653567115
872,1522290874.67706,872,0.8007811377972597
873,1522290875.0159,873,0.8007811564977164
874,1522290875.304766,874,0.8007811720814303
875,1522290875.602114,875,0.8007811850678586
876,1522290875.937384,876,0.8007811958898821
877,1522290876.226069,877,0.8014322465749016
878,1522290876.5126898,878,0.801974788812418
879,1522290876.8272052,879,0.8004737823436817
880,1522290877.156631,880,0.8005250269530682
881,1522290877.446506,881,0.8005677307942235
882,1522290877.733641,882,0.8012543589951863
883,1522290877.9993699,883,0.8011755074959885
884,1522290878.26471,884,0.8011097979133238
885,1522290878.533684,885,0.8010550399277698
886,1522290878.801703,886,0.8003583666064749
887,1522290879.058953,887,0.801079888838729
888,1522290879.322838,888,0.8003790740322742
889,1522290879.58638,889,0.7997950616935618
890,1522290879.851518,890,0.8006104680779682
891,1522290880.114073,891,0.8006389317316401
892,1522290880.379643,892,0.8000116097763668
893,1522290880.6403868,893,0.7994888414803056
894,1522290880.915324,894,0.7990532012335879
895,1522290881.208576,895,0.7986901676946566
896,1522290881.541593,896,0.7990386814122139
897,1522290881.814209,897,0.7993291095101782
898,1522290882.178326,898,0.8002221745918152
899,1522290882.557132,899,0.8003153538265126
900,1522290882.91302,900,0.8003930031887605
901,1522290883.226312,901,0.8004577109906338
902,1522290883.519531,902,0.8005116341588614
903,1522290883.825384,903,0.7999055284657178
904,1522290884.14621,904,0.7994004403880983
905,1522290884.437069,905,0.7989795336567487
906,1522290884.759439,906,0.7992798197139572
907,1522290885.217416,907,0.798227974761631
908,1522290885.603065,908,0.7986535206346925
909,1522290885.9825122,909,0.7996591838622438
910,1522290886.334208,910,0.7998461948852031
911,1522290886.698718,911,0.8006530790710025
912,1522290887.069464,912,0.8013254825591687
913,1522290887.451911,913,0.8012347771326406
914,1522290887.8441699,914,0.8011591892772004
915,1522290888.22274,915,0.8010961993976671
916,1522290888.60896,916,0.8010437078313892
917,1522290888.963916,917,0.800999964859491
918,1522290889.343559,918,0.8009635123829091
919,1522290889.712874,919,0.8015841769857575
920,1522290890.047346,920,0.8021013974881313
921,1522290890.449196,921,0.8025324145734427
922,1522290890.8638852,922,0.8028915954778688
923,1522290891.2561886,923,0.8018888295648906
924,1522290891.670222,924,0.8017042329707422
925,1522290892.0099864,925,0.8015504024756185
926,1522290892.343252,926,0.8014222103963486
927,1522290892.697819,927,0.8013153836636239
928,1522290893.054984,928,0.8018774030530198
929,1522290893.426858,929,0.8010436692108498
930,1522290893.805114,930,0.8009999326757082
931,1522290894.149066,931,0.8009634855630902
932,1522290894.5179784,932,0.8015841546359084
933,1522290894.8723538,933,0.8021013788632569
934,1522290895.2337608,934,0.802532399052714
935,1522290895.590316,935,0.8022405408772616
936,1522290895.920213,936,0.802648367397718
937,1522290896.2753556,937,0.802337181164765
938,1522290896.603483,938,0.8007757759706375
939,1522290896.9119189,939,0.8014277299755312
940,1522290897.199441,940,0.8013199833129426
941,1522290897.5503948,941,0.8025322777607855
942,1522290897.851715,942,0.8022404398006545
943,1522290898.120538,943,0.8019972415005454
944,1522290898.3836448,944,0.8017945762504546
945,1522290898.646338,945,0.8022767302087122
946,1522290898.9075608,946,0.8026785251739268
947,1522290899.169317,947,0.802362312644939
948,1522290899.436471,948,0.8027498438707825
949,1522290899.704162,949,0.8030727865589854
950,1522290899.966165,950,0.8033419054658212
951,1522290900.2271054,951,0.8042172128881844
952,1522290900.4948714,952,0.802342469073487
953,1522290900.76409,953,0.8027333075612392
954,1522290901.0276976,954,0.8011058813010326
955,1522290901.2937012,955,0.8017028177508605
956,1522290901.554065,956,0.8035023481257171
957,1522290901.8156948,957,0.8030488317714309
958,1522290902.076489,958,0.8026709014761925
959,1522290902.3407161,959,0.8017049178968271
960,1522290902.605933,960,0.8015509732473559
961,1522290902.9415221,961,0.8001206027061298
962,1522290903.31077,962,0.8002307105884415
963,1522290903.6477911,963,0.7990203838237013
964,1522290904.136064,964,0.7999649031864178
965,1522290904.5719821,965,0.7994499193220148
966,1522290904.95366,966,0.8003228494350123
967,1522290905.414655,967,0.800399249529177
968,1522290905.692956,968,0.8004629162743142
969,1522290905.956398,969,0.8005159718952619
970,1522290906.221848,970,0.8005601849127182
971,1522290906.483168,971,0.7992949457605985
972,1522290906.741977,972,0.7988916214671653
973,1522290907.180434,973,0.799206559555971
974,1522290907.6328828,974,0.7994690079633091
975,1522290908.060642,975,0.7990366733027576
976,1522290908.534428,976,0.7986763944189647
977,1522290908.8465571,977,0.7996782453491372
978,1522290909.364225,978,0.7998620794576143
979,1522290909.8247738,979,0.8000152745480118
980,1522290910.2391212,980,0.7981898121233432
981,1522290910.759902,981,0.797319635102786
982,1522290911.27537,982,0.7959434459189884
983,1522290911.759347,983,0.7960987049324904
984,1522290912.2169046,984,0.7975301707770753
985,1522290912.6620312,985,0.7961188923142295
986,1522290913.0488641,986,0.7968959519285246
987,1522290913.4299018,987,0.7968924599404371
988,1522290913.702458,988,0.7968895499503643
989,1522290913.965635,989,0.7962360832919703
990,1522290914.229824,990,0.7963425694099753
991,1522290914.500649,991,0.7970823495083127
992,1522290915.009692,992,0.7976988329235939
993,1522290915.3630302,993,0.7969104857696615
994,1522290915.6547468,994,0.7969045714747179
995,1522290915.924425,995,0.7968996428955983
996,1522290916.1892939,996,0.796895535746332
997,1522290916.4520712,997,0.79754315478861
998,1522290916.7138288,998,0.797431795657175
999,1522290916.9785528,999,0.7973389963809792


==> run_bs32_tag_val_acc.csv <==
,Wall time,Step,Value
0,1522289239.0705466,0,0.574999988079071
1,1522289240.111615,1,0.6125000010837207
2,1522289241.340391,2,0.6495879174588801
3,1522289242.9491386,3,0.675875558671937
4,1522289244.195216,4,0.6982718835182534
5,1522289245.4887474,5,0.7159328653254527
6,1522289246.491326,6,0.7310333119580728
7,1522289247.495967,7,0.7487258007215358
8,1522289248.6054444,8,0.7644941835041731
9,1522289249.74001,9,0.7777631703641429
10,1522289250.896262,10,0.7928786715015174
11,1522289252.042994,11,0.8024282781922002
12,1522289253.2089381,12,0.8100252767838713
13,1522289254.4154398,13,0.8183801258335146
14,1522289255.564436,14,0.8262438381363193
15,1522289256.694437,15,0.8326320591830941
16,1522289257.818638,16,0.8400266823056869
17,1522289258.9729338,17,0.8439184147468374
18,1522289260.093884,18,0.8460400871480872
19,1522289261.21507,19,0.8488568813537699
20,1522289262.289353,20,0.8543756993882765
21,1522289263.657269,21,0.8578764959938896
22,1522289264.7493398,22,0.8607741532861521
23,1522289265.8855062,23,0.8642302733107473
24,1522289266.9381359,24,0.8660442428690106
25,1522289267.978968,25,0.8686008731329895
26,1522289269.1452649,26,0.8707245242068805
27,1522289270.3814662,27,0.8745855275633776
28,1522289271.5391052,28,0.8746549572884236
29,1522289272.668225,29,0.8768048526612676
30,1522289273.748032,30,0.8785936550007419
31,1522289274.830346,31,0.8790376821424027
32,1522289276.0271614,32,0.8794073068733204
33,1522289276.998612,33,0.8807588328308118
34,1522289278.004477,34,0.8787539624776454
35,1522289279.036824,35,0.880213692844774
36,1522289280.2252052,36,0.8803866179844807
37,1522289281.3091588,37,0.8826160345649297
38,1522289282.482072,38,0.8844732137578704
39,1522289283.8343859,39,0.886020399455905
40,1522289285.00848,40,0.8883516506826667
41,1522289286.164903,41,0.8913361190175763
42,1522289287.358349,42,0.8917385929704252
43,1522289288.422873,43,0.8920739394941697
44,1522289289.40819,44,0.8923533613005409
45,1522289290.683645,45,0.894669995612168
46,1522289292.1166568,46,0.8966003628834782
47,1522289293.377175,47,0.8992507257544298
48,1522289294.584805,48,0.9004174253051077
49,1522289295.7595909,49,0.9003478428012192
50,1522289296.8327188,50,0.8992481036173031
51,1522289297.886666,51,0.8972899349352287
52,1522289299.0586722,52,0.8987833740816086
53,1522289299.9932249,53,0.8989861518400226
54,1522289301.088785,54,0.9012385633073692
55,1522289302.549084,55,0.902073833494254
56,1522289303.8250391,56,0.9006864873531828
57,1522289305.114308,57,0.9005720658965559
58,1522289306.294911,58,0.9004767155762005
59,1522289307.333952,59,0.9003972575963823
60,1522289308.481172,60,0.901372729090072
61,1522289309.562855,61,0.9021856175933529
62,1522289310.801884,62,0.9018213402795946
63,1522289312.024812,63,0.9004761073732389
64,1522289313.0258,64,0.9003967516047474
65,1522289314.07706,65,0.9013722988020608
66,1522289315.21688,66,0.9011435772285805
67,1522289316.438824,67,0.8999113112579324
68,1522289317.4571779,68,0.898884424503132
69,1522289318.5332446,69,0.8990703503118752
70,1522289319.5363472,70,0.8992252883229944
71,1522289320.639488,71,0.8983127404396066
72,1522289321.70946,72,0.8985939468591342
73,1522289322.744787,73,0.8988282853995508
74,1522289324.0461938,74,0.8979819055115206
75,1522289325.2004428,75,0.8972765892360566
76,1522289326.4872134,76,0.896688825880041
77,1522289327.6847649,77,0.8972406846275914
78,1522289328.834286,78,0.8966589055199712
79,1522289330.0638711,79,0.8972157508841045
80,1522289331.1803699,80,0.8976797886087855
81,1522289332.44733,81,0.8980664866579893
82,1522289333.483487,82,0.8973470740090891
83,1522289334.561739,83,0.8957058926543726
84,1522289335.795588,84,0.8953799124714884
85,1522289336.958427,85,0.895108262337615
86,1522289338.3231108,86,0.895923548079697
87,1522289339.4182882,87,0.8955612920142355
88,1522289340.983868,88,0.8952594119716011
89,1522289342.138125,89,0.8960495060617613
90,1522289343.2920806,90,0.8956662570144118
91,1522289344.3696034,91,0.8953468828155832
92,1522289345.6504672,92,0.8961223984062295
93,1522289346.7884789,93,0.8967686613881825
94,1522289347.9473891,94,0.8973072138660235
95,1522289349.126518,95,0.8977560075926135
96,1522289350.301896,96,0.897088341633402
97,1522289351.494092,97,0.8975736140626297
98,1522289352.790626,98,0.8979780077510746
99,1522289354.040292,99,0.8993566731425424
100,1522289355.2745268,100,0.9005055609636791
101,1522289356.284574,101,0.9004212968287164
102,1522289357.647879,102,0.9003510767164634
103,1522289358.8231502,103,0.8992508992441346
104,1522289360.126417,104,0.8983340846858181
105,1522289361.240182,105,0.8986117332656615
106,1522289362.4280221,106,0.8978014463721421
107,1522289363.872948,107,0.898167868004171
108,1522289365.0599306,108,0.8974315586552409
109,1522289366.651485,109,0.8978596282398926
110,1522289367.8603039,110,0.898216352893514
111,1522289368.946839,111,0.8974719627304083
112,1522289370.032894,112,0.8978932983021728
113,1522289371.219268,113,0.898244411278498
114,1522289372.550943,114,0.897495344718316
115,1522289374.127939,115,0.8979127832918931
116,1522289375.245827,116,0.8982606487697906
117,1522289376.2866359,117,0.8985505366679807
118,1522289377.360704,118,0.8987921099164323
119,1522289378.484679,119,0.8979517602502505
120,1522289379.816266,120,0.898293129568322
121,1522289380.941,121,0.8985776040000208
122,1522289382.103424,122,0.8988146660264176
123,1522289383.512449,123,0.897970557008708
124,1522289384.6671789,124,0.8972671328273224
125,1522289385.729623,125,0.8977226067158404
126,1522289386.901929,126,0.8991438389299918
127,1522289387.9594789,127,0.9003281991084133
128,1522289389.0367222,128,0.9002734952833648
129,1522289390.109552,129,0.9012695794028547
130,1522289391.5034492,130,0.900016318155814
131,1522289392.900251,131,0.9000135944895352
132,1522289393.963665,132,0.8989696640614034
133,1522289395.2327788,133,0.8991413827441974
134,1522289396.3876438,134,0.898242820940301
135,1522289397.551302,135,0.8985356801432794
136,1522289398.700609,136,0.8977380687728764
137,1522289399.939789,137,0.8970733926308773
138,1522289401.1509151,138,0.8965194958458803
139,1522289402.492,139,0.896057915191718
140,1522289403.607836,140,0.8956732646465839
141,1522289404.7690911,141,0.8963943832318477
142,1522289405.8728251,142,0.896995315386233
143,1522289407.058789,143,0.8974960921815531
144,1522289408.1851392,144,0.8979134061776527
145,1522289409.4290738,145,0.8982611678410686
146,1522289410.941749,146,0.8985509692272481
147,1522289412.254386,147,0.8987924703823976
148,1522289413.395885,148,0.898993721345022
149,1522289414.8360062,149,0.8991614304805423
150,1522289415.918901,150,0.8993011880934758
151,1522289416.9975939,151,0.8994176527709203
152,1522289418.3068519,152,0.8984730459625877
153,1522289419.595625,153,0.8976858736223107
154,1522289420.7938418,154,0.8980715573782828
155,1522289421.8929,155,0.8973512998020569
156,1522289423.31982,156,0.8967510851552021
157,1522289424.523308,157,0.896250906282823
158,1522289425.751848,158,0.8958340905558406
159,1522289426.950177,159,0.8975700754632009
160,1522289427.975491,160,0.8958917275658457
161,1522289429.033674,161,0.8965764356645618
162,1522289430.158352,162,0.8950636944003131
163,1522289431.3518221,163,0.8948447473204157
164,1522289432.559534,164,0.8936206207801914
165,1522289433.766551,165,0.8957255173168264
166,1522289434.9750938,166,0.8953962664175101
167,1522289436.1132329,167,0.8940802200277702
168,1522289437.1387331,168,0.892983514702987
169,1522289438.3283892,169,0.8931112642393106
170,1522289439.515098,170,0.8942593828924493
171,1522289440.689586,171,0.8941744877305293
172,1522289441.875883,172,0.8951454024684647
173,1522289443.0513759,173,0.8949128373772088
174,1522289444.224822,174,0.8936773624941858
175,1522289445.399717,175,0.8926478000916667
176,1522289446.634381,176,0.8928315020632105
177,1522289447.8070471,177,0.894026247745699
178,1522289449.03533,178,0.8939802084415708
179,1522289450.2876961,179,0.8949835030609993
180,1522289451.555632,180,0.8947779212043209
181,1522289452.785902,181,0.8935649323501126
182,1522289454.053359,182,0.8935957789452487
183,1522289455.101276,183,0.8936214844411954
184,1522289456.141331,184,0.8936429056878177
185,1522289457.307702,185,0.8926190860863599
186,1522289458.5499706,186,0.8917659030851451
187,1522289459.643883,187,0.8931382485973114
188,1522289460.6578062,188,0.8932402091512477
189,1522289461.7234118,189,0.8933251762795279
190,1522289462.8076546,190,0.8944376429259636
191,1522289463.8563259,191,0.8943230377584578
192,1522289465.01177,192,0.894227533452203
193,1522289466.440272,193,0.8951896072365262
194,1522289467.503741,194,0.8959913353901289
195,1522289468.716626,195,0.8966594421847978
196,1522289469.9080448,196,0.8972161978470218
197,1522289471.116253,197,0.8976801608988753
198,1522289472.2395911,198,0.8980667967754198
199,1522289473.2376812,199,0.8983889933392067
200,1522289474.3513238,200,0.8976158297694937
201,1522289475.6406472,201,0.8969715267947329
202,1522289476.836072,202,0.8953929370087893
203,1522289478.0737422,203,0.8961607768670148
204,1522289479.693856,204,0.8957589827093339
205,1522289481.075254,205,0.8954241542445996
206,1522289482.239754,206,0.8951451305239879
207,1522289483.411385,207,0.8969959421033233
208,1522289484.448121,208,0.8995799557264125
209,1522289485.667555,209,0.8975666277851889
210,1522289486.693346,210,0.8990138564876574
211,1522289487.986767,211,0.8970948784195597
212,1522289489.254387,212,0.8965374006697879
213,1522289490.3911822,213,0.8950311652380019
214,1522289491.468695,214,0.8937759690448468
215,1522289492.5041752,215,0.8948133035637293
216,1522289493.6077778,216,0.8956777489961315
217,1522289494.723369,217,0.8963981201897999
218,1522289495.8551848,218,0.8980401001581666
219,1522289497.1060581,219,0.9004500874387819
220,1522289498.175083,220,0.9014167395323183
221,1522289499.4487958,221,0.9011806123032889
222,1522289500.860605,222,0.9009838396124311
223,1522289502.0553489,223,0.9018615330103592
224,1522289503.2363858,224,0.9015512735349898
225,1522289504.345066,225,0.9012927239721819
226,1522289505.6405828,226,0.9010772660031753
227,1522289506.8920279,227,0.9019393883359794
228,1522289507.993108,228,0.9026578236133163
229,1522289508.94657,229,0.902214849037454
230,1522289510.0274289,230,0.9018457035575688
231,1522289511.2662868,231,0.901538082324331
232,1522289512.4723382,232,0.9012817312966329
233,1522289513.610049,233,0.9021097760805273
234,1522289514.6960151,234,0.9027998134004395
235,1522289515.745652,235,0.9033748445003663
236,1522289517.026308,236,0.9038540370836387
237,1522289518.344617,237,0.9032116935960559
238,1522289519.50905,238,0.9026764073564036
239,1522289520.829649,239,0.9032720061303364
240,1522289521.983532,240,0.9027266678016374
241,1522289523.379374,241,0.902272219194388
242,1522289524.50655,242,0.9008518513154783
243,1522289525.725879,243,0.8996682114163868
244,1522289526.974686,244,0.8997235055400127
245,1522289528.2026694,245,0.8997695839763676
246,1522289529.406935,246,0.89980798267333
247,1522289530.410239,247,0.8998399815874653
248,1522289531.7319524,248,0.8998666473492447
249,1522289533.1268532,249,0.8988472081111921
250,1522289534.623114,250,0.8979976754128148
251,1522289535.6698492,251,0.8962480608571909
252,1522289536.8493161,252,0.8958317193678139
253,1522289538.0561652,253,0.8954847681266664
254,1522289539.2199118,254,0.8951956420923769
255,1522289540.362389,255,0.8949547037304689
256,1522289541.460893,256,0.8957955824684145
257,1522289542.753869,257,0.8954546540438336
258,1522289543.8528206,258,0.8962122077295517
259,1522289544.921289,259,0.8958018417614478
260,1522289546.072025,260,0.8954598701213614
261,1522289547.367342,261,0.8951748937546227
262,1522289548.514663,262,0.8959790741552093
263,1522289549.779135,263,0.8945658931425196
264,1522289551.100204,264,0.8944299129389212
265,1522289552.2488806,265,0.8943165961025891
266,1522289553.5432134,266,0.8952638261118478
267,1522289554.674024,267,0.8950115237466947
268,1522289555.850526,268,0.8948012717757338
269,1522289557.004725,269,0.894626061799933
270,1522289558.1315498,270,0.8944800534867657
271,1522289559.405043,271,0.8954000405986617
272,1522289560.702101,272,0.8951250358190396
273,1522289561.9947038,273,0.8948958651693545
274,1522289563.11658,274,0.8947048896279503
275,1522289564.129916,275,0.893504072703137
276,1522289565.295618,276,0.8925033919324594
277,1522289566.30398,277,0.891669491290228
278,1522289567.5217204,278,0.8920162447286781
279,1522289568.703727,279,0.8923052059273866
280,1522289569.8078089,280,0.8915043362860007
281,1522289571.041009,281,0.8908369449181791
282,1522289572.262024,282,0.891322456085304
283,1522289573.3094454,283,0.8917270487245749
284,1522289574.526386,284,0.8920642092573005
285,1522289575.718199,285,0.8923451763679052
286,1522289576.907855,286,0.8936209763329447
287,1522289578.192034,287,0.8926008116239658
288,1522289579.289616,288,0.8938340057129951
289,1522289580.295056,289,0.8948616674538529
290,1522289581.3436966,290,0.894676391531699
291,1522289582.441592,291,0.8945219949299039
292,1522289583.62307,292,0.8943933310950748
293,1522289584.713691,293,0.8963694425792289
294,1522289585.921181,294,0.8959328708028456
295,1522289587.1078632,295,0.8945273903488832
296,1522289588.237928,296,0.8954394879837597
297,1522289589.296011,297,0.8951579086399546
298,1522289590.616399,298,0.8959649198929859
299,1522289591.659502,299,0.8966374292705118
300,1522289592.714876,300,0.8961561930455814
301,1522289593.677438,301,0.8947134922178296
302,1522289594.7359512,302,0.8945529121683462
303,1522289595.748327,303,0.8944190954604433
304,1522289596.787592,304,0.8943075815371909
305,1522289597.9524758,305,0.8942146532678139
306,1522289598.968538,306,0.8930955424030235
307,1522289600.0757868,307,0.8911212893094959
308,1522289601.2094429,308,0.8915594097447347
309,1522289602.340538,309,0.8919245101074337
310,1522289603.568534,310,0.8922287604096829
311,1522289604.630383,311,0.893523963034426
312,1522289605.852566,312,0.8935616378488432
313,1522289607.0323682,313,0.8935930335275243
314,1522289608.200584,314,0.8946608572992939
315,1522289609.369056,315,0.8945090497362331
316,1522289610.446923,316,0.8943825434336824
317,1522289611.465934,317,0.8932354508745806
318,1522289612.649914,318,0.893321211048972
319,1522289613.732917,319,0.8933926778609648
320,1522289614.9351661,320,0.8934522335376255
321,1522289615.9391198,321,0.8924601926278664
322,1522289617.066362,322,0.8916334918697338
323,1522289618.177799,323,0.8919862452115996
324,1522289619.2671318,324,0.8922802063298212
325,1522289620.423466,325,0.8925251739283392
326,1522289621.627994,326,0.8927293135937707
327,1522289622.644622,327,0.8918577593413208
328,1522289623.885965,328,0.8900898034247438
329,1522289624.911009,329,0.8886165068275962
330,1522289625.9343948,330,0.8863470890229969
331,1522289626.887872,331,0.8886225702121878
332,1522289627.8662071,332,0.8884354731900017
333,1522289629.1150024,333,0.8893212296451564
334,1522289630.3577259,334,0.8890176893841422
335,1522289631.7013562,335,0.8908480705131422
336,1522289632.7437818,336,0.8923733881206423
337,1522289633.8292289,337,0.8936444861268922
338,1522289634.926023,338,0.8936620737592317
339,1522289635.9939706,339,0.8947183908257168
340,1522289637.232516,340,0.8955986550477877
341,1522289638.5103369,341,0.895290547859978
342,1522289639.56426,342,0.8960754525763387
343,1522289640.7625608,343,0.8967295398399725
344,1522289642.0568352,344,0.8962329518534653
345,1522289643.101367,345,0.8968607892375782
346,1522289644.404628,346,0.8973839870576722
347,1522289645.5112364,347,0.8978199852410839
348,1522289646.7277,348,0.8981833170605936
349,1522289647.800529,349,0.8984860935768517
350,1522289648.97196,350,0.8987384073404002
351,1522289650.22926,351,0.8989486688100238
352,1522289651.454713,352,0.8980822259951746
353,1522289652.4422839,353,0.8984018510223359
354,1522289653.6090398,354,0.8986682052116369
355,1522289654.844295,355,0.8978485063298524
356,1522289655.90785,356,0.8982070846345672
357,1522289657.069039,357,0.8974642391822942
358,1522289658.283971,358,0.8978868620116023
359,1522289659.3855958,359,0.8971973869964901
360,1522289660.574081,360,0.8955811538435868
361,1522289661.7484338,361,0.8952759635231439
362,1522289662.761327,362,0.8950216382561081
363,1522289663.755519,363,0.8937680298932685
364,1522289664.9114602,364,0.8937650268978786
365,1522289666.1008694,365,0.8948041851079225
366,1522289667.208838,366,0.895670150282959
367,1522289668.350903,367,0.8963917879288229
368,1522289669.532525,368,0.8959514919275072
369,1522289670.7113528,369,0.8966262392992798
370,1522289671.802958,370,0.8971885287757568
371,1522289672.7956462,371,0.8955737719929759
372,1522289673.9376302,372,0.8942281413406584
373,1522289675.2450922,373,0.8941484531040369
374,1522289676.502432,374,0.8940820462401856
375,1522289677.602116,375,0.8950683678931783
376,1522289678.768924,376,0.8948486418978034
377,1522289679.987891,377,0.8946655369016577
378,1522289681.255381,378,0.8945129494048696
379,1522289682.427302,379,0.8943857931575462
380,1522289683.6331642,380,0.8942798296181099
381,1522289684.750322,381,0.8941915266685797
382,1522289685.849685,382,0.8951596015835067
383,1522289686.900311,383,0.8949246699730771
384,1522289688.087751,384,0.8936872229907428
385,1522289689.3414052,385,0.8926560171721308
386,1522289690.4987788,386,0.8917966789899542
387,1522289691.69285,387,0.89212223447845
388,1522289692.9326339,388,0.8913518600785535
389,1522289694.2019382,389,0.8917515520522827
390,1522289695.4323108,390,0.8920846286970572
391,1522289696.542037,391,0.8923621925677026
392,1522289697.671324,392,0.8925934957932403
393,1522289698.909412,393,0.8917445778408788
394,1522289699.9816449,394,0.891037146213911
395,1522289701.084817,395,0.8904476198581043
396,1522289702.147166,396,0.8909980185352416
397,1522289703.302686,397,0.891456684099523
398,1522289704.476769,398,0.8918389054030906
399,1522289705.630733,399,0.8921574231560637
400,1522289706.684387,400,0.8924228546168745
401,1522289707.7358122,401,0.8926440475008836
402,1522289708.7472,402,0.8928283749042244
403,1522289709.912651,403,0.8929819810736751
404,1522289711.0745046,404,0.893109986214884
405,1522289712.2198982,405,0.8932166571658916
406,1522289713.386503,406,0.8943472103312667
407,1522289714.686942,407,0.894247677262877
408,1522289715.7756958,408,0.8941647330392191
409,1522289716.8206382,409,0.8940956128528375
410,1522289717.833055,410,0.8940380126975195
411,1522289718.993267,411,0.8939900125680876
412,1522289719.9809742,412,0.8939500124602279
413,1522289721.170985,413,0.8928750083967018
414,1522289722.3470712,414,0.8919791716770966
415,1522289723.5212948,415,0.8922743117177353
416,1522289724.5543704,416,0.8925202617516009
417,1522289725.71248,417,0.8916835494728459
418,1522289726.778232,418,0.8920279598808598
419,1522289727.932951,419,0.8923149685542047
420,1522289728.9949632,420,0.891512471808349
421,1522289730.14346,421,0.890843724520136
422,1522289731.237801,422,0.8902864351132919
423,1522289732.389096,423,0.8898220272742551
424,1522289733.546401,424,0.8894350207417244
425,1522289734.7007182,425,0.8891125152979488
426,1522289735.855819,426,0.8888437607614691
427,1522289736.94627,427,0.8875781379415338
428,1522289738.101808,428,0.8875651129644567
429,1522289739.257399,429,0.8875542588168924
430,1522289740.4022322,430,0.8885868843342318
431,1522289741.554346,431,0.8884057349583717
432,1522289742.634881,432,0.8872131164389527
433,1522289743.776324,433,0.8862192676727703
434,1522289744.93071,434,0.8864327210738204
435,1522289746.067379,435,0.886610598908029
436,1522289747.131634,436,0.8878005010768456
437,1522289748.210907,437,0.8887920862175261
438,1522289749.272305,438,0.8885767365277837
439,1522289750.3033788,439,0.8883972784529983
440,1522289751.407006,440,0.8882477300573438
441,1522289752.5001152,441,0.8881231063942984
442,1522289753.5954251,442,0.8880192533417605
443,1522289754.82436,443,0.8889743797716219
444,1522289755.85527,444,0.8887286478228634
445,1522289756.8953204,445,0.8895655418392078
446,1522289758.0686529,446,0.8902629535194947
447,1522289759.2532966,447,0.8908441299197337
448,1522289760.273973,448,0.8913284435865996
449,1522289761.344054,449,0.8917320383089878
450,1522289762.656168,450,0.8920683672443114
451,1522289763.7524226,451,0.8923486413570809
452,1522289764.763103,452,0.8915405324774127
453,1522289765.725518,453,0.8919087790513321
454,1522289766.778545,454,0.8911739805559553
455,1522289767.9361439,455,0.8916033191167844
456,1522289769.342214,456,0.8919611012508084
457,1522289770.4962714,457,0.8922592530291619
458,1522289771.5207212,458,0.8914660422041467
459,1522289772.6358562,459,0.8918467038236105
460,1522289773.6633556,460,0.8921639218398303
461,1522289774.784842,461,0.89242827018668
462,1522289775.9862046,462,0.8926485604757216
463,1522289777.140893,463,0.8928321357165895
464,1522289778.332433,464,0.8919434444436698
465,1522289779.4041028,465,0.8912028683829033
466,1522289780.4259448,466,0.8916273923059076
467,1522289781.5220358,467,0.8919811622417445
468,1522289782.767669,468,0.8922759705216086
469,1522289783.968915,469,0.8914799734478523
470,1522289785.0442636,470,0.8897749818468532
471,1522289786.2068212,471,0.8883541555126874
472,1522289787.471282,472,0.8882117942737513
473,1522289788.599492,473,0.889134830548281
474,1522289789.7630348,474,0.8888623568034126
475,1522289790.9297981,475,0.8886352953493558
476,1522289791.989608,476,0.8894877481112847
477,1522289793.13293,477,0.8891564547725824
478,1522289794.122058,478,0.8878387162841284
479,1522289795.110544,479,0.8877822615832854
480,1522289796.151338,480,0.8887768866395594
481,1522289797.200868,481,0.8885640702128114
482,1522289798.568925,482,0.889428393830831
483,1522289799.782811,483,0.8901486635125141
484,1522289800.9349,484,0.8907488882472498
485,1522289802.1563,485,0.8922907362323986
486,1522289803.208996,486,0.8925339488471536
487,1522289804.3923314,487,0.8927366260261161
488,1522289805.4738278,488,0.8929055236752516
489,1522289806.770113,489,0.8930462717161979
490,1522289807.8815956,490,0.8921218911100101
491,1522289808.9686544,491,0.8923932445784964
492,1522289810.044278,492,0.8926193724689019
493,1522289811.2990491,493,0.8928078123775731
494,1522289812.47613,494,0.8919231749944895
495,1522289813.681215,495,0.8911859771752532
496,1522289814.8748689,496,0.8905716456592229
497,1522289815.871701,497,0.8911013733695072
498,1522289816.9608278,498,0.8925844738342797
499,1522289818.0009599,499,0.8927787301820547
500,1522289819.2240489,500,0.8918989398315574
501,1522289820.495918,501,0.8932491125526548
502,1522289821.784808,502,0.8943742564869027
503,1522289823.065356,503,0.8953118764321092
504,1522289824.258932,504,0.8950515656802458
505,1522289825.319266,505,0.8958763007598952
506,1522289826.529998,506,0.8955219192867342
507,1522289827.7496881,507,0.8952266013924333
508,1522289828.7651482,508,0.8949805031471826
509,1522289830.032176,509,0.8947754212761403
510,1522289831.216248,510,0.8946045197169384
511,1522289832.5472178,511,0.8944621017509369
512,1522289833.6429062,512,0.8943434201126023
513,1522289834.6456099,513,0.8942445187473234
514,1522289835.632689,514,0.8941621009429244
515,1522289836.813765,515,0.8930517487989489
516,1522289837.906572,516,0.892126455345636
517,1522289839.19949,517,0.8934387088143869
518,1522289840.293407,518,0.8945322533716795
519,1522289841.5366461,519,0.8954435405027567
520,1522289842.721893,520,0.8951612857391188
521,1522289843.783475,521,0.8959677341422894
522,1522289844.89205,522,0.8955981137720627
523,1522289846.082177,523,0.8963317575030759
524,1522289847.1726859,524,0.8948597959324084
525,1522289848.2943306,525,0.8946748319304952
526,1522289849.4851232,526,0.8934790246219245
527,1522289850.661082,527,0.892482518531449
528,1522289851.902506,528,0.8926937674296956
529,1522289853.005792,529,0.8939114688844367
530,1522289854.208493,530,0.8928428887502092
531,1522289855.377522,531,0.8919524053050195
532,1522289856.479805,532,0.8912103357673614
533,1522289857.564225,533,0.8905919444859797
534,1522289858.745408,534,0.8900766184181615
535,1522289859.9687738,535,0.8896471800283131
536,1522289861.017492,536,0.890330985343749
537,1522289862.258223,537,0.8909008231066123
538,1522289863.4251046,538,0.8913756879089983
539,1522289864.6062279,539,0.8907297379373439
540,1522289865.657868,540,0.891233116934608
541,1522289866.7956932,541,0.8916525994323282
542,1522289867.8421838,542,0.8930438288866305
543,1522289869.001885,543,0.8931615260590137
544,1522289870.1110349,544,0.8922179363956899
545,1522289871.153643,545,0.8924732823165632
546,1522289872.214334,546,0.8926860705839575
547,1522289873.559902,547,0.8939050548463215
548,1522289874.7045374,548,0.8928375437184465
549,1522289875.8470268,549,0.891947951111884
550,1522289876.98487,550,0.8912066239397486
551,1522289878.185148,551,0.891630521936612
552,1522289879.37887,552,0.8919837702673314
553,1522289880.3656151,553,0.8922781438762644
554,1522289881.484534,554,0.8904401238705301
555,1522289882.5291052,555,0.8909917718789299
556,1522289883.6679976,556,0.8904098079122867
557,1522289884.8436131,557,0.8909665085803938
558,1522289885.989268,558,0.8914304258038164
559,1522289887.122965,559,0.8918170234900019
560,1522289888.1571221,560,0.8921391882284898
561,1522289889.2525902,561,0.8913659882035866
562,1522289890.450158,562,0.8917633254898103
563,1522289891.647249,563,0.8900111085484849
564,1522289892.721202,564,0.8895925884702492
565,1522289893.9729471,565,0.8882021610321841
566,1522289895.1156766,566,0.8891268028469749
567,1522289896.270783,567,0.8898973376926339
568,1522289897.616909,568,0.8905394500640164
569,1522289898.730005,569,0.8900328730665255
570,1522289899.926483,570,0.8875273942221046
571,1522289901.253052,571,0.887522826531599
572,1522289902.5081658,572,0.8864773594166421
573,1522289903.666542,573,0.8866477975270469
574,1522289904.825804,574,0.8867898292857176
575,1522289905.893896,575,0.8858665283784076
576,1522289906.8896902,576,0.8850971109556492
577,1522289907.9105752,577,0.8854975904762196
578,1522289908.953253,578,0.884789662703826
579,1522289910.0578392,579,0.8852413835997002
580,1522289911.112034,580,0.8866594883199049
581,1522289912.172318,581,0.885757910906897
582,1522289913.315781,582,0.8850065963960572
583,1522289914.471529,583,0.8854221616765595
584,1522289915.615009,584,0.8868101367172878
585,1522289916.761636,585,0.8879667825845613
586,1522289917.900455,586,0.8889306541406227
587,1522289919.04569,587,0.8886922097970307
588,1522289920.184632,588,0.8884935061773708
589,1522289921.3260634,589,0.887286259121452
590,1522289922.4782422,590,0.8873218806143885
591,1522289923.620167,591,0.8873515651918357
592,1522289924.763672,592,0.8873763023397082
593,1522289925.922122,593,0.887396916629602
594,1522289927.065077,594,0.8874140952045134
595,1522289928.203374,595,0.8863867499774042
596,1522289929.3528206,596,0.8855306289548132
597,1522289930.4912438,597,0.8848171947693206
598,1522289931.6443672,598,0.8842226662814102
599,1522289932.701247,599,0.8837272258748182
600,1522289933.7480042,600,0.8833143588693249
601,1522289934.917081,601,0.8829703030314137
602,1522289936.0630689,602,0.8826835898331544
603,1522289937.207398,603,0.8824446621679384
604,1522289938.3407052,604,0.8822455557802583
605,1522289939.4802759,605,0.8820796337905249
606,1522289940.62467,606,0.881941365465747
607,1522289941.7595198,607,0.8828678025679677
608,1522289942.933749,608,0.8836398334864849
609,1522289943.9839108,609,0.8842831925852493
610,1522289945.0864859,610,0.884819325167553
611,1522289946.100992,611,0.8852661023194727
612,1522289947.11524,612,0.8856384166127391
613,1522289948.122604,613,0.8849070178175923
614,1522289949.181482,614,0.8863808501681484
615,1522289950.1939662,615,0.8865673731533023
616,1522289951.321032,616,0.8856811482680614
617,1522289952.4326954,617,0.8859842882365631
618,1522289953.517056,618,0.886236904876981
619,1522289954.576738,619,0.8854057580377939
620,1522289955.612304,620,0.8857547963780067
621,1522289956.597045,621,0.8860456616615174
622,1522289957.5438259,622,0.8862880493977764
623,1522289958.591826,623,0.8864900391779922
624,1522289959.842742,624,0.8866583639948388
625,1522289960.9603028,625,0.8867986346755442
626,1522289962.050561,626,0.8858738662032631
627,1522289963.215251,627,0.8861448865158978
628,1522289964.4163358,628,0.8863707367764267
629,1522289965.598164,629,0.8865589453268674
630,1522289966.5891044,630,0.886715785785568
631,1522289967.923572,631,0.8868464861678186
632,1522289969.106109,632,0.8859137424468252
633,1522289970.511136,633,0.8861781167188661
634,1522289971.636719,634,0.8863984286122336
635,1522289972.759378,635,0.8865820218567065
636,1522289974.014718,636,0.8867350162271007
637,1522289975.174325,637,0.8868625115357625
638,1522289976.3338962,638,0.8859270969201117
639,1522289977.4868689,639,0.886189245446605
640,1522289978.63826,640,0.886407702552016
641,1522289979.79829,641,0.8865897501398585
642,1522289980.885695,642,0.8846581251165487
643,1522289982.003489,643,0.8840901082374336
644,1522289983.034446,644,0.8846584215443731
645,1522289984.139158,645,0.8851320159668229
646,1522289985.2797408,646,0.8855266779855309
647,1522289986.471416,647,0.885855563001121
648,1522289987.613346,648,0.886129633847446
649,1522289988.757797,649,0.8863580262193835
650,1522289989.881022,650,0.8865483531959981
651,1522289990.896367,651,0.8867069590098436
652,1522289991.9222136,652,0.8868391305213815
653,1522289992.97759,653,0.8869492734476632
654,1522289994.079605,654,0.8859993985133623
655,1522289995.203155,655,0.8862494967743139
656,1522289996.252746,656,0.8864579119917734
657,1522289997.2953851,657,0.8866315913396563
658,1522289998.322565,658,0.8867763241295589
659,1522289999.4183538,659,0.8868969347878108
660,1522290000.574734,660,0.8869974436696876
661,1522290001.7141519,661,0.8870812010712514
662,1522290002.784522,662,0.8861093381996858
663,1522290003.928562,663,0.8852994524733813
664,1522290005.07067,664,0.8856662084076629
665,1522290006.3526652,665,0.8849301776466953
666,1522290007.570951,666,0.8843168186792224
667,1522290008.550173,667,0.8838056862063284
668,1522290009.568404,668,0.8844214031851189
669,1522290010.7132618,669,0.8849345006674443
670,1522290011.862839,670,0.8853620819027155
671,1522290013.005883,671,0.8857183995987747
672,1522290014.123908,672,0.8860153310121576
673,1522290015.237317,673,0.8862627738566431
674,1522290016.3155024,674,0.8864689762270478
675,1522290017.426815,675,0.8855991508295161
676,1522290018.413245,676,0.8848742963315731
677,1522290019.5545712,677,0.8842702509166206
678,1522290020.709723,678,0.8837668797374935
679,1522290021.915257,679,0.8843890644610898
680,1522290023.163457,680,0.8849075517307533
681,1522290024.1535866,681,0.8853396244554729
682,1522290025.1600199,682,0.8856996850594059
683,1522290026.149301,683,0.8859997355626835
684,1522290027.2199008,684,0.8852081169425459
685,1522290028.225665,685,0.8845484347590978
686,1522290029.318969,686,0.8839986996062246
687,1522290030.3658679,687,0.8845822476850324
688,1522290031.4329114,688,0.8840268770445032
689,1522290032.5046568,689,0.8846057288835979
690,1522290033.54872,690,0.8840464447099746
691,1522290034.720897,691,0.8846220352714907
692,1522290035.854429,692,0.8851016940727541
693,1522290037.0805252,693,0.8855014097404736
694,1522290038.297148,694,0.88583450613024
695,1522290039.7003784,695,0.8861120864550451
696,1522290040.8287108,696,0.8863434033923828
697,1522290041.796452,697,0.886536167506831
698,1522290042.9068842,698,0.8866968042688709
699,1522290043.9433556,699,0.8857890075310354
700,1522290045.120301,700,0.8860741709557081
701,1522290046.35555,701,0.8852701464367331
702,1522290047.46242,702,0.8846001260042539
703,1522290048.4698448,703,0.8850834363500567
704,1522290049.4705212,704,0.8854861949715591
705,1522290050.688524,705,0.8858218271561444
706,1522290051.8912792,706,0.8861015206432988
707,1522290052.981408,707,0.8863345985492609
708,1522290054.022903,708,0.8865288301375626
709,1522290055.023032,709,0.8866906897944807
710,1522290056.079646,710,0.8857839121357102
711,1522290057.306201,711,0.8850282640867349
712,1522290058.527783,712,0.8843985573792553
713,1522290059.633962,713,0.8849154624958913
714,1522290060.674304,714,0.8853462167597547
715,1522290061.7236216,715,0.8857051786463074
716,1522290062.799212,716,0.8849626528455659
717,1522290063.964656,717,0.8843438813449479
718,1522290065.163517,718,0.8838282384277663
719,1522290066.535328,719,0.8833985359967816
720,1522290067.687885,720,0.8830404506376276
721,1522290068.724034,721,0.882742046171666
722,1522290069.734674,722,0.8835350364895668
723,1522290070.871943,723,0.8841958617544842
724,1522290072.1309068,724,0.8847465494752487
725,1522290073.353577,725,0.8852054559092192
726,1522290074.562748,726,0.8855878779375278
727,1522290075.6583302,727,0.8848649022549161
728,1522290076.648625,728,0.8853040832256086
729,1522290077.896461,729,0.8856700673678524
730,1522290078.968062,730,0.8859750541530556
731,1522290079.986826,731,0.8862292098073915
732,1522290081.054344,732,0.8864410061860047
733,1522290082.1595762,733,0.8866175031681824
734,1522290083.33122,734,0.8867645839866639
735,1522290084.512526,735,0.8868871513353985
736,1522290085.5998342,736,0.8859476300864751
737,1522290086.6056519,737,0.8851646957123722
738,1522290087.701916,738,0.8855539111068221
739,1522290088.782018,739,0.8858782572688636
740,1522290090.085325,740,0.8861485457372315
741,1522290091.295729,741,0.8853321254213359
742,1522290092.428304,742,0.8856934358642917
743,1522290093.593278,743,0.8859945279000883
744,1522290094.788584,744,0.8862454379299187
745,1522290095.9168158,745,0.8864545296214441
746,1522290097.062517,746,0.8866287726977152
747,1522290098.251967,747,0.8867739752612745
748,1522290099.461046,748,0.8858533166913718
749,1522290100.427509,749,0.886127761922655
750,1522290101.585839,750,0.8853148055758555
751,1522290102.7400029,751,0.883595671313213
752,1522290103.841266,752,0.8832047300679872
753,1522290104.970891,753,0.881837275056656
754,1522290106.077646,754,0.8827810605603919
755,1522290107.218879,755,0.8825258877739696
756,1522290108.355508,756,0.880229902504665
757,1522290109.789634,757,0.8783165814469113
758,1522290110.951741,758,0.8788054885127358
759,1522290112.263992,759,0.8792129110675894
760,1522290113.330441,760,0.8795524298633008
761,1522290114.404394,761,0.8808770228992625
762,1522290115.58657,762,0.8809391897230284
763,1522290116.816868,763,0.8799493247691904
764,1522290117.874613,764,0.8780827666673491
765,1522290119.0187168,765,0.8775689722227908
766,1522290120.204994,766,0.8760991395453495
767,1522290121.2246988,767,0.8759159496211245
768,1522290122.241338,768,0.8757632913509371
769,1522290123.421066,769,0.8756360761257809
770,1522290124.5062401,770,0.8765717340784605
771,1522290125.50352,771,0.8773514490390267
772,1522290126.6256044,772,0.8780012115061653
773,1522290127.704758,773,0.8775010095884711
774,1522290128.823051,774,0.8781258452973689
775,1522290130.082773,775,0.8776048710811408
776,1522290131.1077492,776,0.8771707259009508
777,1522290132.21788,777,0.877850608891102
778,1522290133.519927,778,0.8784171780495614
779,1522290134.6659029,779,0.8788893190149442
780,1522290135.763316,780,0.8792827698194298
781,1522290137.092361,781,0.8806523061960366
782,1522290138.1767626,782,0.8817935865098757
783,1522290139.204447,783,0.882744653438075
784,1522290140.262152,784,0.8835372092115743
785,1522290141.492022,785,0.8841976723561572
786,1522290142.571053,786,0.8847480583099762
787,1522290143.777148,787,0.8852067132714919
788,1522290144.9196658,788,0.8855889257394218
789,1522290146.021369,789,0.8859074361293634
790,1522290147.195034,790,0.8861728614543147
791,1522290148.284251,791,0.8863940492251076
792,1522290149.3496509,792,0.8865783723674348
793,1522290150.509824,793,0.8867319749860408
794,1522290151.636136,794,0.8868599771682125
795,1522290152.8442721,795,0.8859249849471534
796,1522290153.9805946,796,0.8851458247629376
797,1522290155.160217,797,0.8855381853156264
798,1522290156.192641,798,0.8848234917366651
799,1522290157.400324,799,0.8831862431138876
800,1522290158.440865,800,0.8828635399018827
801,1522290159.563172,801,0.8825946205585452
802,1522290160.6990821,802,0.8813288504654544
803,1522290161.743644,803,0.881315712694855
804,1522290162.881654,804,0.8802630939123791
805,1522290164.095583,805,0.8793859115936492
806,1522290165.3594172,806,0.878654926328041
807,1522290166.660359,807,0.8780457719400342
808,1522290167.720654,808,0.8785798139236715
809,1522290168.7950768,809,0.8790248489100358
810,1522290169.875648,810,0.8793957113986729
811,1522290170.979573,811,0.8807464241787392
812,1522290172.0191019,812,0.8818720181621278
813,1522290173.111409,813,0.8828100131482851
814,1522290174.174474,814,0.8835916756367493
815,1522290175.19782,815,0.884243061043803
816,1522290176.420766,816,0.8847858822163478
817,1522290177.588481,817,0.8852382331934683
818,1522290178.9486039,818,0.8856151923410688
819,1522290180.043057,819,0.8859293249640691
820,1522290181.05269,820,0.8861911021499028
821,1522290182.214348,821,0.8864092498047641
822,1522290183.412252,822,0.8865910395171487
823,1522290184.8050508,823,0.8867425309441357
824,1522290185.913035,824,0.8868687737999582
825,1522290187.13626,825,0.8869739761798104
826,1522290188.5802,826,0.8870616448296872
827,1522290189.746043,827,0.8871347020379178
828,1522290190.739851,828,0.8871955830447766
829,1522290191.820389,829,0.8872463172171591
830,1522290192.844987,830,0.8862469349879422
831,1522290193.817496,831,0.8854141164635948
832,1522290194.837801,832,0.883678430386329
833,1522290196.0114481,833,0.8832736959622505
834,1522290197.034866,834,0.8839780779817206
835,1522290198.312316,835,0.8845650629979457
836,1522290199.4683056,836,0.884012556471931
837,1522290200.5936608,837,0.8835521343669188
838,1522290201.7640152,838,0.8842101099856109
839,1522290202.8313699,839,0.8847584230011876
840,1522290204.151446,840,0.8852153505141681
841,1522290205.197639,841,0.885596123441652
842,1522290206.251183,842,0.885913434214555
843,1522290207.2662542,843,0.8851361991524388
844,1522290208.3130438,844,0.8844885032673421
845,1522290209.5946088,845,0.883948756696428
846,1522290210.833837,846,0.883498967887333
847,1522290212.084171,847,0.8831241438797538
848,1522290213.0960839,848,0.8828117905401044
849,1522290214.3077068,849,0.8835931567965988
850,1522290215.328265,850,0.8842442953436774
851,1522290216.335068,851,0.8837452500933742
852,1522290217.3425658,852,0.8833293790514549
853,1522290218.5022972,853,0.8829828198498554
854,1522290219.4918046,854,0.8816523498748795
855,1522290220.614657,855,0.8815852955360426
856,1522290221.6365912,856,0.8815294169203453
857,1522290222.833405,857,0.8825245121134663
858,1522290223.891513,858,0.8833537581077336
859,1522290225.0577114,859,0.88404479643629
860,1522290226.137772,860,0.8846206617100868
861,1522290227.185201,861,0.8851005494382509
862,1522290228.2278886,862,0.8844587951721854
863,1522290229.283401,863,0.8849656606566664
864,1522290230.3077161,864,0.8843463878541983
865,1522290231.453177,865,0.884871987891677
866,1522290232.703976,866,0.8842683272167071
867,1522290233.830851,867,0.8837652766542323
868,1522290235.142949,868,0.88334606785217
869,1522290236.238344,869,0.8829967271837846
870,1522290237.359654,870,0.8837472706663324
871,1522290238.426534,871,0.8833310628622533
872,1522290239.7096882,872,0.8829842230255207
873,1522290240.93773,873,0.881653519187934
874,1522290242.1332722,874,0.8826279306697903
875,1522290243.546329,875,0.8823982795318015
876,1522290244.7654011,876,0.8822069035834775
877,1522290246.018181,877,0.8810057529862313
878,1522290247.3323948,878,0.8810464647955024
879,1522290248.3546731,879,0.8810803913032283
880,1522290249.501392,880,0.8821503240992022
881,1522290250.653003,881,0.8809586034160019
882,1522290251.8856552,882,0.8799655028466682
883,1522290253.177878,883,0.8791379190388903
884,1522290254.3309119,884,0.8794899365060515
885,1522290255.5115929,885,0.8797832843953525
886,1522290256.8020039,886,0.8800277409697701
887,1522290257.984851,887,0.8802314547817848
888,1522290259.2468312,888,0.8804012162917969
889,1522290260.2942288,889,0.880542684216807
890,1522290261.3846679,890,0.8785772328736963
891,1522290262.3680806,891,0.8790226980350565
892,1522290263.3497891,892,0.8793939190028568
893,1522290264.37379,893,0.8797032698093571
894,1522290265.572598,894,0.8799610621481072
895,1522290266.756543,895,0.879134218456756
896,1522290267.928108,896,0.8794868526876063
897,1522290269.123938,897,0.8808223752528505
898,1522290270.391351,898,0.880893650017685
899,1522290271.682401,899,0.8809530456550472
900,1522290272.8312476,900,0.8799608713792061
901,1522290273.9433851,901,0.8812173908291836
902,1522290275.114898,902,0.8801811590243197
903,1522290276.2482018,903,0.8814009638667782
904,1522290277.3120801,904,0.8803341365556485
905,1522290278.4157598,905,0.8794451137963738
906,1522290279.4229708,906,0.8787042614969782
907,1522290280.465976,907,0.8780868845808153
908,1522290281.5067544,908,0.8796557351638579
909,1522290282.6965828,909,0.8799214499435246
910,1522290283.961362,910,0.8801428789265802
911,1522290285.081151,911,0.8792857324388169
912,1522290286.284513,912,0.8785714436990141
913,1522290287.4764369,913,0.8779762030825117
914,1522290288.651648,914,0.8774801692354264
915,1522290289.745461,915,0.8770668076961887
916,1522290290.985322,916,0.876722339746824
917,1522290292.1099992,917,0.8764352831223534
918,1522290293.2518,918,0.8782794006151398
919,1522290294.378579,919,0.8798161651924618
920,1522290295.595225,920,0.8800551416340278
921,1522290296.705748,921,0.8802542886686662
922,1522290297.976008,922,0.8793785738905552
923,1522290299.0313752,923,0.877607140935153
924,1522290300.2627509,924,0.8761309468056512
925,1522290301.2580636,925,0.875942455671376
926,1522290302.5975502,926,0.8757853797261467
927,1522290303.6601212,927,0.8756544831051222
928,1522290305.084995,928,0.8755454025876018
929,1522290306.7241778,929,0.8754545021563348
930,1522290308.185418,930,0.8753787517969457
931,1522290309.353985,931,0.8773989578439666
932,1522290310.576954,932,0.8780408021769485
933,1522290311.8695982,933,0.8785756724544335
934,1522290312.9640598,934,0.8790213976856709
935,1522290314.1293,935,0.8793928353783688
936,1522290315.203305,936,0.8786606961486406
937,1522290316.271178,937,0.8790922507641769
938,1522290317.550347,938,0.879451879610457
939,1522290318.724544,939,0.8797515703156905
940,1522290320.0806382,940,0.8800013125700518
941,1522290321.531508,941,0.881251091821555
942,1522290322.778694,942,0.8812509138249389
943,1522290323.995286,943,0.8802090948541158
944,1522290325.126453,944,0.8793409123784298
945,1522290326.380995,945,0.8786174269820249
946,1522290327.588764,946,0.8780145224850208
947,1522290328.9314508,947,0.8775121020708506
948,1522290330.0550046,948,0.8770934183923754
949,1522290331.283683,949,0.8777861859672892
950,1522290332.2895381,950,0.8773218216394078
951,1522290333.3708448,951,0.879018182712685
952,1522290334.390742,952,0.8783484855939041
953,1522290335.7021284,953,0.8788320753018964
954,1522290336.8996546,954,0.8781933960849138
955,1522290338.0093448,955,0.8797444947506067
956,1522290339.172778,956,0.8810370769720174
957,1522290340.232491,957,0.8810725681169909
958,1522290341.4106472,958,0.8811021440711354
959,1522290342.554924,959,0.8811267906995891
960,1522290343.680029,960,0.8811473295566339
961,1522290344.875437,961,0.8811644452708379
962,1522290346.225675,962,0.8811787083660079
963,1522290347.281127,963,0.8811905942786495
964,1522290348.556631,964,0.881200499205851
965,1522290349.743883,965,0.8812087533118521
966,1522290350.8626828,966,0.8812156317335198
967,1522290352.047872,967,0.8812213637515761
968,1522290353.2852108,968,0.88018446979298
969,1522290354.5552552,969,0.8803620621344597
970,1522290355.597613,970,0.8805100557523594
971,1522290356.7299,971,0.8806333837672758
972,1522290357.939317,972,0.8796944864727299
973,1522290359.0985556,973,0.879953742700918
974,1522290360.310555,974,0.8791281189174316
975,1522290361.426888,975,0.8784400990978597
976,1522290362.4921231,976,0.8778667492482164
977,1522290363.484283,977,0.877388957706847
978,1522290364.5231311,978,0.8769907980890391
979,1522290365.5177698,979,0.8766589984075326
980,1522290366.6172268,980,0.8763824986729438
981,1522290367.874558,981,0.8761520822274532
982,1522290369.070815,982,0.8759600685228777
983,1522290370.21854,983,0.8768417277427077
984,1522290371.409726,984,0.8765347731189231
985,1522290372.392622,985,0.8762789775991027
986,1522290373.539927,986,0.8771074853062286
987,1522290374.581904,987,0.8777979083955002
988,1522290375.7378392,988,0.8783732609698931
989,1522290376.8094,989,0.878852721448554
990,1522290378.056364,990,0.879252271847438
991,1522290379.231937,991,0.8795852305131747
992,1522290380.223138,992,0.8788210254276456
993,1522290381.546252,993,0.8802675192028833
994,1522290382.760593,994,0.8804312699760457
995,1522290383.9787214,995,0.8795260583133714
996,1522290385.1530812,996,0.8787717152611428
997,1522290386.252158,997,0.8781430960509523
998,1522290387.4131641,998,0.8786609173494365
999,1522290388.566201,999,0.8790924350981735


==> run_bs64_tag_val_acc.csv <==
,Wall time,Step,Value
0,1522288530.4102669,0,0.5249999761581421
1,1522288530.9657118,1,0.5198863527991555
2,1522288531.47838,2,0.5317994487154616
3,1522288531.9983842,3,0.554759678115788
4,1522288532.476316,4,0.5717197916528738
5,1522288532.971349,5,0.5968174971766164
6,1522288533.461965,6,0.614169786455832
7,1522288534.147031,7,0.6280592343518178
8,1522288534.621218,8,0.6422857111700733
9,1522288535.120388,9,0.6549998289677219
10,1522288535.615113,10,0.6648699220772877
11,1522288536.0286071,11,0.6732244555664837
12,1522288536.46557,12,0.6810197935072039
13,1522288536.9431648,13,0.6889689656127468
14,1522288537.359349,14,0.6965049278744091
15,1522288537.7963212,15,0.704829353214905
16,1522288538.215106,16,0.7116223040360349
17,1522288538.616759,17,0.7166447385164763
18,1522288539.034517,18,0.7256095573245384
19,1522288539.457266,19,0.7287139352220281
20,1522288539.8457131,20,0.7344700633250921
21,1522288540.300412,21,0.7386974568232005
22,1522288540.707058,22,0.7416677206080771
23,1522288541.107765,23,0.7467664081247452
24,1522288541.5234618,24,0.7504691565061866
25,1522288541.940384,25,0.7530173905115035
26,1522288542.37604,26,0.7561833764495929
27,1522288542.80568,27,0.7588146129299189
28,1522288543.2079518,28,0.7615258796376967
29,1522288543.6333652,29,0.7627349953511322
30,1522288544.0269759,30,0.7658317007538652
31,1522288544.552,31,0.7673642300693386
32,1522288545.016756,32,0.7702062890813535
33,1522288545.4390762,33,0.7746601226308292
34,1522288545.888084,34,0.7773254439350961
35,1522288546.366341,35,0.7790236030692583
36,1522288546.745311,36,0.7825237863518444
37,1522288547.1604412,37,0.784918001010854
38,1522288547.573064,38,0.7863912016552379
39,1522288547.935949,39,0.7886608809390011
40,1522288548.3254578,40,0.7910729390151907
41,1522288548.734025,41,0.7925614878158783
42,1522288549.110213,42,0.7917175782082909
43,1522288549.494473,43,0.7920564243670284
44,1522288549.868793,44,0.7923387621849344
45,1522288550.32978,45,0.7925740201058258
46,1522288551.120516,46,0.7917281934554484
47,1522288551.847256,47,0.7925861303011056
48,1522288552.25384,48,0.7922592281713806
49,1522288552.6831832,49,0.7909450477211577
50,1522288553.0812972,50,0.7919334636108825
51,1522288553.54884,51,0.7927571158610678
52,1522288554.1347444,52,0.7934434735302234
53,1522288554.7543929,53,0.7940154249175351
54,1522288555.359495,54,0.79345032516936
55,1522288555.869932,55,0.7929794163379495
56,1522288556.312616,56,0.7931078489000901
57,1522288556.7705972,57,0.7942565720933183
58,1522288557.2824519,58,0.794692986038484
59,1522288557.848089,59,0.7955775060498119
60,1522288558.49429,60,0.7957937582397018
61,1522288558.919358,61,0.7964948091598778
62,1522288559.383828,62,0.7986415276937705
63,1522288559.8175151,63,0.7993887834472116
64,1522288560.213875,64,0.7994906555860629
65,1522288560.584772,65,0.7995755488130982
66,1522288560.997544,66,0.8001671309145847
67,1522288561.37885,67,0.7996184401641611
68,1522288561.75651,68,0.7996820356756918
69,1522288562.1355011,69,0.7986933582424668
70,1522288562.507275,70,0.8004736341341513
71,1522288562.9299018,71,0.800394696941494
72,1522288563.301448,72,0.7992872436274856
73,1522288563.7048821,73,0.8004477006533077
74,1522288564.0966911,74,0.8003730857786306
75,1522288564.470122,75,0.8013525684487531
76,1522288564.836328,76,0.7995646349701224
77,1522288565.2060132,77,0.799637197843627
78,1522288565.5885582,78,0.799697666890101
79,1522288565.963051,79,0.799748057751899
80,1522288566.354222,80,0.7997900501296031
81,1522288566.724756,81,0.800866704813803
82,1522288567.2288058,82,0.8007222559596275
83,1522288567.606265,83,0.8006018819263053
84,1522288568.0486786,84,0.8020640665571168
85,1522288568.443142,85,0.8022408927986535
86,1522288568.8587801,86,0.8029090734448912
87,1522288569.254677,87,0.8029450651815937
88,1522288569.728328,88,0.8029750582943287
89,1522288570.2712672,89,0.8014375464768365
90,1522288570.811765,90,0.8022396181403587
91,1522288571.2655208,91,0.8018663504177408
92,1522288571.7264562,92,0.8020761293308366
93,1522288572.154165,93,0.8022509450889764
94,1522288572.6575608,94,0.8029174502871963
95,1522288573.0625489,95,0.8024312105473106
96,1522288573.532108,96,0.8025468460988145
97,1522288573.991652,97,0.8042057051111889
98,1522288574.4233458,98,0.803504756235989
99,1522288574.8445172,99,0.802920632176426
100,1522288575.274681,100,0.8045171934964199
101,1522288575.704295,101,0.8053268259336507
102,1522288576.1366491,102,0.8060015196292686
103,1522288576.5551472,103,0.807084599697364
104,1522288576.931743,104,0.8064246703849106
105,1522288577.3385491,105,0.8063955546803314
106,1522288577.749562,106,0.806892126915128
107,1522288578.162004,107,0.8073059371102806
108,1522288578.565522,108,0.808171614260593
109,1522288578.9901311,109,0.8088930118852343
110,1522288579.387455,110,0.8094941765720055
111,1522288579.7920918,111,0.8094743118231562
112,1522288580.192576,112,0.80945775786579
113,1522288580.562968,113,0.8094439629013239
114,1522288581.026228,114,0.8099533024181692
115,1522288581.433578,115,0.8093360813744283
116,1522288581.8770616,116,0.8093425658252056
117,1522288582.281034,117,0.8098688048545767
118,1522288582.7014134,118,0.8087448413520321
119,1522288583.1229,119,0.8088498658065716
120,1522288583.530129,120,0.8084165508650529
121,1522288583.91018,121,0.8085762904007575
122,1522288584.313776,122,0.8087094066805006
123,1522288584.701874,123,0.8082995015933786
124,1522288585.1041338,124,0.807957914020796
125,1522288585.464598,125,0.8087149283507432
126,1522288585.8441238,126,0.8088249383054741
127,1522288586.232708,127,0.808395777947554
128,1522288586.6047661,128,0.8080381443159637
129,1522288586.987144,129,0.8082609516098261
130,1522288587.367754,130,0.8079257890345313
131,1522288587.854398,131,0.8081673222086299
132,1522288588.2622561,132,0.8073269391474766
133,1522288588.6421778,133,0.8071474453159164
134,1522288589.046289,134,0.806997867122951
135,1522288589.443253,135,0.806873218628814
136,1522288589.832753,136,0.807811015524025
137,1522288590.22682,137,0.8075508422963747
138,1522288590.6342466,138,0.8078548665934938
139,1522288591.020334,139,0.8081082201744254
140,1522288591.4032774,140,0.8083193481585343
141,1522288591.784093,141,0.8090161234654493
142,1522288592.167933,142,0.8090759342343865
143,1522288592.55389,143,0.8086049412216773
144,1522288592.9248042,144,0.8082124470444202
145,1522288593.286217,145,0.8084062038835292
146,1522288593.672231,146,0.8075260072099153
147,1522288594.035809,147,0.8067925099819044
148,1522288594.4209359,148,0.8072229229980996
149,1522288594.7965274,149,0.8070607651914398
150,1522288595.180246,150,0.8074464690060454
151,1522288595.572041,151,0.8072470535313947
152,1522288595.9292731,152,0.806560048583138
153,1522288596.2805178,153,0.8070292051657939
154,1522288596.6748831,154,0.8074201689846736
155,1522288597.063612,155,0.8072251368469183
156,1522288597.484437,156,0.8086251160259206
157,1522288597.9099796,157,0.8087500947014458
158,1522288598.2845562,158,0.8093750789178716
159,1522288598.6698,159,0.8093750637780714
160,1522288599.058209,160,0.8088542158414165
161,1522288599.470304,161,0.808420175894204
162,1522288599.893866,162,0.8080584759381936
163,1522288600.3803706,163,0.8082778946283399
164,1522288600.776514,164,0.8079399082166402
165,1522288601.145186,165,0.8076582528735572
166,1522288601.527719,166,0.8074235400876547
167,1522288601.918525,167,0.8072279460994026
168,1522288602.3096056,168,0.8070649511091925
169,1522288602.700499,169,0.8069291219506842
170,1522288603.0981162,170,0.8073367663054154
171,1522288603.4675784,171,0.807676469934358
172,1522288603.8347929,172,0.8074387209716554
173,1522288604.221499,173,0.8072405968360699
174,1522288604.6284668,174,0.8075963287099034
175,1522288605.016094,175,0.807371936617943
176,1522288605.383043,176,0.8077057785281311
177,1522288605.738647,177,0.8079839801199543
178,1522288606.1313002,178,0.808736650099962
179,1522288606.5176034,179,0.8088430397631469
180,1522288606.913638,180,0.8084108624956461
181,1522288607.399402,181,0.8096132207331932
182,1522288607.914151,182,0.8095735152908395
183,1522288608.542349,183,0.8100612627423663
184,1522288609.1479194,184,0.8099468836318171
185,1522288609.7763321,185,0.8103724030265144
186,1522288610.1966891,186,0.8107270025220953
187,1522288610.5973039,187,0.8105016667815913
188,1522288611.0902288,188,0.8103138869978379
189,1522288611.553462,189,0.8091157431385079
190,1522288612.0070686,190,0.8086381153084469
191,1522288612.4043589,191,0.809281762757039
192,1522288612.799314,192,0.8087764649905561
193,1522288613.202461,193,0.808876218838642
194,1522288613.613323,194,0.8084385117252253
195,1522288614.00689,195,0.8080737557973781
196,1522288614.4469562,196,0.8082906278443268
197,1522288614.823808,197,0.8084713545501174
198,1522288615.2389731,198,0.8091427954584312
199,1522288615.654372,199,0.8091814942285378
200,1522288616.049035,200,0.8092137432036266
201,1522288616.485582,201,0.8092406173495339
202,1522288616.905736,202,0.8092630124711234
203,1522288617.335983,203,0.8092816750724481
204,1522288617.756099,204,0.8092972272402186
205,1522288618.183984,205,0.8098310227001821
206,1522288618.618901,206,0.809755016929997
207,1522288619.041759,207,0.8096916787881759
208,1522288619.477727,208,0.8091180616831704
209,1522288619.907298,209,0.8091608827491538
210,1522288620.3401194,210,0.8086757316506518
211,1522288620.7606142,211,0.8082714390685668
212,1522288621.190932,212,0.8084553639036508
213,1522288621.5871198,213,0.8080877992793993
214,1522288621.995035,214,0.8088231660661661
215,1522288622.393051,215,0.8089151364016502
216,1522288622.788003,216,0.8084709430277323
217,1522288623.188332,217,0.8081007818828005
218,1522288623.5615418,218,0.8077923142620241
219,1522288623.939903,219,0.807535257911377
220,1522288624.352559,220,0.8078418796059927
221,1522288624.735028,221,0.8075765623646843
222,1522288625.1276126,222,0.8078762999837488
223,1522288625.5209439,223,0.808646916653124
224,1522288625.982357,224,0.8082474265706271
225,1522288626.5860279,225,0.8079145181685462
226,1522288627.077195,226,0.8076370945001454
227,1522288627.5137632,227,0.8074059081098115
228,1522288627.920369,228,0.807734088104688
229,1522288628.37572,229,0.8069659107275498
230,1522288628.8124318,230,0.8078882589396248
231,1522288629.230206,231,0.8086568824496873
232,1522288629.62553,232,0.809297402041406
233,1522288630.054573,233,0.8093103330476834
234,1522288630.483795,234,0.8098419442064029
235,1522288630.9043472,235,0.8102849535053358
236,1522288631.329188,236,0.8106541279211132
237,1522288631.7151651,237,0.8099201026272846
238,1522288632.148576,238,0.8098292502025823
239,1522288632.57006,239,0.809232704528509
240,1522288632.997971,240,0.8092564184536026
241,1522288633.4299068,241,0.8092761800578474
242,1522288633.8513849,242,0.8087718127412298
243,1522288634.2359092,243,0.8093931772843581
244,1522288634.6524026,244,0.8093901457501436
245,1522288635.04428,245,0.8093876194716315
246,1522288635.462828,246,0.8083438535333359
247,1522288635.851841,247,0.8090365446111132
248,1522288636.23924,248,0.8090929518557728
249,1522288636.612479,249,0.8096607932131439
250,1522288636.9925349,250,0.8096131590241318
251,1522288637.388335,251,0.8090526285464669
252,1522288637.7678466,252,0.8091063551352342
253,1522288638.162806,253,0.8091511272925402
254,1522288638.554344,254,0.8081467767174264
255,1522288638.9306526,255,0.8083514786110337
256,1522288639.332813,256,0.8085220635223732
257,1522288639.72513,257,0.8081433822950014
258,1522288640.124982,258,0.8083486499256797
259,1522288640.492734,259,0.809040541604733
260,1522288640.925081,260,0.8096171180039442
261,1522288641.283467,261,0.8095767630164654
262,1522288641.668129,262,0.8090222985400782
263,1522288642.0331151,263,0.8096019154500651
264,1522288642.4165068,264,0.8085224335153638
265,1522288642.8946626,265,0.8086645259426484
266,1522288643.3010714,266,0.8087829362987189
267,1522288643.7060108,267,0.8088816115954442
268,1522288644.088566,268,0.8094846763295368
269,1522288644.4793632,269,0.8094663949544592
270,1522288644.855808,270,0.8099719957953826
271,1522288645.2482526,271,0.8093516591891758
272,1522288645.637588,272,0.8088347120173368
273,1522288646.0137131,273,0.8089247580276259
274,1522288646.3997374,274,0.8089997963695335
275,1522288646.7814882,275,0.8085414930009682
276,1522288647.158251,276,0.8086804088473186
277,1522288647.550612,277,0.8087961720526107
278,1522288647.936693,278,0.808892641390354
279,1522288648.2949364,279,0.8089730325051401
280,1522288648.672931,280,0.8090400251007952
281,1522288649.043639,281,0.808054191557639
282,1522288649.439369,282,0.8072326636050088
283,1522288649.8539698,283,0.8070688823638643
284,1522288650.220139,284,0.8074532333163988
285,1522288650.606267,285,0.8072526904566893
286,1522288650.9717288,286,0.8081272420472412
287,1522288651.339538,287,0.8078143643990581
288,1522288651.722098,288,0.807553633025572
289,1522288652.1081624,289,0.8078571922011553
290,1522288652.483165,290,0.8081101581808079
291,1522288652.875625,291,0.8088417984840066
292,1522288653.252218,292,0.8089306634165174
293,1522288653.640355,293,0.8095255528470978
294,1522288654.0240169,294,0.8095004587190934
295,1522288654.400783,295,0.8094795469457563
296,1522288654.7878392,296,0.8094621204679755
297,1522288655.212765,297,0.8094475984031582
298,1522288655.577369,298,0.809435496682477
299,1522288655.948359,299,0.8094254119152426
300,1522288656.34619,300,0.8088961726223924
301,1522288656.7395449,301,0.8089759751985055
302,1522288657.1283019,302,0.8095633126654211
303,1522288657.5142212,303,0.8095319252343628
304,1522288657.908606,304,0.810026604361969
305,1522288658.2891562,305,0.8104388369683075
306,1522288658.679017,306,0.8102615288201014
307,1522288659.0436091,307,0.8101137720299296
308,1522288659.4350722,308,0.808948980665251
309,1522288659.8003411,309,0.8090199819008876
310,1522288660.1895082,310,0.8090791495972516
311,1522288660.5792806,311,0.8091284560108881
312,1522288660.9334874,312,0.8096903800090735
313,1522288661.307408,313,0.8096378146874064
314,1522288661.7190619,314,0.8090731749325291
315,1522288662.1339939,315,0.8086026418034646
316,1522288662.4958222,316,0.8092522015028872
317,1522288663.0614872,317,0.8092726659322512
318,1522288663.618129,318,0.8092897196233878
319,1522288664.0138311,319,0.8098247663528231
320,1522288664.4244778,320,0.8097498033071977
321,1522288664.808724,321,0.809166498782355
322,1522288665.232657,322,0.8081595862922721
323,1522288665.665914,323,0.8083621532567387
324,1522288666.113684,324,0.8090517943806155
325,1522288666.506033,325,0.8091056599970248
326,1522288666.86943,326,0.8091505480106991
327,1522288667.298021,327,0.8097087900089158
328,1522288667.696716,328,0.8101739916740965
329,1522288668.097599,329,0.8105616597284138
330,1522288668.495069,330,0.8108847164403448
331,1522288668.894353,331,0.8111539303669539
332,1522288669.28778,332,0.8108574399856401
333,1522288669.71908,333,0.8111311999880334
334,1522288670.152123,334,0.8113593333233611
335,1522288670.570542,335,0.8115494444361342
336,1522288671.03646,336,0.8117078703634452
337,1522288671.4731898,337,0.8118398919695375
338,1522288671.904382,338,0.8119499099746146
339,1522288672.3094509,339,0.8120415916455122
340,1522288672.711884,340,0.8115971577177719
341,1522288673.115842,341,0.8112267961113218
342,1522288673.551542,342,0.81091816143928
343,1522288673.97418,343,0.8106609658792451
344,1522288674.4145126,344,0.8109674715660375
345,1522288674.818475,345,0.8112228929716979
346,1522288675.2532392,346,0.8103940735027719
347,1522288675.6782188,347,0.8102242259321552
348,1522288676.0952358,348,0.8100826862899744
349,1522288676.4965448,349,0.8104855719083119
350,1522288676.878145,350,0.8097796392832836
351,1522288677.250981,351,0.8097121974159147
352,1522288677.63586,352,0.8101768311799289
353,1522288678.025543,353,0.810564025983274
354,1522288678.426635,354,0.8103658529992402
355,1522288678.816902,355,0.8107215441660336
356,1522288679.200667,356,0.8104971181515399
357,1522288679.582405,357,0.8103100964727951
358,1522288679.9448981,358,0.810154245073841
359,1522288680.3428538,359,0.8095035335878912
360,1522288680.723885,360,0.8094821093364211
361,1522288681.081341,361,0.8099850911136841
362,1522288681.4726212,362,0.8098834072745819
363,1522288681.840909,363,0.8092778354218418
364,1522288682.198852,364,0.8103356981716897
365,1522288682.5899386,365,0.81017557982292
366,1522288682.977917,366,0.8100421478656119
367,1522288683.3789618,367,0.8104517898880099
368,1522288683.7531269,368,0.8118348288803179
369,1522288684.123672,369,0.8119456907335982
370,1522288684.545249,370,0.8130797462516415
371,1522288685.144824,371,0.8124622865562131
372,1522288685.731068,372,0.8124685721301775
373,1522288686.1716778,373,0.8124738101084812
374,1522288686.645786,374,0.8114365044500913
375,1522288687.247427,375,0.8110929183882545
376,1522288687.810555,376,0.8108065966700573
377,1522288688.2461321,377,0.8110888305583811
378,1522288688.6577551,378,0.8108031901451628
379,1522288689.040053,379,0.8116068271077905
380,1522288689.434839,380,0.8127973598968017
381,1522288689.849909,381,0.8127477999140014
382,1522288690.283979,382,0.8121856646081796
383,1522288690.716943,383,0.8127588891603046
384,1522288691.1364732,384,0.8127157409669206
385,1522288691.5664039,385,0.8121589488189456
386,1522288691.996288,386,0.8116949553622997
387,1522288692.427742,387,0.8113082941484283
388,1522288692.8563259,388,0.8104652411500473
389,1522288693.3082519,389,0.8102835323048845
390,1522288693.748936,390,0.8101321082672489
391,1522288694.1912642,391,0.8094850862490645
392,1522288694.622154,392,0.8089459012339107
393,1522288695.010658,393,0.8084965803879492
394,1522288695.4337618,394,0.8081221463496481
395,1522288695.8524132,395,0.808330953304552
396,1522288696.309869,396,0.8085049591003052
397,1522288696.7629712,397,0.8086499639300995
398,1522288697.1490788,398,0.8087708012882613
399,1522288697.5593169,399,0.8088714990867296
400,1522288697.950985,400,0.8089554139187866
401,1522288698.4099529,401,0.8085045076253459
402,1522288698.8248448,402,0.8086495877009667
403,1522288699.2334132,403,0.8098121584042938
404,1522288699.6840386,404,0.8092184613632685
405,1522288700.1846962,405,0.8097653844693904
406,1522288700.8644538,406,0.8107419890446468
407,1522288701.354569,407,0.8115558261906939
408,1522288701.7852712,408,0.8117131884922448
409,1522288702.345813,409,0.8123651590636922
410,1522288702.775691,410,0.8129084678732317
411,1522288703.158255,411,0.8128403898943597
412,1522288703.5514839,412,0.8138253288856094
413,1522288704.0968919,413,0.8136044407380079
414,1522288704.50776,414,0.8144620379219828
415,1522288705.0359206,415,0.8136141962814976
416,1522288705.424949,416,0.813428496901248
417,1522288705.7976038,417,0.8127529120975518
418,1522288706.192003,418,0.8127107600812932
419,1522288706.575465,419,0.8137173040413873
420,1522288706.937852,420,0.8135144200344895
421,1522288707.3141286,421,0.8133453500287412
422,1522288707.683208,422,0.8137252936774392
423,1522288708.0500832,423,0.8140419133846875
424,1522288708.4574199,424,0.8143057631407277
425,1522288708.855597,425,0.8145256379374279
426,1522288709.2330859,426,0.814708866934678
427,1522288709.6120598,427,0.814340722445565
428,1522288710.095966,428,0.814554770691459
429,1522288710.592448,429,0.8152539795498588
430,1522288711.088483,430,0.8153158182783705
431,1522288711.63413,431,0.8158881858722851
432,1522288712.018986,432,0.8158443235470589
433,1522288712.437251,433,0.8158077716093706
434,1522288712.8798652,434,0.8162981469814518
435,1522288713.308512,435,0.8161859578046979
436,1522288713.734072,436,0.8166133021442246
437,1522288714.370483,437,0.8164485871070086
438,1522288714.965755,438,0.8168321598961501
439,1522288715.35006,439,0.8171518038871014
440,1522288715.7403529,440,0.8174181738795607
441,1522288716.1717286,441,0.8176401488732769
442,1522288716.577792,442,0.817825128034707
443,1522288716.9655669,443,0.8179792773358987
444,1522288717.3632631,444,0.8181077350868918
445,1522288717.759308,445,0.8182147832127195
446,1522288718.14764,446,0.8183039899842425
447,1522288718.553979,447,0.8183783289605118
448,1522288719.105572,448,0.8184402781074028
449,1522288719.707683,449,0.8190127277825261
450,1522288720.1601534,450,0.8179272731521051
451,1522288720.5620039,451,0.817543562946909
452,1522288720.956674,452,0.817223804442579
453,1522288721.396491,453,0.816957339022304
454,1522288722.009428,454,0.817256119825563
455,1522288722.508309,455,0.8175051038282788
456,1522288722.9922206,456,0.8171917551770538
457,1522288723.460952,457,0.8174514666211877
458,1522288723.884068,458,0.8171470575044779
459,1522288724.286892,459,0.8174142185607078
460,1522288724.676825,460,0.8176368527742328
461,1522288725.095792,461,0.8178223812855037
462,1522288725.4853652,462,0.8179769883782294
463,1522288725.914253,463,0.8181058276221674
464,1522288726.3169,464,0.8182131936587825
465,1522288726.919564,465,0.8183026653559617
466,1522288727.461382,466,0.8178563897834562
467,1522288727.845624,467,0.8169636581528802
468,1522288728.3574884,468,0.8172613857677098
469,1522288728.995193,469,0.8175094921134011
470,1522288729.526689,470,0.8177162474014772
471,1522288729.9451349,471,0.817367708154719
472,1522288730.430972,472,0.8175980941025754
473,1522288731.025003,473,0.8177900823924558
474,1522288731.472809,474,0.8179500726340228
475,1522288731.870004,475,0.8180833978353286
476,1522288732.28036,476,0.8176736668495953
477,1522288732.6937551,477,0.8183738850676865
478,1522288733.1478732,478,0.8189574002494291
479,1522288733.648246,479,0.8189228375148339
480,1522288734.071661,480,0.8188940352360046
481,1522288734.4665976,481,0.81887003333698
482,1522288734.881964,482,0.8188500317544596
483,1522288735.517365,483,0.8193541891550733
484,1522288736.039665,484,0.819253494936204
485,1522288736.466857,485,0.8191695830871463
486,1522288736.9149902,486,0.8196204819323123
487,1522288737.361072,487,0.8189545702637484
488,1522288737.791658,488,0.8189204791934334
489,1522288738.2555711,489,0.8188920699681708
490,1522288738.70104,490,0.8188683956137852
491,1522288739.151555,491,0.8188486669851307
492,1522288739.6168818,492,0.8193530518472993
493,1522288740.097892,493,0.8197733725657731
494,1522288740.553777,494,0.8201236398311679
495,1522288740.947757,495,0.8198947038329495
496,1522288741.344179,496,0.8202247492204815
497,1522288741.761745,497,0.820499787043425
498,1522288742.1486974,498,0.8207289852292111
499,1522288742.5647151,499,0.8203991583313189
500,1522288742.9304802,500,0.8211659632892776
501,1522288743.3351948,501,0.8207633067147075
502,1522288743.7117274,502,0.8209485849552799
503,1522288744.096695,503,0.8205821581030428
504,1522288744.504124,504,0.8197559670726904
505,1522288744.8946118,505,0.8190674745473967
506,1522288745.271455,506,0.8184937307763187
507,1522288745.65271,507,0.8185364462872419
508,1522288746.029378,508,0.8185720425463445
509,1522288746.4185758,509,0.8191225314816442
510,1522288746.7986019,510,0.8201021075812154
511,1522288747.2695339,511,0.8209184209975247
512,1522288747.673024,512,0.8210778468576275
513,1522288748.2761989,513,0.8217315370612015
514,1522288748.8003972,514,0.8217554435773582
515,1522288749.258166,515,0.8222962009943103
516,1522288749.6867158,516,0.8227468321751037
517,1522288750.053691,517,0.8226015228389434
518,1522288750.4711108,518,0.8224804317254765
519,1522288750.8251839,519,0.822379522464254
520,1522288751.2240589,520,0.8222954314132354
521,1522288751.705685,521,0.821704530151339
522,1522288752.10479,522,0.8217329378191396
523,1522288752.551245,523,0.8212357854895926
524,1522288752.940476,524,0.8208214918816369
525,1522288753.3467429,525,0.8204762472083403
526,1522288753.8234296,526,0.8201885433139267
527,1522288754.202657,527,0.8199487900685819
528,1522288754.5977929,528,0.8197489956974612
529,1522288754.994,529,0.8201033257742414
530,1522288755.405966,530,0.8198777754521775
531,1522288755.886384,531,0.8196898168504576
532,1522288756.3308392,532,0.8200540100684051
533,1522288756.745777,533,0.8198366790306473
534,1522288757.15243,534,0.8206972305387179
535,1522288757.604064,535,0.8203726960892412
536,1522288757.9857519,536,0.8201022507146773
537,1522288758.4175599,537,0.8203977049552549
538,1522288758.845223,538,0.8206439168224027
539,1522288759.2479188,539,0.8208490933783592
540,1522288759.643245,540,0.820499248455609
541,1522288760.0440712,541,0.8207285364060312
542,1522288760.5245302,542,0.8203987843120022
543,1522288760.9872,543,0.8201239909003114
544,1522288761.457382,544,0.8198949963905691
545,1522288761.888632,545,0.8197041676324505
546,1522288762.3574898,546,0.8195451436673516
547,1522288762.8978698,547,0.8194126236964361
548,1522288763.543872,548,0.818781355067185
549,1522288763.947629,549,0.8192969585823444
550,1522288764.3617642,550,0.8192058027922633
551,1522288764.84488,551,0.8196506650199097
552,1522288765.3172882,552,0.819500558156901
553,1522288765.7278712,553,0.8193754691043937
554,1522288766.234412,554,0.8203128889335065
555,1522288766.784408,555,0.8200524114182317
556,1522288767.224864,556,0.8198353468221693
557,1522288767.734335,557,0.8191336243386292
558,1522288768.5365381,558,0.8190696909225006
559,1522288768.9766529,559,0.8190164130757267
560,1522288769.5266519,560,0.8189720148700819
561,1522288770.14656,561,0.8189350163653778
562,1522288770.67787,562,0.8194250096641718
563,1522288771.2217321,563,0.8193125120271194
564,1522288771.657331,564,0.8186979286760876
565,1522288772.136568,565,0.8192274365897633
566,1522288772.5887551,566,0.8196686931844931
567,1522288773.0073712,567,0.8200364070134346
568,1522288773.419741,568,0.8203428352042192
569,1522288773.8646774,569,0.8195565313236709
570,1522288774.3304179,570,0.8199429387960828
571,1522288774.738741,571,0.8202649450230927
572,1522288775.155414,572,0.8200124581595536
573,1522288775.586585,573,0.8192812171197829
574,1522288776.012745,574,0.8186718495866405
575,1522288776.411815,575,0.8186848786291767
576,1522288776.853179,576,0.8181749008444688
577,1522288777.2979252,577,0.818270754677367
578,1522288777.6992364,578,0.8183506328714488
579,1522288778.1233091,579,0.8184171980331836
580,1522288778.484228,580,0.8179518336811411
581,1522288778.9115598,581,0.8186056907606412
582,1522288779.3028991,582,0.8181089109540225
583,1522288779.728715,583,0.8182157631019951
584,1522288780.107181,584,0.8183048065586389
585,1522288780.6455748,585,0.8183790094391754
586,1522288781.168138,586,0.8184408451729559
587,1522288781.806433,587,0.8184923749511063
588,1522288782.3684142,588,0.8180144811127433
589,1522288782.9647858,589,0.8181370715675957
590,1522288783.675447,590,0.8182392302799727
591,1522288784.2709858,591,0.8188451879263342
592,1522288784.728669,592,0.8193501526316355
593,1522288785.159342,593,0.8187292958465178
594,1522288785.6300108,594,0.818211915192253
595,1522288786.1413374,595,0.8177807646470323
596,1522288786.637972,596,0.8174214725260152
597,1522288787.1318529,597,0.8176428977453223
598,1522288787.625154,598,0.8173065834412567
599,1522288788.042908,599,0.8175471568413568
600,1522288788.508102,600,0.8172267993546188
601,1522288788.945869,601,0.817480670102492
602,1522288789.5055552,602,0.8176922290590529
603,1522288789.9420722,603,0.8178685281895204
604,1522288790.340382,604,0.8180154441315766
605,1522288790.8249269,605,0.8181378740832901
606,1522288791.296839,606,0.8182398990430514
607,1522288791.744014,607,0.8183249198428524
608,1522288792.2100322,608,0.8178749351891984
609,1522288792.721249,609,0.8185416086840223
610,1522288793.1815221,610,0.8190971699297088
611,1522288793.602562,611,0.8195601376344477
612,1522288794.126608,612,0.8199459440550634
613,1522288794.634633,613,0.8202674494055764
614,1522288795.1159658,614,0.8205353705310039
615,1522288795.619856,615,0.8202378127494795
616,1522288796.06347,616,0.8205106733175899
617,1522288796.564739,617,0.8207380571243486
618,1522288797.1421,618,0.8209275436299808
619,1522288797.695074,619,0.8205646236652937
620,1522288798.301885,620,0.8207830157474351
621,1522288798.770863,621,0.8209650091492195
622,1522288799.346318,622,0.8211166703173732
623,1522288799.854757,623,0.8217638899443229
624,1522288800.348896,624,0.8217824043132929
625,1522288800.7465189,625,0.821797832954101
626,1522288801.223092,626,0.8218106901547745
627,1522288801.772146,627,0.8218214044886691
628,1522288802.3917649,628,0.8218303331002479
629,1522288802.9434972,629,0.821837773609897
630,1522288803.534761,630,0.8213231486485572
631,1522288804.08049,631,0.8208942945141073
632,1522288804.5938358,632,0.8210577414547797
633,1522288805.1268609,633,0.8211939472386734
634,1522288805.625092,634,0.8213074520585849
635,1522288806.0912774,635,0.8214020394085111
636,1522288806.562716,636,0.8214808622001162
637,1522288806.9418962,637,0.8215465478597871
638,1522288807.350209,638,0.8216012859095129
639,1522288807.770338,639,0.8211260755649037
640,1522288808.1883314,640,0.8212508923304435
641,1522288808.793343,641,0.8213549063017266
642,1522288809.21327,642,0.8214415846111291
643,1522288809.6879704,643,0.8215138165356313
644,1522288810.0921052,644,0.8210531844200024
645,1522288810.5212061,645,0.8211901497096924
646,1522288810.898401,646,0.8213042874511007
647,1522288811.3617446,647,0.8213994022356076
648,1522288811.769792,648,0.8219994998761848
649,1522288812.16348,649,0.8224995812433324
650,1522288812.573364,650,0.8223954803958007
651,1522288813.098133,651,0.8228295650096791
652,1522288813.5340214,652,0.8231913021879111
653,1522288814.0813284,653,0.822971914516283
654,1522288814.585012,654,0.8222682660705455
655,1522288814.9667811,655,0.8227235530719664
656,1522288815.4130409,656,0.822582123586329
657,1522288815.8277838,657,0.8219434402955837
658,1522288816.232836,658,0.8214112042199627
659,1522288816.798475,659,0.8214884995429925
660,1522288817.265385,660,0.8215529123121841
661,1522288817.6736698,661,0.8216065896198438
662,1522288818.0691562,662,0.822172156029715
663,1522288818.673686,663,0.8226434613712744
664,1522288819.093513,664,0.8235570511427286
665,1522288819.4747488,665,0.8243183759522738
666,1522288819.898823,666,0.8239111426532518
667,1522288820.328531,667,0.8235717815707335
668,1522288820.8071759,668,0.823288980668635
669,1522288821.273694,669,0.8235741485703743
670,1522288821.7152364,670,0.8232909531683356
671,1522288822.200518,671,0.82305495699997
672,1522288822.5908039,672,0.822858293526332
673,1522288822.990258,673,0.8226944072983003
674,1522288823.404402,674,0.8225578354416073
675,1522288823.8020294,675,0.8224440255610298
676,1522288824.241059,676,0.8223491839938819
677,1522288824.68525,677,0.822270149354592
678,1522288825.1304364,678,0.8222042871551836
679,1522288825.656777,679,0.8226702373091648
680,1522288826.023139,680,0.8225376937839943
681,1522288826.538485,681,0.8229480761665071
682,1522288826.977626,682,0.8227692261651129
683,1522288827.499499,683,0.8226201844972845
684,1522288827.878932,684,0.8224959831074274
685,1522288828.2615411,685,0.8223924819492132
686,1522288828.700246,686,0.8223062309840348
687,1522288829.177218,687,0.8227551904998741
688,1522288829.6566331,688,0.8231293234297402
689,1522288830.053637,689,0.8234411008712953
690,1522288830.459168,690,0.8237009154059246
691,1522288830.918638,691,0.8239174275181156
692,1522288831.4637716,692,0.82357701895812
693,1522288831.9271624,693,0.8232933451581236
694,1522288832.4545212,694,0.8230569503247933
695,1522288833.030358,695,0.8228599546303514
696,1522288833.4962716,696,0.82269579155165
697,1522288834.1017199,697,0.8225589889860654
698,1522288834.5152464,698,0.8224449868480781
699,1522288834.944177,699,0.822349985066422
700,1522288835.429127,700,0.822270816915042
701,1522288835.906152,701,0.8222048434555587
702,1522288836.306433,702,0.8221498655726559
703,1522288836.7357821,703,0.822104050670237
704,1522288837.21894,704,0.8225867069050425
705,1522288837.655135,705,0.8224680851138924
706,1522288838.042033,706,0.8223692336212673
707,1522288838.537322,707,0.8222868573774131
708,1522288838.979041,708,0.8222182105075346
709,1522288839.4818408,709,0.8232026754229455
710,1522288839.9510481,710,0.822981392212145
711,1522288840.4735649,711,0.8227969895364777
712,1522288841.091626,712,0.8226433206400885
713,1522288841.478577,713,0.8225152632264308
714,1522288841.9022698,714,0.8224085487150493
715,1522288842.352885,715,0.8223196199555647
716,1522288842.885784,716,0.8222455126559942
717,1522288843.279994,717,0.8221837565730189
718,1522288843.677376,718,0.8221322931705394
719,1522288844.0929954,719,0.8220894070018065
720,1522288844.53597,720,0.8220536685278624
721,1522288845.0331821,721,0.8220238864662424
722,1522288845.4575622,722,0.8225199034017138
723,1522288845.969746,723,0.8229332508479399
724,1522288846.5068948,724,0.8227568717329735
725,1522288847.023314,725,0.8226098891371683
726,1522288847.444512,726,0.8230082389608186
727,1522288847.8514822,727,0.8233401971471941
728,1522288848.277623,728,0.8236168289691737
729,1522288848.700788,729,0.823326520167335
730,1522288849.160207,730,0.8236054314859576
731,1522288849.558729,731,0.823317022264655
732,1522288849.990688,732,0.8235975165670576
733,1522288850.437252,733,0.8238312618190597
734,1522288851.0946274,734,0.8240260495290617
735,1522288851.5700636,735,0.8241883726207299
736,1522288852.1262288,736,0.8243236418637867
737,1522288852.562161,737,0.8239155309128459
738,1522288853.0311208,738,0.8240962737738833
739,1522288853.517056,739,0.824246892824748
740,1522288853.901783,740,0.8243724087004685
741,1522288854.381696,741,0.8244770052635688
742,1522288854.8659382,742,0.8245641690661525
743,1522288855.289553,743,0.8246368055683055
744,1522288855.674583,744,0.8246973359867664
745,1522288856.1684241,745,0.8247477780021506
746,1522288856.611535,746,0.8247898130149707
747,1522288857.025289,747,0.8248248421923208
748,1522288857.558208,748,0.8248540331734457
749,1522288858.012397,749,0.8248783589910499
750,1522288858.482569,750,0.82489863050572
751,1522288858.9793491,751,0.8249155234346117
752,1522288859.4737039,752,0.8249296008753549
753,1522288859.8941472,753,0.8249413320759743
754,1522288860.349281,754,0.8249511080764904
755,1522288860.972179,755,0.8249592547435871
756,1522288861.376539,756,0.8249660436328343
757,1522288861.766912,757,0.8249717010405404
758,1522288862.280243,758,0.8249764155469622
759,1522288862.700736,759,0.8249803443023136
760,1522288863.129078,760,0.8249836182651065
761,1522288863.5565028,761,0.8255071818875886
762,1522288863.94373,762,0.8254226495861691
763,1522288864.3276649,763,0.8253522060016527
764,1522288864.732613,764,0.8252935030145557
765,1522288865.1124039,765,0.8247237485384868
766,1522288865.499809,766,0.8242489531417627
767,1522288865.9016068,767,0.8243741256313141
768,1522288866.3075454,768,0.8239576007191187
769,1522288866.694546,769,0.8241313319457775
770,1522288867.082438,770,0.8237552726478383
771,1522288867.500215,771,0.8239627252197105
772,1522288867.9248312,772,0.8236147670427824
773,1522288868.3567538,773,0.8238456372154972
774,1522288868.780174,774,0.8240380290260929
775,1522288869.149884,775,0.8241983555349226
776,1522288869.540679,776,0.8243319609589472
777,1522288869.956001,777,0.8244432988123012
778,1522288870.384778,778,0.8245360803567628
779,1522288870.8062024,779,0.8246133983104809
780,1522288871.2099898,780,0.8246778299385792
781,1522288871.6271546,781,0.8247315229619945
782,1522288872.057388,782,0.8247762671481739
783,1522288872.4836216,783,0.8248135539699901
784,1522288872.8858626,784,0.8248446263215037
785,1522288873.304319,785,0.8248705199477648
786,1522288873.694098,786,0.8248920979696491
787,1522288874.089237,787,0.8249100796545528
788,1522288874.509742,788,0.8254458997121273
789,1522288874.9029071,789,0.8258924164267728
790,1522288875.311753,790,0.8257436783688226
791,1522288875.703439,791,0.8256197299871972
792,1522288876.1188471,792,0.8255164396691762
793,1522288876.567955,793,0.8254303644041587
794,1522288876.9674408,794,0.8253586350166442
795,1522288877.3430312,795,0.8252988605270486
796,1522288877.724936,796,0.8252490484523857
797,1522288878.118905,797,0.8252075383901666
798,1522288878.5095732,798,0.8251729466716506
799,1522288878.881375,799,0.825144120239554
800,1522288879.260051,800,0.8251200982128069
801,1522288879.6319551,801,0.825620915177339
802,1522288880.0242374,802,0.8255174273276277
803,1522288880.412671,803,0.8254311874528681
804,1522288880.844289,804,0.8253593208905686
805,1522288881.231209,805,0.8252994320886523
806,1522288881.611788,806,0.8252495247537222
807,1522288881.976566,807,0.825207935307947
808,1522288882.354879,808,0.8251732774364676
809,1522288882.731816,809,0.8251443958769015
810,1522288883.1290052,810,0.8256411632307512
811,1522288883.509461,811,0.8255343007054712
812,1522288883.862577,812,0.8254452486010712
813,1522288884.234765,813,0.8253710385140711
814,1522288884.6145349,814,0.8253091967749044
815,1522288884.996466,815,0.8252576619922656
816,1522288885.381217,816,0.8252147163400665
817,1522288885.749676,817,0.8251789282965671
818,1522288886.116786,818,0.8251491049269843
819,1522288886.5013142,819,0.8251242521189988
820,1522288886.8634849,820,0.8256243767658323
821,1522288887.229093,821,0.8260411473048603
822,1522288887.6164448,822,0.8263884560873836
823,1522288887.9930801,823,0.8266778800728197
824,1522288888.366064,824,0.8269190667273497
825,1522288888.7771618,825,0.8271200556061247
826,1522288889.159192,826,0.8272875463384373
827,1522288889.5807788,827,0.8269062866285429
828,1522288889.9927099,828,0.8271094055237858
829,1522288890.410102,829,0.8267578359496667
830,1522288890.8253188,830,0.8269856966247222
831,1522288891.243135,831,0.8271755805206018
832,1522288891.664623,832,0.8273338171005015
833,1522288892.057374,833,0.8274656809170846
834,1522288892.446063,834,0.827054732110749
835,1522288892.861461,835,0.8272331100922907
836,1522288893.2769222,836,0.8268609230900874
837,1522288893.6983216,837,0.826550767254918
838,1522288894.0893881,838,0.8262923040589435
839,1522288894.5141912,839,0.8271185887026077
840,1522288894.8984098,840,0.8272863239188397
841,1522288895.2991116,841,0.8274261032656998
842,1522288895.661136,842,0.8280634213749046
843,1522288896.0779774,843,0.8280736844790871
844,1522288896.4780018,844,0.8280822370659059
845,1522288896.885602,845,0.8275685289014334
846,1522288897.292187,846,0.8271404387643729
847,1522288897.678293,847,0.8262628616633344
848,1522288898.099849,848,0.8260523827326238
849,1522288898.51984,849,0.8258769836236983
850,1522288898.926099,850,0.8257308176995937
851,1522288899.342005,851,0.8256090127628398
852,1522288899.751722,852,0.8255075086488783
853,1522288900.129644,853,0.8254229218872438
854,1522288900.542485,854,0.8253524329192149
855,1522288900.933557,855,0.8247728567923694
856,1522288901.313094,856,0.8242898766866649
857,1522288901.708817,857,0.8244082285853992
858,1522288902.109892,858,0.823986019847523
859,1522288902.532945,859,0.824155014552781
860,1522288902.9500039,860,0.8237750081536745
861,1522288903.37538,861,0.8239791714745739
862,1522288903.79759,862,0.8236284722551686
863,1522288904.207577,863,0.8238570582258189
864,1522288904.620106,864,0.8240475465346943
865,1522288905.036905,865,0.8242062867920904
866,1522288905.464611,866,0.8248594056600753
867,1522288905.8735,867,0.8248828360632412
868,1522288906.2828991,868,0.8249023613992128
869,1522288906.695034,869,0.8249186325125224
870,1522288907.105539,870,0.8254530270937687
871,1522288907.528765,871,0.8253775205913191
872,1522288907.9336011,872,0.8258354338260993
873,1522288908.33025,873,0.8256961928682612
874,1522288908.7099829,874,0.8255801587367295
875,1522288909.1230528,875,0.8254834636271198
876,1522288909.539225,876,0.8254028843691117
877,1522288909.927159,877,0.8253357349874382
878,1522288910.3408792,878,0.825279777169377
879,1522288910.794257,879,0.8252331456543259
880,1522288911.210301,880,0.8251942860584501
881,1522288911.586035,881,0.8251619030618869
882,1522288911.974423,882,0.8251349172314175
883,1522288912.389878,883,0.8251124290393597
884,1522288912.803016,884,0.8250936888793114
885,1522288913.215817,885,0.8250780720792714
886,1522288913.618816,886,0.825065058079238
887,1522288914.018841,887,0.8250542130792101
888,1522288914.423039,888,0.825045175579187
889,1522288914.810888,889,0.8250376443291676
890,1522288915.192245,890,0.8250313682874848
891,1522288915.617058,891,0.8250261382527492
892,1522288916.038811,892,0.8250217798904695
893,1522288916.4536462,893,0.8250181479219032
894,1522288916.8628929,894,0.8250151212814312
895,1522288917.247812,895,0.8250125990810379
896,1522288917.6374476,896,0.8250104972473766
897,1522288918.0174198,897,0.8250087457193256
898,1522288918.4821062,898,0.8250072861126165
899,1522288918.87937,899,0.8250060697736923
900,1522288919.259757,900,0.8250050561579221
901,1522288919.663042,901,0.8250042114781135
902,1522288920.0376348,902,0.8250035075782731
903,1522288920.42665,903,0.8250029209950728
904,1522288920.8786418,904,0.8250024321757392
905,1522288921.2936962,905,0.8250020248262945
906,1522288921.75844,906,0.8250016853684239
907,1522288922.218784,907,0.825001402486865
908,1522288922.692076,908,0.8250011667522328
909,1522288923.186353,909,0.8250009703067058
910,1522288923.770931,910,0.8250008066021001
911,1522288924.257329,911,0.8250006701815953
912,1522288924.8204381,912,0.8250005564978413
913,1522288925.39466,913,0.8250004617613796
914,1522288925.779279,914,0.8250003828143282
915,1522288926.235211,915,0.8250003170251186
916,1522288926.6962519,916,0.8250002622007773
917,1522288927.118116,917,0.8250002165138263
918,1522288927.671641,918,0.825000178441367
919,1522288928.062749,919,0.8250001467143175
920,1522288928.4816608,920,0.8250001202751097
921,1522288928.995619,921,0.8250000982424366
922,1522288929.445784,922,0.8250000798818756
923,1522288929.864438,923,0.8250000645814082
924,1522288930.312918,924,0.8250000518310185
925,1522288930.744648,925,0.8255208765258488
926,1522288931.3438249,926,0.825954897104874
927,1522288931.815288,927,0.8268374162408831
928,1522288932.2268534,928,0.8270520135340692
929,1522288932.6246939,929,0.8272308446117244
930,1522288933.12632,930,0.8273798705097702
931,1522288933.593874,931,0.8275040587581418
932,1522288934.063191,932,0.8276075489651182
933,1522288934.55945,933,0.8271729554841103
934,1522288935.076061,934,0.8268107942499371
935,1522288935.5451288,935,0.8270298285416142
936,1522288936.04721,936,0.8272123571180119
937,1522288936.5007179,937,0.8273644642650099
938,1522288936.947138,938,0.8269703849006868
939,1522288937.362192,939,0.8271628207505723
940,1522288937.76546,940,0.8268023486386555
941,1522288938.3350134,941,0.826501955212058
942,1522288938.7767642,942,0.8262516273565602
943,1522288939.302516,943,0.826043020810312
944,1522288939.8304539,944,0.8263900173419266
945,1522288940.245716,945,0.8261583457981173
946,1522288940.6819992,946,0.8254444508581213
947,1522288941.142879,947,0.8253703737282796
948,1522288941.703926,948,0.8258294781068997
949,1522288942.159957,949,0.8262120650890831
950,1522288942.6788518,950,0.8265308875742359
951,1522288943.2756028,951,0.8267965729785299
952,1522288943.7523198,952,0.8270179774821083
953,1522288944.291565,953,0.8272024812350902
954,1522288944.8312168,954,0.8273562343625752
955,1522288945.241745,955,0.8280051972889675
956,1522288945.6899142,956,0.8280251644074729
957,1522288946.149119,957,0.828041803672894
958,1522288946.67189,958,0.8285765050475665
959,1522288947.1553411,959,0.8285012542063055
960,1522288947.6184711,960,0.8284385451719213
961,1522288948.08656,961,0.8283862876432677
962,1522288948.6053212,962,0.8288635750228779
963,1522288949.086278,963,0.8282196438655768
964,1522288949.7041109,964,0.8282038698879807
965,1522288950.126312,965,0.8281907249066506
966,1522288950.5482519,966,0.8276589354353874
967,1522288950.9534779,967,0.8277366128628227
968,1522288951.359112,968,0.8283221793725071
969,1522288951.776431,969,0.8288101514639107
970,1522288952.465166,970,0.8292167948734137
971,1522288952.978501,971,0.8295556643813329
972,1522288953.4757369,972,0.8298380556379322
973,1522288953.966613,973,0.8300733816850984
974,1522288954.599344,974,0.8302694867244035
975,1522288955.067331,975,0.830432907590491
976,1522288955.478147,976,0.8305690916455639
977,1522288955.9149609,977,0.8312034136782795
978,1522288956.3700614,978,0.8312111800520544
979,1522288956.8057618,979,0.8312176520302001
980,1522288957.251998,980,0.8312230453453215
981,1522288957.7314749,981,0.8307067044544346
982,1522288958.187975,982,0.8307972556988503
983,1522288958.6379688,983,0.8308727150691967
984,1522288959.0454102,984,0.8309355978778187
985,1522288959.490735,985,0.8309880002183371
986,1522288959.9061391,986,0.8310316688354358
987,1522288960.301665,987,0.8310680593496846
988,1522288960.7739,988,0.8310983847782253
989,1522288961.182017,989,0.8311236559686759
990,1522288961.589869,990,0.8311447152940513
991,1522288961.993676,991,0.8311622647318642
992,1522288962.44319,992,0.8311768892633749
993,1522288962.8944874,993,0.8311890763729672
994,1522288963.3426714,994,0.8311992322976276
995,1522288963.7934248,995,0.8312076955681779
996,1522288964.2021801,996,0.8312147482936363
997,1522288964.650927,997,0.8312206255648517
998,1522288965.124485,998,0.8312255232908645
999,1522288965.5343199,999,0.8312296047292086


==> run_large_lg_lr_001_opt_rms_bs_32_VGG16_tag_val_acc.csv <==
,Wall time,Step,Value
0,1522318012.911706,0,0.4625000059604645
1,1522318013.2611535,1,0.4625000059604645
2,1522318013.6164148,2,0.4625000059604645
3,1522318013.9666538,3,0.4665238471304784
4,1522318014.3205945,4,0.47062728266463794
5,1522318014.6774335,5,0.47642156246059514
6,1522318015.030742,6,0.48042766648827406
7,1522318015.3849337,7,0.4819635997035066
8,1522318015.7427366,8,0.4818160727138122
9,1522318016.0920613,9,0.48170355265738923
10,1522318016.46373,10,0.4816162022449373
11,1522318016.8166502,11,0.481547456227253
12,1522318017.1689446,12,0.4826418335969095
13,1522318017.527851,13,0.48464957146512977
14,1522318017.882908,14,0.48515762000442725
15,1522318018.2390661,15,0.48446910784490077
16,1522318018.592466,16,0.4839072637477881
17,1522318018.9520097,17,0.48561174278292724
18,1522318019.303683,18,0.48701194759967636
19,1522318019.6569376,19,0.49458242507096595
20,1522318020.0123324,20,0.5040239165177709
21,1522318020.36421,21,0.5181932554806088
22,1522318020.7190964,22,0.5352095691307402
23,1522318021.0696552,23,0.5524751581219267
24,1522318021.4212196,24,0.5731122978873986
25,1522318021.7733035,25,0.5881415401085979
26,1522318022.1287098,26,0.6006254987132126
27,1522318022.4791107,27,0.6204330746315528
28,1522318022.8304288,28,0.641090319384166
29,1522318023.1805296,29,0.6499040666451973
30,1522318023.534006,30,0.6687361655208136
31,1522318023.8904808,31,0.687543492104309
32,1522318024.239763,32,0.703199411248583
33,1522318024.6046195,33,0.7204094693082591
34,1522318024.956414,34,0.7316101911944671
35,1522318025.3220189,35,0.7388520390486897
36,1522318025.6817675,36,0.7480124670706244
37,1522318026.0308995,37,0.7535574885942259
38,1522318026.3880162,38,0.7613042340053385
39,1522318026.7416327,39,0.7677579212703844
40,1522318027.0931575,40,0.7752191647792523
41,1522318027.4476302,41,0.7824777375202558
42,1522318027.7960205,42,0.7874834188563702
43,1522318028.1515708,43,0.793738232687422
44,1522318028.50905,44,0.7958240935998901
45,1522318028.862888,45,0.7986040447650219
46,1522318029.212918,46,0.7998786086793043
47,1522318029.5668807,47,0.8051080033550085
48,1522318029.925614,48,0.808423771365434
49,1522318030.277823,49,0.8101450025820188
50,1522318030.6329114,50,0.811579304131964
51,1522318030.9823775,51,0.8117327651537454
52,1522318031.3341765,52,0.8129023826452864
53,1522318031.6896026,53,0.8149187570698885
54,1522318032.0427554,54,0.8165990364396332
55,1522318032.406703,55,0.8179992465742242
56,1522318032.7593632,56,0.81604097478421
57,1522318033.1170747,57,0.8175341818266335
58,1522318033.4735644,58,0.8166951336534772
59,1522318033.8287234,59,0.8159959323024965
60,1522318034.1825244,60,0.8143715822556379
61,1522318034.5352702,61,0.8161430050577805
62,1522318034.8880904,62,0.814494149973668
63,1522318035.2457025,63,0.8120784396232307
64,1522318035.6078267,64,0.8131903782568217
65,1522318035.9581823,65,0.8151586582588808
66,1522318036.3128881,66,0.8157572221539833
67,1522318036.6648777,67,0.8152143495543404
68,1522318037.0144935,68,0.8158036306290861
69,1522318037.3641744,69,0.8152530239460667
70,1522318037.7195065,70,0.8137525123973889
71,1522318038.0723991,71,0.8156270954089245
72,1522318038.4250743,72,0.8151059119762811
73,1522318038.7781,73,0.8136299206330633
74,1522318039.130824,74,0.8134416003106307
75,1522318039.4826488,75,0.8153680001211857
76,1522318039.8407733,76,0.8159316711921869
77,1522318040.1956162,77,0.8153597256122324
78,1522318040.5491474,78,0.8180081081348498
79,1522318040.904712,79,0.8170900896874114
80,1522318041.258118,80,0.8194500776367238
81,1522318041.6139672,81,0.8203750630078016
82,1522318041.9699438,82,0.8232292159641242
83,1522318042.323188,83,0.8245660155886878
84,1522318042.677727,84,0.8246383443505407
85,1522318043.0347831,85,0.8246986183146401
86,1522318043.3852606,86,0.8237071857744258
87,1522318043.7403946,87,0.823922652848397
88,1522318044.0948427,88,0.8230605479366294
89,1522318044.4483926,89,0.8254671194868045
90,1522318044.8029714,90,0.8264309349525402
91,1522318045.1573946,91,0.8251507830342957
92,1522318045.5120842,92,0.8230423191040221
93,1522318045.8701472,93,0.8233685972782941
94,1522318046.2232919,94,0.8236404957532596
95,1522318046.589661,95,0.8249087484796257
96,1522318046.9454813,96,0.8270072864698311
97,1522318047.298483,97,0.8277144073906425
98,1522318047.657939,98,0.8293453355421906
99,1522318048.0134425,99,0.8296627816091467
100,1522318048.3616867,100,0.8288856493463145
101,1522318048.720899,101,0.8271963784147403
102,1522318049.076444,102,0.8268303133562375
103,1522318049.4278178,103,0.8244419277829569
104,1522318049.7834976,104,0.8234932771215037
105,1522318050.1389534,105,0.823744395615447
106,1522318050.4917805,106,0.8229120003170437
107,1522318050.8461795,107,0.8211766669259967
108,1522318051.2048018,108,0.820772226411027
109,1522318051.558893,109,0.8225185239994162
110,1522318051.913124,110,0.8198070993547975
111,1522318052.2652042,111,0.818589249460682
112,1522318052.6241298,112,0.819657705898286
113,1522318052.9787908,113,0.8226314176110587
114,1522318053.333462,114,0.8230261793560368
115,1522318053.691174,115,0.8233551474767574
116,1522318054.043115,116,0.8236292875772923
117,1522318054.4003415,117,0.8217744063135689
118,1522318054.7531776,118,0.822312003274689
119,1522318055.105688,119,0.8206766693950591
120,1522318055.4619956,120,0.8203555618027747
121,1522318055.8178365,121,0.8169629701550584
122,1522318056.1688132,122,0.8151774711552469
123,1522318056.5275354,123,0.814731225962638
124,1522318056.878839,124,0.8133176843283765
125,1522318057.2324312,125,0.813181403606966
126,1522318057.5852606,126,0.8141095069795296
127,1522318057.936939,127,0.8148829264566408
128,1522318058.2871847,128,0.8165691033938155
129,1522318058.643281,129,0.8158909194948117
130,1522318058.9997895,130,0.8174090975922526
131,1522318059.3519506,131,0.8165909146601815
132,1522318059.7062113,132,0.8159090955501312
133,1522318060.0619767,133,0.8153409129584287
134,1522318060.4163213,134,0.8127840961187932
135,1522318060.7672484,135,0.8127367467656602
136,1522318061.1204884,136,0.8126972889713829
137,1522318061.4758368,137,0.8126644074761521
138,1522318061.831661,138,0.8136786768704464
139,1522318062.1869054,139,0.8166072327122176
140,1522318062.5389,140,0.8180060252733694
141,1522318062.898702,141,0.8212550170875167
142,1522318063.2470772,142,0.8218791789194455
143,1522318063.6011412,143,0.8213576530731789
144,1522318063.9536452,144,0.8188397069206644
145,1522318064.3030775,145,0.8167414184602383
146,1522318064.6632926,146,0.8160345153835302
147,1522318065.0162468,147,0.8164871001265858
148,1522318065.367701,148,0.8158225834388204
149,1522318065.7196574,149,0.8152688195323495
150,1522318066.0720832,150,0.8158490202506016
151,1522318066.4327765,151,0.8163325208491448
152,1522318066.7835436,152,0.8188187693611108
153,1522318067.1344252,153,0.8188073117745686
154,1522318067.487672,154,0.8187977637857834
155,1522318067.8410134,155,0.8198314678346652
156,1522318068.1986403,156,0.8217345585157099
157,1522318068.5511644,157,0.8222787967762702
158,1522318068.9134655,158,0.8206489973135582
159,1522318069.2622168,159,0.8213741624411438
160,1522318069.6112766,160,0.8219784667141318
161,1522318069.9651895,161,0.8235237242485982
162,1522318070.3190765,162,0.8248114388606534
163,1522318070.6732886,163,0.8269261950769018
164,1522318071.026539,164,0.8307718332043948
165,1522318071.3793724,165,0.8308515296571505
166,1522318071.7378654,166,0.8330012747142922
167,1522318072.0938008,167,0.8347927289285769
168,1522318072.4488955,168,0.8342022760939689
169,1522318072.8073199,169,0.8326685614248193
170,1522318073.1602821,170,0.8334737972137064
171,1522318073.5176005,171,0.8362281683183983
172,1522318073.8717582,172,0.8353984755854867
173,1522318074.2242286,173,0.8378320669615485
174,1522318074.576559,174,0.8388183891346238
175,1522318074.930923,175,0.8385986536385436
176,1522318075.2847724,176,0.839457211365453
177,1522318075.6349585,177,0.8391310054975679
178,1522318075.9867404,178,0.8367758359278185
179,1522318076.3409975,179,0.8368965259662058
180,1522318076.7226422,180,0.8317887676648619
181,1522318077.0771422,181,0.831698975040873
182,1522318077.436967,182,0.8326658085604178
183,1522318077.7910686,183,0.8324298424538363
184,1522318078.1419847,184,0.8322332040316851
185,1522318078.494363,185,0.8320693386798925
186,1522318078.8463113,186,0.8340161155665771
187,1522318079.198522,187,0.8356384296388142
188,1522318079.5530345,188,0.8359486873920354
189,1522318079.9037368,189,0.8362072355197199
190,1522318080.2612872,190,0.8364226922927902
191,1522318080.6176429,191,0.83556057889748
192,1522318080.9747586,192,0.8348421510680548
193,1522318081.3272755,193,0.8321601298636887
194,1522318081.6801336,194,0.8299251121933835
195,1522318082.0354135,195,0.8270209268278196
196,1522318082.3891618,196,0.8266841037030281
197,1522318082.744425,197,0.826403417765702
198,1522318083.0954294,198,0.8261695128179302
199,1522318083.4483454,199,0.8259745920281203
200,1522318083.8040178,200,0.8278954893831239
201,1522318084.1595302,201,0.8263712451262462
202,1522318084.51284,202,0.8251010415788481
203,1522318084.8739734,203,0.8240425386226831
204,1522318085.2412546,204,0.8252437841723906
205,1522318085.5918114,205,0.8231198201436589
206,1522318085.9441311,206,0.8244748521065373
207,1522318086.2958806,207,0.8235207140624241
208,1522318086.6516695,208,0.8227255990256631
209,1522318087.0001245,209,0.8231046638678978
210,1522318087.3559506,210,0.8202955492496052
211,1522318087.7063382,211,0.8189962910413376
212,1522318088.0614984,212,0.8199969072142932
213,1522318088.4162438,213,0.8197890933188874
214,1522318088.7683592,214,0.8206575757789181
215,1522318089.1221433,215,0.8203396504560747
216,1522318089.482848,216,0.8190330420467289
217,1522318089.8412786,217,0.822110864398631
218,1522318090.1927793,218,0.8215507243058355
219,1522318090.5443444,219,0.8221256016013748
220,1522318090.89902,220,0.8257296680011457
221,1522318091.2523727,221,0.8256080546807999
222,1522318091.6054776,222,0.8244650495409762
223,1522318091.9646888,223,0.8224708746174803
224,1522318092.3160498,224,0.8208090621812336
225,1522318092.675737,225,0.8194242184843614
226,1522318093.0289161,226,0.8172285114299915
227,1522318093.3794856,227,0.8164404261916596
228,1522318093.7403386,228,0.8178670198395614
229,1522318094.0911086,229,0.8200975185197894
230,1522318094.4406388,230,0.8209145967796696
231,1522318094.7977006,231,0.8195121639830579
232,1522318095.1491332,232,0.8225101326789053
233,1522318095.5003707,233,0.8239667792192426
234,1522318095.8556721,234,0.8251806513361903
235,1522318096.2052405,235,0.8261922114336469
236,1522318096.5613492,236,0.8270351781815273
237,1522318096.9162323,237,0.8277376504714276
238,1522318097.2704926,238,0.8272813734060348
239,1522318097.6273534,239,0.8237761405313859
240,1522318097.9826367,240,0.8239801151226668
241,1522318098.339972,241,0.826233425295246
242,1522318098.6939454,242,0.8281111837723953
243,1522318099.0423033,243,0.8286343217971509
244,1522318099.3970733,244,0.8269869388046021
245,1522318099.7489824,245,0.8287391116968587
246,1522318100.101711,246,0.8312409264140489
247,1522318100.46225,247,0.8302007700248859
248,1522318100.819365,248,0.8293339730339168
249,1522318101.173998,249,0.8286116422081091
250,1522318101.5245929,250,0.8269680391470673
251,1522318101.8793294,251,0.8266400306357347
252,1522318102.2307436,252,0.8253250295034219
253,1522318102.5863788,253,0.8231875245861848
254,1522318102.9355252,254,0.822447941128797
255,1522318103.2896411,255,0.822873282287176
256,1522318103.6483474,256,0.8242694038928016
257,1522318104.0035238,257,0.8233495072176443
258,1522318104.3558939,258,0.8225829266550133
259,1522318104.715148,259,0.8198607682388681
260,1522318105.0676134,260,0.8186339735323901
261,1522318105.4221332,261,0.8165699739700154
262,1522318105.7732036,262,0.8148499743347031
263,1522318106.1281402,263,0.8134166413052762
264,1522318106.4917965,264,0.8153471991009087
265,1522318106.8446062,265,0.8169559972639358
266,1522318107.1940966,266,0.8182966623997916
267,1522318107.5589235,267,0.8214972146928501
268,1522318107.9177856,268,0.8241643416037321
269,1522318108.2681012,269,0.8253452866565982
270,1522318108.6249526,270,0.8263294075339866
271,1522318108.9780185,271,0.8271495082651437
272,1522318109.3321195,272,0.8288745862473101
273,1522318109.685654,273,0.8303121512324487
274,1522318110.037936,274,0.8304684613471954
275,1522318110.39335,275,0.8316403804823531
276,1522318110.744562,276,0.8315753190554491
277,1522318111.0963664,277,0.8336044325462076
278,1522318111.4515224,278,0.8342536898148634
279,1522318111.804129,279,0.8327114061922313
280,1522318112.1556466,280,0.8303845091338357
281,1522318112.5123947,281,0.8294870889580415
282,1522318112.864155,282,0.829780909451856
283,1522318113.2167163,283,0.8289840892230586
284,1522318113.5698435,284,0.8293617430060369
285,1522318113.9228432,285,0.8275931231453404
286,1522318114.274516,286,0.8282026046079385
287,1522318114.6284275,287,0.8287105058267703
288,1522318114.98271,288,0.8270504254959516
289,1522318115.3375158,289,0.8277503565667812
290,1522318115.6900795,290,0.8262503011126273
291,1522318116.0431108,291,0.8260419156070347
292,1522318116.3973742,292,0.8248266003128385
293,1522318116.7551017,293,0.825897168914187
294,1522318117.1061618,294,0.8236643074284891
295,1522318117.4600015,295,0.8218035895237408
296,1522318117.8122494,296,0.8171279892829625
297,1522318118.1674385,297,0.8153149870954924
298,1522318118.519414,298,0.814845822579577
299,1522318118.869233,299,0.813413181509338
300,1522318119.220513,300,0.8143026552314245
301,1522318119.5773222,301,0.8129605420525441
302,1522318119.9334404,302,0.8128837850437868
303,1522318120.2886322,303,0.8149031522163341
304,1522318120.638907,304,0.8155442974872547
305,1522318120.992093,305,0.8160785852130218
306,1522318121.3464987,306,0.8165238249844944
307,1522318121.7029755,307,0.8168948581273883
308,1522318122.062979,308,0.819287383759645
309,1522318122.4156065,309,0.8181561531330376
310,1522318122.7686176,310,0.8182551315845076
311,1522318123.1199155,311,0.8204209449739112
312,1522318123.471414,312,0.8180591168379496
313,1522318123.8217626,313,0.8202575993517796
314,1522318124.1745481,314,0.8220896681133044
315,1522318124.5267887,315,0.8225747214409322
316,1522318124.8852615,316,0.8229789325472887
317,1522318125.3053787,317,0.822274114429717
318,1522318125.689372,318,0.823770097344919
319,1522318126.079474,319,0.8229334184277421
320,1522318126.4339154,320,0.8232778467029636
321,1522318126.7871606,321,0.8246065409059578
322,1522318127.13435,322,0.8246721154348099
323,1522318127.4897964,323,0.8247267608755201
324,1522318127.8438773,324,0.8268556300892904
325,1522318128.195547,325,0.8275880270612301
326,1522318128.5487552,326,0.8281983578711799
327,1522318128.9032347,327,0.8276652962391617
328,1522318129.2601886,328,0.8251377468659681
329,1522318129.618716,329,0.8240731263619497
330,1522318129.977486,330,0.8242276033148033
331,1522318130.32995,331,0.8253980047491575
332,1522318130.6842475,332,0.8263733392777861
333,1522318131.0416892,333,0.8261444474113336
334,1522318131.3979018,334,0.8269953748295995
335,1522318131.7525961,335,0.8266628103711781
336,1522318132.1060796,336,0.8263856733224936
337,1522318132.461666,337,0.8261547257819231
338,1522318132.8161776,338,0.8280456008446262
339,1522318133.1678553,339,0.8264963380108314
340,1522318133.5207846,340,0.826246946355538
341,1522318133.8779302,341,0.8270807906164365
342,1522318134.23269,342,0.8236089882067207
343,1522318134.5942574,343,0.8217574901722672
344,1522318134.9461148,344,0.8212562457838657
345,1522318135.29787,345,0.8218802028330666
346,1522318135.652875,346,0.8213585063345318
347,1522318136.0000553,347,0.8230070905989313
348,1522318136.3557005,348,0.8243809108192642
349,1522318136.7291598,349,0.8224007590160536
350,1522318137.082122,350,0.8217923031536876
351,1522318137.4368641,351,0.8212852566017159
352,1522318137.7917,352,0.8219043785146085
353,1522318138.143893,353,0.8213786527358168
354,1522318138.5030096,354,0.8230238792666689
355,1522318138.8538704,355,0.8264782327222241
356,1522318139.2077947,356,0.8272735292553415
357,1522318139.5648053,357,0.8279362763662728
358,1522318139.9161673,358,0.8264052342788704
359,1522318140.2702644,359,0.8261710265789037
360,1522318140.6215208,360,0.8259758534955983
361,1522318140.977427,361,0.8237298779129986
362,1522318141.3336358,362,0.8228999022344752
363,1522318141.6890106,363,0.8222082558357056
364,1522318142.0446324,364,0.8226735445429331
365,1522318142.4038818,365,0.8230612851322894
366,1522318142.764898,366,0.8223427415838841
367,1522318143.1196918,367,0.8227856159997486
368,1522318143.4725356,368,0.8200296760261475
369,1522318143.8257725,369,0.8177330593814799
370,1522318144.1787415,370,0.8158192121775902
371,1522318144.5350432,371,0.8142243395076822
372,1522318144.8868005,372,0.8139369495897353
373,1522318145.2505221,373,0.8126557873511364
374,1522318145.6062346,374,0.8147131541391255
375,1522318145.957508,375,0.8153859657562476
376,1522318146.3086462,376,0.8169883028100515
377,1522318146.665525,377,0.8162402523417096
378,1522318147.0204322,378,0.8166585475917343
379,1522318147.3708088,379,0.8170071269667548
380,1522318147.72702,380,0.8183392704854742
381,1522318148.0764592,381,0.8204910607247166
382,1522318148.4338865,382,0.8202008879109068
383,1522318148.785816,383,0.8210007379389342
384,1522318149.136734,384,0.8195839482824452
385,1522318149.49235,385,0.8204866215818828
386,1522318149.8481548,386,0.8212388493314142
387,1522318150.2109385,387,0.821865705789357
388,1522318150.562353,388,0.8213464254647739
389,1522318150.9142509,389,0.8209136918609545
390,1522318151.2658818,390,0.8195114098841287
391,1522318151.618708,391,0.8193845122104169
392,1522318151.9727414,392,0.8192787641489903
393,1522318152.3282914,393,0.8191906407644681
394,1522318152.6828,394,0.8180755339703901
395,1522318153.0371494,395,0.8181879489489681
396,1522318153.3883634,396,0.818281628097783
397,1522318153.7534688,397,0.8183596940551288
398,1522318154.1037614,398,0.8194664097257858
399,1522318154.4595618,399,0.8183053414381548
400,1522318154.8125026,400,0.8173377845317957
401,1522318155.1640007,401,0.8165314871098298
402,1522318155.515439,402,0.8179429039380366
403,1522318155.873326,403,0.819119084628209
404,1522318156.2344735,404,0.8180159038568409
405,1522318156.5871413,405,0.8170965865473674
406,1522318156.9480307,406,0.8173721594297825
407,1522318157.304471,407,0.8176018034984618
408,1522318157.659231,408,0.8167515029153849
409,1522318158.0192366,409,0.8181262504426658
410,1522318158.3715627,410,0.8192718733820668
411,1522318158.726966,411,0.8202265591649007
412,1522318159.080265,412,0.8220638012909054
413,1522318159.4353812,413,0.8235948363959094
414,1522318159.7916667,414,0.8248706989834127
415,1522318160.1437595,415,0.8238505864598202
416,1522318160.4987874,416,0.8230004926901598
417,1522318160.8530438,417,0.8212504105751331
418,1522318161.2044244,418,0.8197920088126109
419,1522318161.5556958,419,0.8196183446508187
420,1522318161.9108436,420,0.8194736245159919
421,1522318162.2615929,421,0.817269683123017
422,1522318162.6114867,422,0.8175164065761571
423,1522318162.965491,423,0.8166803388134642
424,1522318163.3173125,424,0.8159836156778868
425,1522318163.6758368,425,0.8164446837052153
426,1522318164.0317554,426,0.8178705677675246
427,1522318164.3894374,427,0.8190588044861157
428,1522318164.7429063,428,0.8221323330981201
429,1522318165.0962114,429,0.8226102755949453
430,1522318165.4518778,430,0.8230085610089662
431,1522318165.8068962,431,0.8233404655206504
432,1522318166.1659875,432,0.8236170526137205
433,1522318166.527492,433,0.8248892124982553
434,1522318166.885442,434,0.8259493457353676
435,1522318167.2396865,435,0.8268327900996277
436,1522318167.5944073,436,0.8254856623899994
437,1522318167.9450321,437,0.8254047166715114
438,1522318168.2961118,438,0.8253372619061047
439,1522318168.6470866,439,0.8263227202419087
440,1522318168.9977686,440,0.8240189335349238
441,1522318169.353671,441,0.824182442625615
442,1522318169.7153695,442,0.8243187002011909
443,1522318170.0712688,443,0.8244322481808376
444,1522318170.4276493,444,0.8245268714972098
445,1522318170.7796426,445,0.8246057242608533
446,1522318171.1386373,446,0.8236297741910207
447,1522318171.495591,447,0.8238581431723624
448,1522318171.8507724,448,0.8219651193103019
449,1522318172.2048974,449,0.8203875994252515
450,1522318172.5662766,450,0.8211563308675547
451,1522318172.9248445,451,0.8207552796966052
452,1522318173.2792346,452,0.8204210703874806
453,1522318173.6351616,453,0.8180592213492575
454,1522318173.9869664,454,0.8171326844577146
455,1522318174.3403358,455,0.8174022410217385
456,1522318174.6987414,456,0.8165852008514488
457,1522318175.0519412,457,0.8169460046831836
458,1522318175.4123642,458,0.8162050039026529
459,1522318175.7636495,459,0.8155875032522109
460,1522318176.1151164,460,0.8150729193768425
461,1522318176.4663286,461,0.814644099480702
462,1522318176.815825,462,0.8122034182207398
463,1522318177.1706574,463,0.8091278465304617
464,1522318177.5194323,464,0.8076065407622062
465,1522318177.8796227,465,0.8094637879421481
466,1522318178.2350733,466,0.8089281526448138
467,1522318178.5916471,467,0.807440129190833
468,1522318178.9507349,468,0.8072417703520511
469,1522318179.3033438,469,0.8060348106135307
470,1522318179.6618762,470,0.8071123421779421
471,1522318180.0164168,471,0.8059269538017733
472,1522318180.3660655,472,0.8070224615014776
473,1522318180.7261524,473,0.806893713944255
474,1522318181.0790806,474,0.8078280949535458
475,1522318181.433032,475,0.8096484164349311
476,1522318181.7894425,476,0.8111653510027522
477,1522318182.1430786,477,0.8124294631426032
478,1522318182.494367,478,0.8093162172986812
479,1522318182.8519757,479,0.8119301790954128
480,1522318183.2080312,480,0.8109834786058676
481,1522318183.5600095,481,0.8122779028118661
482,1522318183.9120483,482,0.8112732483695787
483,1522318184.266313,483,0.8125193776149585
484,1522318184.6279447,484,0.8114744773721557
485,1522318184.9827442,485,0.8116453978101298
486,1522318185.3349807,486,0.8097045001619296
487,1522318185.6871247,487,0.810170416801608
488,1522318186.0433116,488,0.8105586806680065
489,1522318186.3939006,489,0.8108822338900055
490,1522318186.740094,490,0.814276863561826
491,1522318187.0971062,491,0.8150223902751647
492,1522318187.4479413,492,0.8135603212556608
493,1522318187.8076837,493,0.8123419304060744
494,1522318188.1624794,494,0.8102849439918836
495,1522318188.517931,495,0.8106541199932363
496,1522318188.8757706,496,0.81200343730134
497,1522318189.2285275,497,0.811044527110807
498,1522318189.581908,498,0.814412107912494
499,1522318189.9298182,499,0.8140934232604116
500,1522318190.2775705,500,0.8138278527170095
501,1522318190.6368046,501,0.8115232125843295
502,1522318190.9886107,502,0.8127276811272509
503,1522318191.339766,503,0.8126897342727091
504,1522318191.6978512,504,0.8126581118939242
505,1522318192.0486865,505,0.8105484285650917
506,1522318192.4028676,506,0.8098320198306
507,1522318192.7596238,507,0.8113183538324763
508,1522318193.114871,508,0.8125569655007066
509,1522318193.4676757,509,0.8115058006102791
510,1522318193.8229465,510,0.809588169162054
511,1522318194.1784887,511,0.8079901429551999
512,1522318194.53312,512,0.806658454449488
513,1522318194.8910768,513,0.8076320453745733
514,1522318195.24229,514,0.8074017005051681
515,1522318195.5915806,515,0.8092930877279497
516,1522318195.942165,516,0.8108692437469345
517,1522318196.2982967,517,0.8111410364557787
518,1522318196.6753516,518,0.8113675303798156
519,1522318197.030011,519,0.8073896126234892
520,1522318197.3876178,520,0.8082413438529077
521,1522318197.7384348,521,0.8068677885309112
522,1522318198.0942893,522,0.807806490442426
523,1522318198.4447985,523,0.8065054106888432
524,1522318198.7977207,524,0.8043795069205478
525,1522318199.1472294,525,0.8046912517934801
526,1522318199.5002394,526,0.8059927098279001
527,1522318199.856699,527,0.8081189288302264
528,1522318200.21034,528,0.808849107358522
529,1522318200.5625093,529,0.8084159188251254
530,1522318200.9235206,530,0.8070132676744259
531,1522318201.2795866,531,0.806886052421712
532,1522318201.6325214,532,0.806780039711117
533,1522318201.9880676,533,0.8066916957856212
534,1522318202.343212,534,0.8076597464880175
535,1522318202.6991787,535,0.8084664554066812
536,1522318203.054535,536,0.8091387128389009
537,1522318203.4100919,537,0.8076155960192388
538,1522318203.764374,538,0.8063463320028538
539,1522318204.119214,539,0.8052886119891995
540,1522318204.4730315,540,0.80544883935069
541,1522318204.8342686,541,0.8076657034325514
542,1522318205.1969097,542,0.8084714195271261
543,1522318205.5479186,543,0.8091428496059383
544,1522318205.9023664,544,0.8107440453119248
545,1522318206.2510688,545,0.8110367044266039
546,1522318206.6075795,546,0.8102389163818603
547,1522318206.956382,547,0.8106157636515503
548,1522318207.311156,548,0.8119714736832682
549,1522318207.664181,549,0.8131012320430331
550,1522318208.0201516,550,0.8140426973428372
551,1522318208.377439,551,0.8148272517593407
552,1522318208.7303512,552,0.8154810471064269
553,1522318209.0870762,553,0.8149842059220225
554,1522318209.4393144,554,0.815611842241995
555,1522318209.7924855,555,0.8161348725086388
556,1522318210.1497955,556,0.8155290604238656
557,1522318210.5023534,557,0.815024217019888
558,1522318210.8537445,558,0.8135618435429304
559,1522318211.2066677,559,0.812343198978799
560,1522318211.5584714,560,0.8113276618420229
561,1522318211.91261,561,0.8115230515350191
562,1522318212.2671695,562,0.810644205638873
563,1522318212.6250632,563,0.8109535046990608
564,1522318212.9736545,564,0.8122529245561936
565,1522318213.3272212,565,0.8154191057836494
566,1522318213.6756456,566,0.8149325881530411
567,1522318214.0279481,567,0.8134854861538914
568,1522318214.384093,568,0.8133212384615761
569,1522318214.742903,569,0.8111010340381349
570,1522318215.0957859,570,0.8092508636852673
571,1522318215.450741,571,0.8087507157640799
572,1522318215.8034852,572,0.8083339258297568
573,1522318216.1608436,573,0.8079866008844877
574,1522318216.5167058,574,0.8076971634300968
575,1522318216.867418,575,0.8074559655514376
576,1522318217.2195096,576,0.8082966379595313
577,1522318217.5728016,577,0.8079555276592998
578,1522318217.9259224,578,0.8076712690757735
579,1522318218.279509,579,0.8074343869228349
580,1522318218.631676,580,0.8072369851287193
581,1522318218.9916935,581,0.8070724836336232
582,1522318219.3473215,582,0.8069353990543764
583,1522318219.6991453,583,0.8057795011988018
584,1522318220.0548015,584,0.8048162529858229
585,1522318220.404931,585,0.8050552068478761
586,1522318220.7582712,586,0.8062960057065635
587,1522318221.1125288,587,0.8062883341151599
588,1522318221.4657829,588,0.8073236117626332
589,1522318221.8185468,589,0.8061030117890159
590,1522318222.1703196,590,0.8071691764908465
591,1522318222.531318,591,0.8080576470757054
592,1522318222.8849113,592,0.8077563685894448
593,1522318223.2367067,593,0.8064636424780255
594,1522318223.5905793,594,0.8064280314247116
595,1522318223.9450152,595,0.8053566948407479
596,1522318224.2992153,596,0.8055055750603135
597,1522318224.6537993,597,0.8056296419099516
598,1522318225.0036845,598,0.8057330309513167
599,1522318225.3578188,599,0.8058191884857876
600,1522318225.7143624,600,0.8058909864311801
601,1522318226.0697038,601,0.8049091573461382
602,1522318226.4341414,602,0.8061742977884485
603,1522318226.7861662,603,0.8072285814903737
604,1522318227.141442,604,0.8070654806016684
605,1522318227.4953141,605,0.8079712338347236
606,1522318227.8490133,606,0.8076843575552932
607,1522318228.2051613,607,0.8084869646294109
608,1522318228.5611606,608,0.8091558038578424
609,1522318228.91364,609,0.8097131698815352
610,1522318229.2641346,610,0.8101776415679459
611,1522318229.6236475,611,0.8095230306663119
612,1522318229.9717064,612,0.8100191922219265
613,1522318230.326341,613,0.8114743308252483
614,1522318230.677725,614,0.811645275687707
615,1522318231.0337315,615,0.8128294003800655
616,1522318231.389125,616,0.8127745003167212
617,1522318231.7506766,617,0.8137704209042439
618,1522318232.1063118,618,0.8146003547271796
619,1522318232.4597268,619,0.8132086249656734
620,1522318232.8204806,620,0.8130905208047278
621,1522318233.1764774,621,0.8129921006706065
622,1522318233.5288534,622,0.812910083892172
623,1522318233.8814785,623,0.8118000659365003
624,1522318234.232308,624,0.8119167216137503
625,1522318234.5911784,625,0.8120139346781252
626,1522318234.9475474,626,0.8120949455651043
627,1522318235.3034933,627,0.8100791232910751
628,1522318235.6584632,628,0.8094409321022529
629,1522318236.0100873,629,0.8089091061115676
630,1522318236.3674805,630,0.8095075884263063
631,1522318236.722149,631,0.808964653048279
632,1522318237.0782914,632,0.8085122068999229
633,1522318237.432901,633,0.8081351684429594
634,1522318237.788109,634,0.806779309022621
635,1522318238.139513,635,0.8087744281591605
636,1522318238.4967852,636,0.8073120254527885
637,1522318238.8514712,637,0.8081766878773237
638,1522318239.2039304,638,0.8088972398977697
639,1522318239.559847,639,0.809497699914808
640,1522318239.909847,640,0.8110397539026497
641,1522318240.2630193,641,0.8091997969056962
642,1522318240.6207206,642,0.807666499408235
643,1522318240.9793358,643,0.8053470808533743
644,1522318241.3372948,644,0.8034142320576569
645,1522318241.6906912,645,0.8028451953682022
646,1522318242.0459108,646,0.8013293274866804
647,1522318242.4008415,647,0.8000661042520788
648,1522318242.7568786,648,0.7990134182232441
649,1522318243.109976,649,0.7991778505061916
650,1522318243.462262,650,0.8024398793954695
651,1522318243.8189435,651,0.8020332348163794
652,1522318244.1758811,652,0.8006526936934947
653,1522318244.5310714,653,0.800543913398067
654,1522318244.8813274,654,0.8025365944983891
655,1522318245.238032,655,0.8031554914416812
656,1522318245.5921855,656,0.8036712388944247
657,1522318245.9481394,657,0.8051426990786872
658,1522318246.3012724,658,0.8053272452585963
659,1522318246.6574063,659,0.8044393730356517
660,1522318247.0125015,660,0.8057828108630432
661,1522318247.3713775,661,0.8069023423858692
662,1522318247.7277026,662,0.8078352853215576
663,1522318248.0802472,663,0.8086127377679646
664,1522318248.4397428,664,0.8092606148066372
665,1522318248.8046994,665,0.8129255143256859
666,1522318249.162542,666,0.8138962659117146
667,1522318249.5126336,667,0.8136635549264288
668,1522318249.8643546,668,0.814511299745667
669,1522318250.2160962,669,0.8152177537616989
670,1522318250.5765224,670,0.8147647948014157
671,1522318250.931545,671,0.81334565836087
672,1522318251.2896225,672,0.8142463859410346
673,1522318251.6415675,673,0.8139553216175288
674,1522318251.9912074,674,0.8126710973742977
675,1522318252.3394294,675,0.812642581145248
676,1522318252.691937,676,0.8126188176210399
677,1522318253.0444033,677,0.8105156833376881
678,1522318253.3976345,678,0.8077214007945852
679,1522318253.7532742,679,0.8074761633551779
680,1522318254.1015985,680,0.8062301381161363
681,1522318254.457467,681,0.8062334444564706
682,1522318254.8126554,682,0.8062361997400825
683,1522318255.1693265,683,0.805196835103557
684,1522318255.5252874,684,0.8053723586126545
685,1522318255.875935,685,0.8065602988438788
686,1522318256.2261455,686,0.8075502490365657
687,1522318256.6005511,687,0.8052502055436499
688,1522318256.9523356,688,0.8033335026328867
689,1522318257.3084836,689,0.8017362502072507
690,1522318257.6624055,690,0.8004052065192206
691,1522318258.015442,691,0.7982543427396602
692,1522318258.3695366,692,0.7954202856163834
693,1522318258.7273018,693,0.7941002419872958
694,1522318259.0824106,694,0.7940418663359249
695,1522318259.4407265,695,0.7939932199597826
696,1522318259.7986054,696,0.7939526813129972
697,1522318260.1550884,697,0.7928772384011407
698,1522318260.5077538,698,0.7940643673211054
699,1522318260.8623698,699,0.7960953021272782
700,1522318261.2154849,700,0.7977877477990889
701,1522318261.5739293,701,0.800239789832574
702,1522318261.9283009,702,0.8001998268472998
703,1522318262.2796912,703,0.8001665243595714
704,1522318262.6386461,704,0.8001387722864642
705,1522318262.993643,705,0.8001156455588749
706,1522318263.3473098,706,0.8000963732858839
707,1522318263.7057655,707,0.8000803130583913
708,1522318264.0599165,708,0.8000669295354809
709,1522318264.4154284,709,0.7990141059594126
710,1522318264.7787306,710,0.7970950922731534
711,1522318265.135085,711,0.796537574907473
712,1522318265.4978034,712,0.7960729771027393
713,1522318265.8486154,713,0.7956858122654611
714,1522318266.202879,714,0.7953631749010627
715,1522318266.5534894,715,0.7930109790842189
716,1522318266.9049866,716,0.7920924865438255
717,1522318267.2570314,717,0.7913270760934974
718,1522318267.6089573,718,0.7906892340515574
719,1522318267.9686878,719,0.7901576990166075
720,1522318268.322562,720,0.7897147531541493
721,1522318268.682327,721,0.7883039609617911
722,1522318269.0409405,722,0.7892116321480045
723,1522318269.3939006,723,0.7899680248031822
724,1522318269.7474294,724,0.7905983520158302
725,1522318270.103063,725,0.7911236246930369
726,1522318270.4568255,726,0.7915613519240425
727,1522318270.807555,727,0.7919261246165472
728,1522318271.1591823,728,0.791188441154099
729,1522318271.5110154,729,0.7916153656415943
730,1522318271.8644366,730,0.7919711360478404
731,1522318272.215866,731,0.7912259506801766
732,1522318272.5695252,732,0.7916466235799923
733,1522318272.9239702,733,0.7919971843298388
734,1522318273.2752564,734,0.7912476575818419
735,1522318273.6323106,735,0.7916647126647134
736,1522318273.990686,736,0.793053929207416
737,1522318274.3461952,737,0.7910866076728467
738,1522318274.7021675,738,0.7904888437010151
739,1522318275.0622618,739,0.7889490364175127
740,1522318275.4189672,740,0.7887075343215701
741,1522318275.772222,741,0.7895479432811535
742,1522318276.1228533,742,0.7892066233746042
743,1522318276.4776936,743,0.7889221901191465
744,1522318276.830361,744,0.7897268231124672
745,1522318277.1796596,745,0.7914390212472109
746,1522318277.534654,746,0.790782521679652
747,1522318277.8907034,747,0.7923187700531982
748,1522318278.2466538,748,0.7915156456846414
749,1522318278.6011415,749,0.7898047047372012
750,1522318278.9506733,750,0.7904622519608462
751,1522318279.302666,751,0.7910102079805502
752,1522318279.6534774,752,0.7925085086372801
753,1522318280.0087593,753,0.7927154218775785
754,1522318280.361397,754,0.7939295202181369
755,1522318280.713957,755,0.792857937488757
756,1522318281.0735242,756,0.7930066125871426
757,1522318281.426445,757,0.7952138398489758
758,1522318281.7867887,758,0.7960115351943013
759,1522318282.1386607,759,0.7956346106750962
760,1522318282.4961426,760,0.795320506909092
761,1522318282.8458273,761,0.7950587537707552
762,1522318283.2018175,762,0.7948406261554745
763,1522318283.5543165,763,0.7946588531427405
764,1522318283.9088075,764,0.7955490462724386
765,1522318284.2635176,765,0.7962908738805203
766,1522318284.6226847,766,0.7969090635539218
767,1522318284.9764776,767,0.7974242216150897
768,1522318285.3278365,768,0.7968118493590866
769,1522318285.685978,769,0.7963015391457505
770,1522318286.0346394,770,0.796917951274947
771,1522318286.3981395,771,0.7974316280492775
772,1522318286.756062,772,0.7968180213875763
773,1522318287.1089127,773,0.7963066825028254
774,1522318287.4634664,774,0.7948389060593308
775,1522318287.8210711,775,0.7946574197292875
776,1522318288.177686,776,0.7945061811209181
777,1522318288.5259676,777,0.7943801489472768
778,1522318288.8778458,778,0.7942751221359092
779,1522318289.2374778,779,0.792104268446591
780,1522318289.5925426,780,0.7923785550520043
781,1522318289.9443495,781,0.792607127223182
782,1522318290.3006852,782,0.7927976040324968
783,1522318290.6592095,783,0.7939980053472355
784,1522318291.0113852,784,0.7949983397761844
785,1522318291.3698368,785,0.7968736125065107
786,1522318291.7208714,786,0.7973946790755805
787,1522318292.0732298,787,0.7967872305761623
788,1522318292.4312494,788,0.7973226941336234
789,1522318292.7835958,789,0.7967272431245314
790,1522318293.137853,790,0.7951893732440858
791,1522318293.5023632,791,0.7949494757165834
792,1522318293.859001,792,0.7947495611103312
793,1522318294.2134116,793,0.7945829656051211
794,1522318294.566683,794,0.7954858066577557
795,1522318294.9240556,795,0.7972798349078201
796,1522318295.2759225,796,0.7956498663968264
797,1522318295.6320133,797,0.7953332200105339
798,1522318295.9858243,798,0.7971526793684685
799,1522318296.337989,799,0.7976272347938785
800,1522318296.6907961,800,0.7959393663018752
801,1522318297.0442407,801,0.7945328092252057
802,1522318297.403833,802,0.793360678327981
803,1522318297.7575483,803,0.7934255632864959
804,1522318298.115222,804,0.7934796340852583
805,1522318298.4690824,805,0.7935246930842271
806,1522318298.8275495,806,0.7956455735965463
807,1522318299.1803458,807,0.7963713133172768
808,1522318299.5351903,808,0.7959344257775759
809,1522318299.8844936,809,0.7955703528278251
810,1522318300.2346685,810,0.7963086293433423
811,1522318300.5909555,811,0.7948405284264283
812,1522318300.945086,812,0.7957004423421785
813,1522318301.3046849,813,0.7964170372719703
814,1522318301.6645432,814,0.7949308683669516
815,1522318302.016606,815,0.7936923942794359
816,1522318302.3717904,816,0.7937019932460418
817,1522318302.728717,817,0.7937099923848799
818,1522318303.0825992,818,0.7937166583339118
819,1522318303.4367228,819,0.7937222132914383
820,1522318303.7873938,820,0.7947685130630201
821,1522318304.1416125,821,0.7945987588990286
822,1522318304.494801,822,0.7944572970957023
823,1522318304.848378,823,0.7943394122595971
824,1522318305.2044895,824,0.7942411748961762
825,1522318305.5605488,825,0.7952009810669682
826,1522318305.913776,826,0.7949591489023187
827,1522318306.2663364,827,0.7937159613922418
828,1522318306.6186366,828,0.7937216325067133
829,1522318306.9692974,829,0.7937263584354396
830,1522318307.3206296,830,0.7937302967093781
831,1522318307.6793635,831,0.7937335786043269
832,1522318308.0389855,832,0.7937363135167842
833,1522318308.3924346,833,0.7926969319042965
834,1522318308.7467127,834,0.7918307805605568
835,1522318309.099801,835,0.791108987774107
836,1522318309.4565327,836,0.7905074937853989
837,1522318309.8119636,837,0.7910479095010109
838,1522318310.1653607,838,0.7914982559306876
839,1522318310.5216572,839,0.7929152152623945
840,1522318310.876325,840,0.7930543440651739
841,1522318311.2272155,841,0.7921286240279547
842,1522318311.5859005,842,0.7913571906636052
843,1522318311.939576,843,0.7907143295266473
844,1522318312.2968054,844,0.7901786119125158
845,1522318312.6469555,845,0.789732180567406
846,1522318312.9995935,846,0.7904018151526835
847,1522318313.3538663,847,0.7899181832675459
848,1522318313.7191465,848,0.7915984880431097
849,1522318314.0717854,849,0.7919570713824365
850,1522318314.429978,850,0.7912142301256734
851,1522318314.7819054,851,0.7905951957450374
852,1522318315.1344981,852,0.7890376631208645
853,1522318315.488927,853,0.7877397192673872
854,1522318315.84626,854,0.7856164287491796
855,1522318316.1957932,855,0.7859303612646259
856,1522318316.566392,856,0.7893169637468787
857,1522318316.9198985,857,0.7910974717758871
858,1522318317.2713244,858,0.7936228891729296
859,1522318317.627465,859,0.7946857429642629
860,1522318317.979518,860,0.7945297838167309
861,1522318318.3371618,861,0.7943998178604541
862,1522318318.6930428,862,0.7953331835372
863,1522318319.0480874,863,0.7940276569213096
864,1522318319.4034138,864,0.7950230494212462
865,1522318319.7570026,865,0.7958525431711934
866,1522318320.1116016,866,0.7965437879628159
867,1522318320.4617455,867,0.7960781546488583
868,1522318320.815256,868,0.7956901268872271
869,1522318321.1699538,869,0.7932834390726892
870,1522318321.5214415,870,0.7923195365342173
871,1522318321.8779385,871,0.7925579451250262
872,1522318322.235438,872,0.7917149582444982
873,1522318322.597943,873,0.7899707985370819
874,1522318322.9520428,874,0.7885173321142349
875,1522318323.303583,875,0.7873061100951957
876,1522318323.658456,876,0.7883800897591748
877,1522318324.0128314,877,0.7882334121062887
878,1522318324.3625932,878,0.7901945120753955
879,1522318324.725851,879,0.7897454307031393
880,1522318325.082977,880,0.7904128569324611
881,1522318325.4455853,881,0.7909690454568961
882,1522318325.8008893,882,0.792474206534235
883,1522318326.155868,883,0.7926868367917075
884,1522318326.5132432,884,0.7918223679667326
885,1522318326.8735347,885,0.7911019772792535
886,1522318327.2289965,886,0.7905016517063542
887,1522318327.581791,887,0.791043041101807
888,1522318327.9349492,888,0.7914941989313509
889,1522318328.2895288,889,0.7908285030831022
890,1522318328.6524167,890,0.7902737565428948
891,1522318329.0077634,891,0.7908531284655909
892,1522318329.3634346,892,0.7913359384011708
893,1522318329.7213578,893,0.7917382800141541
894,1522318330.0759752,894,0.7920735646916401
895,1522318330.428999,895,0.7923529685895453
896,1522318330.7814314,896,0.7925858051711329
897,1522318331.136515,897,0.7927798356557891
898,1522318331.490125,898,0.7939831983666458
899,1522318331.8437884,899,0.794986000625693
900,1522318332.2026904,900,0.7947799985345894
901,1522318332.5511544,901,0.7946083301253363
902,1522318332.9062636,902,0.7934236124114232
903,1522318333.2585733,903,0.7924363476498291
904,1522318333.6144626,904,0.7926552877213694
905,1522318333.9711332,905,0.7928377377809863
906,1522318334.3259315,906,0.7929897794973337
907,1522318334.6839733,907,0.7920748202214211
908,1522318335.0367124,908,0.7913123541581606
909,1522318335.3877144,909,0.7885936244914908
910,1522318335.7435687,910,0.788411357716552
911,1522318336.0955212,911,0.7882594687374362
912,1522318336.4441602,912,0.7850078926013517
913,1522318336.797016,913,0.7843815771677931
914,1522318337.1509135,914,0.7849013182801372
915,1522318337.5064154,915,0.7863760965799594
916,1522318337.8681886,916,0.7865634177902758
917,1522318338.2208135,917,0.7856778481585631
918,1522318338.576556,918,0.7849398734654691
919,1522318338.9280007,919,0.7864082259010694
920,1522318339.2822015,920,0.7907568549175579
921,1522318339.6415482,921,0.7943807124312983
922,1522318339.9967935,922,0.7953172623462367
923,1522318340.3530474,923,0.7929727186218638
924,1522318340.704475,924,0.7951855948779102
925,1522318341.061177,925,0.7949463270781036
926,1522318341.4133134,926,0.7957886078852412
927,1522318341.768665,927,0.7954488379175461
928,1522318342.1223426,928,0.79620736691811
929,1522318342.4775658,929,0.794756143072068
930,1522318342.8301928,930,0.793546789867033
931,1522318343.1791751,931,0.7914973248891941
932,1522318343.5348337,932,0.7897894374076617
933,1522318343.8923955,933,0.7904495291862299
934,1522318344.250324,934,0.79099960566837
935,1522318344.6045115,935,0.7904163420306181
936,1522318344.9566958,936,0.7909719497053601
937,1522318345.309765,937,0.7893516247544669
938,1522318345.6657712,938,0.7880013539620557
939,1522318346.0252972,939,0.7879177989420227
940,1522318346.3772373,940,0.7857648284780426
941,1522318346.7310245,941,0.7839706864247258
942,1522318347.08779,942,0.7824755680469618
943,1522318347.4437087,943,0.7833129773461113
944,1522318347.79665,944,0.7829691477884261
945,1522318348.1484087,945,0.7837242937973314
946,1522318348.5018878,946,0.7833119114977762
947,1522318348.8562222,947,0.7840099302217898
948,1522318349.2100177,948,0.7835499418514915
949,1522318349.571176,949,0.7831666182095762
950,1522318349.9279494,950,0.7838888524816232
951,1522318350.2801168,951,0.7834490437346859
952,1522318350.6347725,952,0.7851658677920834
953,1522318350.986275,953,0.787638225146891
954,1522318351.3395398,954,0.7876151915960521
955,1522318351.697466,955,0.7865543263300434
956,1522318352.0523665,956,0.7867119425820125
957,1522318352.4066193,957,0.7878849501648555
958,1522318352.7622595,958,0.7878207957776892
959,1522318353.1156082,959,0.7877673337883839
960,1522318353.4702682,960,0.7887644428368318
961,1522318353.8264644,961,0.7885537063376695
962,1522318354.1780102,962,0.7894197532945697
963,1522318354.5297189,963,0.7880581277454748
964,1522318354.8861432,964,0.7879651104282053
965,1522318355.239652,965,0.7868459253568376
966,1522318355.5972905,966,0.7869549417710077
967,1522318355.9476042,967,0.7870457887828161
968,1522318356.3018005,968,0.7850381533453704
969,1522318356.6558745,969,0.7833651238141657
970,1522318357.0093994,970,0.7830126031784714
971,1522318357.3628275,971,0.7827188359820594
972,1522318357.7157376,972,0.7824740299850494
973,1522318358.0727994,973,0.7833116956278509
974,1522318358.422363,974,0.7829680796898757
975,1522318358.7730794,975,0.7826817330748965
976,1522318359.1263301,976,0.782443110895747
977,1522318359.4815855,977,0.7832859297200989
978,1522318359.8393571,978,0.7829466081000823
979,1522318360.1943526,979,0.7816221694430923
980,1522318360.5476134,980,0.781560141202577
981,1522318360.8993535,981,0.7804667803618377
982,1522318361.2530892,982,0.7795556463278884
983,1522318361.6082096,983,0.7798380386065737
984,1522318361.9670696,984,0.7790316948651684
985,1522318362.3217726,985,0.7783597417473307
986,1522318362.6788876,986,0.7809247828026207
987,1522318363.0339055,987,0.7809789856688505
988,1522318363.3906894,988,0.7820658253643518
989,1522318363.7429907,989,0.7819298544702931
990,1522318364.1013312,990,0.7828582160322204
991,1522318364.4496536,991,0.7825901800268503
992,1522318364.8008056,992,0.7813251460487323
993,1522318365.153613,993,0.781312621707277
994,1522318365.5140314,994,0.7802605141157544
995,1522318365.8676748,995,0.7793837577894857
996,1522318366.2229474,996,0.7796947981579048
997,1522318366.579514,997,0.7809956691052302
998,1522318366.9334655,998,0.7831213889342036
999,1522318367.2840517,999,0.782809490778503


==> run_lstm3layers_no_drop_tag_val_acc.csv <==
,Wall time,Step,Value
0,1522292531.56905,0,0.578125
1,1522292532.573455,1,0.5951704545454546
2,1522292533.6048598,2,0.597699175824176
3,1522292534.747634,3,0.6064875186289121
4,1522292535.9811056,4,0.6268846753386368
5,1522292537.1957572,5,0.6440318753826818
6,1522292538.572268,6,0.6495657601666905
7,1522292540.108591,7,0.66289413822517
8,1522292541.403434,8,0.6720187306659022
9,1522292542.6318998,9,0.6867425455223356
10,1522292543.7555351,10,0.6959159129844761
11,1522292544.920682,11,0.7053353368963509
12,1522292546.0452142,12,0.7085197867860947
13,1522292547.220588,13,0.7146050311038471
14,1522292548.487448,14,0.720913656919757
15,1522292549.848475,15,0.7301681889014282
16,1522292551.042541,16,0.7322659608028579
17,1522292552.246882,17,0.7373663343195236
18,1522292553.479541,18,0.7435724521151442
19,1522292554.636405,19,0.750688705837373
20,1522292555.8391519,20,0.7552299243526613
21,1522292557.2841249,21,0.7563313463707105
22,1522292558.488523,22,0.7618701464880364
23,1522292559.668407,23,0.764481934387596
24,1522292560.7947302,24,0.7679641563827234
25,1522292562.035253,25,0.771511535100599
26,1522292563.305235,26,0.7751139617387667
27,1522292564.9839401,27,0.7794179524884756
28,1522292566.289896,28,0.7816878938941013
29,1522292567.697109,29,0.7842297865276121
30,1522292569.2279382,30,0.7869980821521674
31,1522292570.4300852,31,0.7899549688326017
32,1522292571.671623,32,0.7930690241683254
33,1522292572.82538,33,0.7963141128537952
34,1522292573.917871,34,0.7918427323408858
35,1522292574.9667811,35,0.7952904744672064
36,1522292576.0339909,36,0.7896886009731005
37,1522292577.085829,37,0.79088750876707
38,1522292578.1219099,38,0.7931893866819513
39,1522292579.1921742,39,0.7951070436329141
40,1522292580.271111,40,0.7967046921979907
41,1522292581.3665311,41,0.79933848792627
42,1522292582.6270108,42,0.8002303410943045
43,1522292583.735965,43,0.8016247000877285
44,1522292584.847083,44,0.801484086625366
45,1522292585.9388318,45,0.8020181105356436
46,1522292587.0588028,46,0.8024630932734558
47,1522292588.290436,47,0.8054384651999631
48,1522292589.5033991,48,0.805313287827191
49,1522292590.606025,49,0.8071623180363426
50,1522292591.736425,50,0.8080520131669426
51,1522292593.021573,51,0.8100955835817337
52,1522292594.144438,52,0.8111474282057018
53,1522292595.2835212,53,0.812023944953384
54,1522292596.3336868,54,0.8153586430555696
55,1522292597.426422,55,0.8161843162645834
56,1522292598.4642618,56,0.8155702447221881
57,1522292599.5908182,57,0.8157095824960308
58,1522292600.8524392,58,0.8138725296240537
59,1522292602.375448,59,0.8155969302896703
60,1522292603.818114,60,0.8137786650174127
61,1522292605.152087,61,0.8161697503163292
62,1522292606.3956141,62,0.8168602156882009
63,1522292607.687001,63,0.8174356013313014
64,1522292609.0544288,64,0.8179150878625095
65,1522292610.420012,65,0.8163615223185703
66,1522292611.704501,66,0.8183221116426768
67,1522292612.855799,67,0.8186538444047536
68,1522292613.933321,68,0.8189302879547862
69,1522292614.9757211,69,0.8191606572892826
70,1522292616.0250616,70,0.8187015883112334
71,1522292617.178412,71,0.8157148593144399
72,1522292618.25222,72,0.8151790485399482
73,1522292619.390655,73,0.8147325398327684
74,1522292620.470931,74,0.813058364598861
75,1522292621.7745519,75,0.8142673883262577
76,1522292622.933213,76,0.816576992119369
77,1522292623.968933,77,0.8171995771811537
78,1522292625.0204194,78,0.8177183979391647
79,1522292626.0604868,79,0.8181507484827784
80,1522292627.0989962,80,0.8165579147878611
81,1522292628.1945071,81,0.8158815954391359
82,1522292629.416714,82,0.8159690378893716
83,1522292630.6219046,83,0.8160419065907437
84,1522292631.7323806,84,0.8167536722913662
85,1522292632.7574651,85,0.8173468103347588
86,1522292633.8150651,86,0.8165390085079384
87,1522292634.852216,87,0.8165168820875665
88,1522292635.901081,88,0.8158474016795757
89,1522292636.9533749,89,0.8152895013579361
90,1522292638.007759,90,0.8154756261432096
91,1522292639.1830301,91,0.8162817718278622
92,1522292640.2399614,92,0.8169535598856172
93,1522292641.338432,93,0.8168623415680588
94,1522292642.6170402,94,0.8167863263044317
95,1522292643.7624488,95,0.816722980252107
96,1522292645.233391,96,0.8166701918756544
97,1522292646.405965,97,0.8166262015622804
98,1522292647.838625,98,0.8165895429680359
99,1522292649.1562052,99,0.816558994139661
100,1522292650.58665,100,0.8165335367827947
101,1522292652.0090759,101,0.8165123223188177
102,1522292653.394315,102,0.8151925602564593
103,1522292654.69975,103,0.8147438002111029
104,1522292656.041064,104,0.8156719168470894
105,1522292657.1040268,105,0.8170963890450014
106,1522292658.24914,106,0.8176324075393073
107,1522292659.423027,107,0.8174280479488489
108,1522292660.833226,108,0.8172577482903088
109,1522292662.321849,109,0.8177668735762501
110,1522292663.6987774,110,0.8162380196443906
111,1522292665.016618,111,0.8169170997045784
112,1522292666.322966,112,0.8148788330848484
113,1522292667.686,113,0.8157844442382254
114,1522292668.993176,114,0.8165391201991126
115,1522292670.2725868,115,0.8152148918317289
116,1522292671.67739,116,0.8154134515265489
117,1522292673.0058029,117,0.8149278762719039
118,1522292674.368465,118,0.8151742718933465
119,1522292675.803199,119,0.8147285599109817
120,1522292677.1002822,120,0.8143571332590539
121,1522292678.155775,121,0.8133965693823348
122,1522292679.283017,122,0.8132471411519184
123,1522292680.5214114,123,0.8111694926262831
124,1522292681.546813,124,0.8107402021885148
125,1522292682.718745,125,0.8090803768235872
126,1522292684.3499,126,0.8089992723529823
127,1522292685.806231,127,0.8076296019607182
128,1522292687.226998,128,0.8071392516339019
129,1522292688.657865,129,0.8073816680282639
130,1522292690.1591241,130,0.8069326400235343
131,1522292691.6797626,131,0.8065584500195987
132,1522292693.129384,132,0.8068976666830089
133,1522292694.4189694,133,0.8078313889025304
134,1522292695.758538,134,0.8086094907521245
135,1522292697.013761,135,0.8079558256267593
136,1522292698.406574,136,0.8087131880223102
137,1522292699.717628,137,0.8067401566852351
138,1522292700.922414,138,0.8057470055710195
139,1522292702.195275,139,0.8042683379758375
140,1522292703.278661,140,0.8030361149798562
141,1522292704.4937131,141,0.8033113458165483
142,1522292705.6113632,142,0.8022386215137852
143,1522292706.7313228,143,0.8013446845948174
144,1522292708.117516,144,0.8025528621623519
145,1522292709.6086452,145,0.8022575934686258
146,1522292711.064665,146,0.8026625778905224
147,1522292712.26826,147,0.8030000649087694
148,1522292713.508092,148,0.802630262423974
149,1522292714.6732461,149,0.8023220936866445
150,1522292715.813457,150,0.8014142447388695
151,1522292717.135453,151,0.8006577039490572
152,1522292718.51766,152,0.8006782949575476
153,1522292719.7097864,153,0.8000444124646227
154,1522292721.099406,154,0.800167218720519
155,1522292722.2397811,155,0.8002695572670991
156,1522292723.5966039,156,0.8016569227225832
157,1522292725.0103116,157,0.8021620189354861
158,1522292726.4191391,158,0.8032339741129053
159,1522292727.6683881,159,0.8021741450940875
160,1522292728.811134,160,0.8025930375784064
161,1522292730.0202448,161,0.8035931563153388
162,1522292731.45173,162,0.8037755469294491
163,1522292732.8603892,163,0.8026254557745408
164,1522292734.0914009,164,0.8023180881454506
165,1522292735.436502,165,0.802061948454542
166,1522292736.5252569,166,0.8011974570454515
167,1522292737.693075,167,0.8011280892045429
168,1522292739.021585,168,0.8017213243371192
169,1522292740.286849,169,0.802866728614266
170,1522292741.3886788,170,0.8025191488452217
171,1522292742.494106,171,0.8028805407043514
172,1522292743.627553,172,0.8025306589202928
173,1522292744.7992198,173,0.8022390907669107
174,1522292746.0352588,174,0.8019961173057589
175,1522292747.3993301,175,0.8017936394214659
176,1522292748.672195,176,0.8016249078512215
177,1522292749.792487,177,0.8008332565426846
178,1522292750.906146,178,0.8021266721189038
179,1522292751.96734,179,0.8006003517657532
180,1522292753.202024,180,0.8012815431381276
181,1522292754.353528,181,0.8005471192817729
182,1522292755.5698614,182,0.8012371827348108
183,1522292756.6900089,183,0.8018122356123423
184,1522292757.81434,184,0.8016404046769519
185,1522292759.0192132,185,0.8027992955641265
186,1522292760.19104,186,0.8037650379701055
187,1522292761.34804,187,0.8026166983084212
188,1522292762.529636,188,0.801659748590351
189,1522292763.680458,189,0.8008622904919592
190,1522292764.81328,190,0.8008487837432994
191,1522292765.965819,191,0.8008375281194161
192,1522292767.133195,192,0.8014791900995134
193,1522292768.2663429,193,0.8013628667495946
194,1522292769.353792,194,0.8012659306246621
195,1522292770.4021912,195,0.7998830671872185
196,1522292771.4956882,196,0.7987306809893489
197,1522292772.5685089,197,0.799072442491124
198,1522292773.659659,198,0.7993572437426033
199,1522292774.735923,199,0.799594578118836
200,1522292775.802258,200,0.7984902734323633
201,1522292776.839981,201,0.7988721028603029
202,1522292777.8852954,202,0.7991902940502524
203,1522292778.956592,203,0.7988044117085438
204,1522292780.0493598,204,0.7984828430904531
205,1522292781.305133,205,0.7975638275753776
206,1522292782.471072,206,0.7967979813128145
207,1522292783.593189,207,0.7968108177606787
208,1522292784.719008,208,0.796170473133899
209,1522292785.7963269,209,0.7962878942782492
210,1522292786.869453,210,0.797036786898541
211,1522292788.040451,211,0.7983119057487842
212,1522292789.121908,212,0.7993745047906535
213,1522292790.2031412,213,0.7983068789922112
214,1522292791.250895,214,0.7974171908268427
215,1522292792.310364,215,0.7960247423557023
216,1522292793.370985,216,0.7948643686297518
217,1522292794.4060411,217,0.7945484321914599
218,1522292795.434061,218,0.79558723515955
219,1522292796.477813,219,0.7951508209662916
220,1522292797.498888,220,0.794136100805243
221,1522292798.64605,221,0.7939415423377025
222,1522292800.1866274,222,0.7944304519480855
223,1522292801.425416,223,0.7948378766234045
224,1522292802.579542,224,0.7951773971861704
225,1522292803.775403,225,0.7961113726551419
226,1522292804.9702811,226,0.7962386438792849
227,1522292806.14692,227,0.7956936615660708
228,1522292807.533431,228,0.7952395096383922
229,1522292808.708875,229,0.7961631330319935
230,1522292809.9488268,230,0.7956307358599946
231,1522292811.315766,231,0.7951870715499954
232,1522292812.64949,232,0.7948173512916628
233,1522292813.990209,233,0.7951602927430522
234,1522292815.113002,234,0.7947950356192102
235,1522292816.2792478,235,0.7957927380160085
236,1522292817.3801332,236,0.7959731150133403
237,1522292818.431077,237,0.7961234291777837
238,1522292819.495862,238,0.7968997326481531
239,1522292820.559587,239,0.7968956105401275
240,1522292821.685483,240,0.7981942587834394
241,1522292822.746851,241,0.7979743823195329
242,1522292823.798133,242,0.7977911519329441
243,1522292824.8440378,243,0.79763845994412
244,1522292825.882578,244,0.7975112166200999
245,1522292826.922886,245,0.7974051805167499
246,1522292827.962945,246,0.7973168170972916
247,1522292829.335011,247,0.7985452642477431
248,1522292830.632386,248,0.7976158452064526
249,1522292831.73463,249,0.7981434126720438
250,1522292832.853013,250,0.7972809688933699
251,1522292833.9567194,251,0.7985153907444749
252,1522292835.0864918,252,0.7982419922870624
253,1522292836.173746,253,0.7980141602392187
254,1522292837.369444,254,0.7971732585326823
255,1522292838.482135,255,0.7964725071105685
256,1522292839.5267134,256,0.796539589258807
257,1522292840.580778,257,0.7965954910490058
258,1522292841.6381211,258,0.7959910342075048
259,1522292842.696196,259,0.7961383618395874
260,1522292843.802807,260,0.7962611348663229
261,1522292844.960423,261,0.7950613623886024
262,1522292846.0942466,262,0.796014676990502
263,1522292847.2205741,263,0.795507022492085
264,1522292848.3263268,264,0.7957350187434042
265,1522292849.38779,265,0.7959250156195036
266,1522292850.474726,266,0.7960833463495863
267,1522292851.532814,267,0.7962152886246554
268,1522292852.5838046,268,0.7956741988538796
269,1522292853.6330528,269,0.795874332378233
270,1522292854.6860642,270,0.7960411103151942
271,1522292855.7919474,271,0.7961800919293285
272,1522292856.8440778,272,0.7962959099411071
273,1522292857.899818,273,0.7963924249509226
274,1522292858.9320488,274,0.7964728541257688
275,1522292859.9740422,275,0.7965398784381407
276,1522292861.023076,276,0.796595732031784
277,1522292862.0553238,277,0.7966422766931532
278,1522292863.108835,278,0.796681063910961
279,1522292864.152176,279,0.7967133865924676
280,1522292865.201737,280,0.798042405493723
281,1522292866.260243,281,0.7978478379114358
282,1522292867.292427,282,0.7976856982595298
283,1522292868.3467991,283,0.7975505818829416
284,1522292869.3904312,284,0.7974379849024513
285,1522292870.424591,285,0.7966931124187094
286,1522292871.52059,286,0.7967234270155912
287,1522292872.583916,287,0.7960976475129926
288,1522292873.654897,288,0.7962272062608272
289,1522292874.700771,289,0.7963351718840227
290,1522292875.767797,290,0.7970761849033523
291,1522292877.0691712,291,0.7957405707527936
292,1522292878.3525052,292,0.795278600627328
293,1522292879.806101,293,0.79554466718944
294,1522292881.092855,294,0.7957663893245333
295,1522292882.298833,295,0.7959511577704445
296,1522292883.580802,296,0.7967561731420371
297,1522292884.826957,297,0.7961249359516975
298,1522292886.0247009,298,0.7962499466264146
299,1522292887.178586,299,0.7963541221886788
300,1522292888.304728,300,0.7977430184905657
301,1522292889.4534519,301,0.7975983487421382
302,1522292890.670463,302,0.7968267489517818
303,1522292891.7307134,303,0.7974858324598182
304,1522292892.797634,304,0.7973840270498485
305,1522292893.8406868,305,0.7972991892082071
306,1522292894.887251,306,0.7972284910068392
307,1522292895.915825,307,0.796518534172366
308,1522292896.937734,308,0.7959269034769716
309,1522292898.066591,309,0.7960849195641431
310,1522292899.3286982,310,0.7962165996367859
311,1522292900.384531,311,0.7956752913639883
312,1522292901.484905,312,0.7958752428033236
313,1522292902.5482829,313,0.7960418690027696
314,1522292903.596535,314,0.7968317658356413
315,1522292904.696106,315,0.7968389715297011
316,1522292906.016097,316,0.7961939346080842
317,1522292907.1488311,317,0.7956564038400701
318,1522292908.295797,318,0.7958595032000584
319,1522292909.4393392,319,0.796679794333382
320,1522292910.515121,320,0.7973633702778185
321,1522292911.6215098,321,0.7966309335648487
322,1522292912.7327216,322,0.7960205696373739
323,1522292913.8423092,323,0.7961629746978116
324,1522292914.8964686,324,0.7962816455815097
325,1522292915.941887,325,0.7963805379845914
326,1522292917.0694668,326,0.7964629483204928
327,1522292918.1339118,327,0.7965316236004107
328,1522292919.2387662,328,0.7965888530003423
329,1522292920.30596,329,0.7959855025002853
330,1522292921.4210384,330,0.7961337520835712
331,1522292922.537633,331,0.7962572934029759
332,1522292923.653808,332,0.79636024450248
333,1522292924.7239368,333,0.7964460370853998
334,1522292925.766003,334,0.7965175309044998
335,1522292926.8088028,335,0.7959260674204166
336,1522292927.8747392,336,0.7954331811836806
337,1522292928.9903789,337,0.7950224426530671
338,1522292930.074608,338,0.7953312022108894
339,1522292931.154175,339,0.7955885018424078
340,1522292932.2005901,340,0.7951518765353398
341,1522292933.2412539,341,0.7954390637794498
342,1522292934.284341,342,0.7950273448162082
343,1522292935.363516,343,0.79533528734684
344,1522292936.410697,344,0.7955919061223666
345,1522292937.475172,345,0.7951547134353054
346,1522292938.5263932,346,0.7947903861960879
347,1522292939.567978,347,0.7951378218300733
348,1522292940.6229708,348,0.7954273515250612
349,1522292941.680156,349,0.7956686262708842
350,1522292942.731848,350,0.7958696885590701
351,1522292943.799569,351,0.7953861987992252
352,1522292944.8644052,352,0.794983290666021
353,1522292945.927734,353,0.7946475338883509
354,1522292946.964653,354,0.7943677365736257
355,1522292948.020695,355,0.7954366554780214
356,1522292949.059309,356,0.7950253378983512
357,1522292950.093752,357,0.794682573248626
358,1522292951.1313891,358,0.7943969360405216
359,1522292952.189496,359,0.7941589050337681
360,1522292953.273976,360,0.7939605458614734
361,1522292954.33596,361,0.7937952465512278
362,1522292955.411902,362,0.7936574971260232
363,1522292956.443546,363,0.7935427059383527
364,1522292957.507658,364,0.793447046615294
365,1522292958.545033,365,0.7940183721794116
366,1522292959.647029,366,0.7938434351495096
367,1522292960.691756,367,0.7936976542912579
368,1522292961.772871,368,0.793576170242715
369,1522292962.8361359,369,0.7934749335355958
370,1522292963.886062,370,0.7933905696129965
371,1522292964.923021,371,0.7933202663441637
372,1522292965.9837275,372,0.7939127219534698
373,1522292967.016785,373,0.7937553932945582
374,1522292968.0909922,374,0.7936242860787984
375,1522292969.134443,375,0.7935150300656654
376,1522292970.1684618,376,0.7934239833880544
377,1522292971.22115,377,0.793348111156712
378,1522292972.277912,378,0.79328488429726
379,1522292973.416047,379,0.7932321952477166
380,1522292974.483992,380,0.7931882877064305
381,1522292975.5525918,381,0.7931516980886921
382,1522292976.605409,382,0.7931212067405766
383,1522292977.667652,383,0.7930957972838139
384,1522292978.7539608,384,0.7930746227365115
385,1522292979.840102,385,0.7937080189470929
386,1522292980.881803,386,0.7935848074559106
387,1522292981.9000762,387,0.7934821312132587
388,1522292982.9510686,388,0.7933965676777156
389,1522292984.0168009,389,0.7933252647314297
390,1522292985.1252198,390,0.7932658456095247
391,1522292986.218782,391,0.7938673713412707
392,1522292987.334646,392,0.7937176011177255
393,1522292988.404856,393,0.7935927925981046
394,1522292989.504215,394,0.7934887854984205
395,1522292990.505818,395,0.7934021129153505
396,1522292991.5522401,396,0.7933298857627921
397,1522292992.6076958,397,0.7932696964689934
398,1522292993.648457,398,0.7932195387241611
399,1522292994.80465,399,0.7931777406034676
400,1522292996.0089972,400,0.793142908836223
401,1522292997.20332,401,0.7931138823635192
402,1522292998.304118,402,0.793089693636266
403,1522292999.4045296,403,0.793069536363555
404,1522293000.5047722,404,0.793052738636296
405,1522293001.6922278,405,0.7930387405302466
406,1522293002.763972,406,0.7930270754418722
407,1522293003.9116778,407,0.7930173545348935
408,1522293005.145816,408,0.7930092537790779
409,1522293006.3219051,409,0.7936535448158982
410,1522293007.4499774,410,0.7935394123465819
411,1522293008.547791,411,0.7934443019554849
412,1522293009.61995,412,0.7933650432962375
413,1522293010.7364402,413,0.7932989944135312
414,1522293011.8427024,414,0.7932439536779428
415,1522293012.9733794,415,0.7931980863982857
416,1522293014.0218592,416,0.7931598636652379
417,1522293015.1617131,417,0.7931280113876983
418,1522293016.2774231,418,0.7931014678230819
419,1522293017.3702679,419,0.7930793481859015
420,1522293018.4348788,420,0.7930609151549178
421,1522293019.526439,421,0.7930455542957648
422,1522293020.6058502,422,0.7930327535798041
423,1522293021.7735732,423,0.7930220863165034
424,1522293022.8544168,424,0.7930131969304195
425,1522293023.9121866,425,0.7930057891086829
426,1522293024.994667,426,0.7929996159239026
427,1522293026.1216311,427,0.7936455132699188
428,1522293027.3280098,428,0.7941837610582657
429,1522293028.4267476,429,0.7946323008818881
430,1522293029.507217,430,0.79500608406824
431,1522293030.575827,431,0.7953175700568667
432,1522293031.654892,432,0.7955771417140555
433,1522293032.685471,433,0.7970955347617129
434,1522293033.737492,434,0.7970587789680941
435,1522293034.823471,435,0.7970281491400784
436,1522293035.865511,436,0.7970026242833987
437,1522293036.900309,437,0.7963303119028322
438,1522293037.964836,438,0.7957700515856936
439,1522293039.081718,439,0.795303167988078
440,1522293040.1943429,440,0.795565139990065
441,1522293041.3694801,441,0.7951324083250542
442,1522293042.5358562,442,0.7947717986042118
443,1522293043.658602,443,0.7944712905035098
444,1522293044.8566382,444,0.7948719087529248
445,1522293046.1010282,445,0.795205757294104
446,1522293047.186265,446,0.7954839644117533
447,1522293048.237542,447,0.795715803676461
448,1522293049.2935932,448,0.7959090030637175
449,1522293050.355069,449,0.796070002553098
450,1522293051.482548,450,0.7962041687942484
451,1522293052.5666866,451,0.796315973995207
452,1522293053.8433669,452,0.7964091449960058
453,1522293054.994316,453,0.7964867874966715
454,1522293056.3639119,454,0.7965514895805597
455,1522293057.556323,455,0.7966054079837996
456,1522293058.57973,456,0.7966503399864997
457,1522293059.6179466,457,0.7966877833220831
458,1522293060.6292338,458,0.7967189861017359
459,1522293061.671674,459,0.7967449884181131
460,1522293062.706393,460,0.7967666570150943
461,1522293063.7481391,461,0.7967847141792453
462,1522293064.770386,462,0.7967997618160378
463,1522293065.828712,463,0.7968123015133648
464,1522293066.873416,464,0.7968227512611372
465,1522293067.903973,465,0.796831459384281
466,1522293068.965523,466,0.7968387161535675
467,1522293070.029515,467,0.7968447634613063
468,1522293071.073375,468,0.7968498028844218
469,1522293072.141331,469,0.7968540024036848
470,1522293073.306586,470,0.7968575020030706
471,1522293074.57864,471,0.7968604183358923
472,1522293075.7371671,472,0.7968628486132434
473,1522293077.3274438,473,0.7975159155110362
474,1522293078.544499,474,0.7974090962591969
475,1522293079.724906,475,0.7973200802159974
476,1522293081.089874,476,0.7972459001799979
477,1522293082.400474,477,0.7971840834833315
478,1522293083.7074418,478,0.7971325695694428
479,1522293084.7782938,479,0.797089641307869
480,1522293086.1253312,480,0.7970538677565574
481,1522293087.3548956,481,0.7970240564637978
482,1522293088.671325,482,0.7969992137198314
483,1522293089.8666859,483,0.7969785114331929
484,1522293091.044375,484,0.7969612595276607
485,1522293092.4084742,485,0.7969468829397172
486,1522293093.6008902,486,0.7969349024497643
487,1522293094.789241,487,0.796924918708137
488,1522293095.9602199,488,0.7969165989234475
489,1522293097.178808,489,0.7969096657695395
490,1522293098.4083269,490,0.7969038881412829
491,1522293099.4762962,491,0.7968990734510691
492,1522293100.522027,492,0.7968950612092243
493,1522293101.604274,493,0.7968917176743535
494,1522293102.6246939,494,0.7968889313952947
495,1522293103.788456,495,0.7968866094960789
496,1522293105.116361,496,0.7968846745800657
497,1522293106.614656,497,0.7968830621500548
498,1522293107.838476,498,0.7975327601250457
499,1522293108.869176,499,0.7974231334375381
500,1522293109.957707,500,0.797331777864615
501,1522293111.056403,501,0.7972556482205124
502,1522293112.094184,502,0.797192206850427
503,1522293113.140906,503,0.7971393390420226
504,1522293114.1696599,504,0.7970952825350188
505,1522293115.190272,505,0.7970585687791824
506,1522293116.301642,506,0.7970279739826519
507,1522293117.429287,507,0.7970024783188766
508,1522293118.609526,508,0.7969812319323972
509,1522293119.73601,509,0.796963526610331
510,1522293120.89376,510,0.7969487721752758
511,1522293122.0066626,511,0.7969364768127298
512,1522293123.12391,512,0.7969262306772747
513,1522293124.3721821,513,0.797568733897729
514,1522293125.886436,514,0.7974531115814407
515,1522293127.2282698,515,0.7973567596512006
516,1522293128.4308221,516,0.7972764663760006
517,1522293129.575667,517,0.7972095553133337
518,1522293130.649034,518,0.7971537960944448
519,1522293131.794854,519,0.7971073300787039
520,1522293132.99107,520,0.7970686083989198
521,1522293134.1435454,521,0.7970363403324332
522,1522293135.2969189,522,0.7976604919436944
523,1522293136.6898289,523,0.7975295766197453
524,1522293138.1039689,524,0.798071522183121
525,1522293139.3706188,525,0.7978721018192676
526,1522293140.517801,526,0.797705918182723
527,1522293141.630802,527,0.7975674318189359
528,1522293142.698422,528,0.7974520265157798
529,1522293143.7626288,529,0.7973558554298165
530,1522293144.8383641,530,0.7972757128581804
531,1522293145.880232,531,0.797208927381817
532,1522293146.936595,532,0.7971532728181808
533,1522293147.975683,533,0.7971068940151507
534,1522293148.9940119,534,0.7970682450126254
535,1522293150.027858,535,0.7970360375105212
536,1522293151.1131678,536,0.797660239592101
537,1522293152.183049,537,0.7975293663267509
538,1522293153.249244,538,0.7974203052722924
539,1522293154.314789,539,0.7973294210602436
540,1522293155.4180179,540,0.7979047258835364
541,1522293156.465895,541,0.797733104902947
542,1522293157.562486,542,0.7975900874191226
543,1522293158.8534482,543,0.7974709061826022
544,1522293159.954895,544,0.7973715884855018
545,1522293161.2617269,545,0.7972888237379183
546,1522293162.338507,546,0.7985219364482652
547,1522293163.585716,547,0.7982474470402209
548,1522293164.754761,548,0.7980187058668508
549,1522293165.849296,549,0.7978280882223756
550,1522293167.251568,550,0.7976692401853129
551,1522293168.7002492,551,0.7975368668210941
552,1522293170.0901349,552,0.7974265556842451
553,1522293171.403422,553,0.797334629736871
554,1522293172.518218,554,0.7972580247807258
555,1522293173.61127,555,0.7971941873172717
556,1522293174.785951,556,0.7971409894310596
557,1522293175.889848,557,0.7970966578592164
558,1522293176.952054,558,0.7970597148826802
559,1522293178.043902,559,0.7970289290689002
560,1522293179.2021275,560,0.7970032742240836
561,1522293180.410961,561,0.7969818951867362
562,1522293181.6128712,562,0.7969640793222801
563,1522293182.6259706,563,0.7969492327685668
564,1522293183.7488902,564,0.7969368606404723
565,1522293185.029342,565,0.7969265505337269
566,1522293186.1288571,566,0.7975690004447724
567,1522293187.260258,567,0.7981043753706436
568,1522293188.389209,568,0.7985505211422029
569,1522293189.4525928,569,0.7982712676185024
570,1522293190.503472,570,0.7980385563487521
571,1522293191.539499,571,0.7978446302906268
572,1522293192.5820858,572,0.797683025242189
573,1522293193.5878806,573,0.7975483543684909
574,1522293194.617619,574,0.797436128640409
575,1522293195.652062,575,0.7973426072003409
576,1522293196.677232,576,0.7979157143336174
577,1522293197.695232,577,0.7977422619446812
578,1522293198.7272868,578,0.798248759953901
579,1522293199.7491949,579,0.7980197999615842
580,1522293200.925267,580,0.7978289999679868
581,1522293202.1577866,581,0.7976699999733223
582,1522293203.3534482,582,0.7975374999777685
583,1522293204.444453,583,0.7980781249814737
584,1522293205.7307909,584,0.7978776041512281
585,1522293206.8097339,585,0.7977105034593568
586,1522293207.93628,586,0.7975712528827974
587,1522293209.150413,587,0.7974552107356645
588,1522293210.33406,588,0.797358508946387
589,1522293211.4864259,589,0.7972779241219892
590,1522293212.655757,590,0.7972107701016575
591,1522293213.9363651,591,0.797154808418048
592,1522293215.125767,592,0.7971081736817066
593,1522293216.313684,593,0.7970693114014222
594,1522293217.536434,594,0.7970369261678518
595,1522293218.7189481,595,0.7970099384732099
596,1522293219.955111,596,0.7969874487276749
597,1522293221.284657,597,0.7976197489397291
598,1522293222.6296792,598,0.7974956241164409
599,1522293223.6928241,599,0.7973921867637008
600,1522293224.744928,600,0.7973059889697507
601,1522293225.8471448,601,0.7972341574747923
602,1522293226.9063401,602,0.7971742978956603
603,1522293228.003724,603,0.7971244149130503
604,1522293229.1690712,604,0.7970828457608753
605,1522293230.291179,605,0.7970482048007295
606,1522293231.377894,606,0.7970193373339411
607,1522293232.504491,607,0.7969952811116175
608,1522293233.813774,608,0.7969752342596813
609,1522293235.064883,609,0.7969585285497345
610,1522293236.1760118,610,0.7969446071247788
611,1522293237.338434,611,0.7969330059373156
612,1522293238.517587,612,0.7969233382810963
613,1522293239.6880178,613,0.7969152819009137
614,1522293240.868526,614,0.7969085682507614
615,1522293241.997716,615,0.7969029735423012
616,1522293243.1480222,616,0.7975493529519176
617,1522293244.3348238,617,0.7974369607932648
618,1522293245.541893,618,0.797343300661054
619,1522293246.756705,619,0.7972652505508783
620,1522293247.93028,620,0.7985022921257319
621,1522293249.063549,621,0.79888211843811
622,1522293250.1522028,622,0.7991986403650917
623,1522293251.27023,623,0.7994624086375764
624,1522293252.389966,624,0.7990311738646471
625,1522293253.5111349,625,0.7986718115538725
626,1522293254.744559,626,0.7983723429615603
627,1522293255.871003,627,0.7981227858013002
628,1522293257.0563009,628,0.7979148215010834
629,1522293258.20931,629,0.7996946429175695
630,1522293259.386006,630,0.7992247024313079
631,1522293260.6324801,631,0.7994841270260898
632,1522293261.812565,632,0.7990492725217415
633,1522293262.993248,633,0.798686893768118
634,1522293264.39212,634,0.799686994806765
635,1522293265.442473,635,0.7992183290056374
636,1522293266.5384789,636,0.8001298575046978
637,1522293267.724802,637,0.8002384229205814
638,1522293268.879966,638,0.7996778524338178
639,1522293269.991908,639,0.7992107103615149
640,1522293271.100372,640,0.7994724669679291
641,1522293272.3547359,641,0.7990395558066076
642,1522293273.691772,642,0.799329838172173
643,1522293275.0684118,643,0.7995717401434775
644,1522293276.437109,644,0.7991222834528979
645,1522293277.889507,645,0.799398777877415
646,1522293279.318532,646,0.7996291898978458
647,1522293280.510855,647,0.7991701582482047
648,1522293281.707026,648,0.7994386735401706
649,1522293282.913321,649,0.7996624362834754
650,1522293284.101451,650,0.7991978635695629
651,1522293285.351747,651,0.8001128029746357
652,1522293286.557535,652,0.8002242108121964
653,1522293287.980769,653,0.8003170506768302
654,1522293289.1045704,654,0.8003944172306918
655,1522293290.245583,655,0.7998078476922431
656,1522293291.401941,656,0.7993190397435359
657,1522293292.5113802,657,0.79891169978628
658,1522293293.6237388,658,0.7985722498218999
659,1522293294.8232892,659,0.7982893748515832
660,1522293295.9399989,660,0.7987046873763194
661,1522293297.250881,661,0.7990507811469328
662,1522293298.536702,662,0.7999902342891108
663,1522293299.70489,663,0.8007731119075923
664,1522293300.8551881,664,0.8001234265896602
665,1522293301.9898722,665,0.7995820221580502
666,1522293303.1841366,666,0.7997818934650419
667,1522293304.42764,667,0.8005994945542017
668,1522293305.818197,668,0.7999787454618348
669,1522293307.175908,669,0.799461454551529
670,1522293308.352066,670,0.7990303787929408
671,1522293309.463524,671,0.7993221906607839
672,1522293310.596149,672,0.79956536721732
673,1522293311.770802,673,0.7997680143477666
674,1522293312.885672,674,0.8005879286231388
675,1522293314.038265,675,0.8006201488526156
676,1522293315.264801,676,0.8006469990438463
677,1522293316.4812748,677,0.8000183325365385
678,1522293317.826269,678,0.8001454854471155
679,1522293318.9794211,679,0.8009024878725963
680,1522293320.2348619,680,0.8002312398938303
681,1522293321.4571168,681,0.8009739499115252
682,1522293322.6623142,682,0.8002907915929376
683,1522293323.7992706,683,0.8010235763274479
684,1522293324.994719,684,0.8003321469395399
685,1522293326.2110689,685,0.7997559557829499
686,1522293327.564585,686,0.7992757964857915
687,1522293328.943265,687,0.7988756637381595
688,1522293330.1659386,688,0.7985422197817997
689,1522293331.345852,689,0.7982643498181665
690,1522293332.562378,690,0.7980327915151386
691,1522293333.915908,691,0.7984908679292821
692,1522293335.246721,692,0.7982215566077351
693,1522293336.436197,693,0.7986481721731127
694,1522293337.6146328,694,0.7983526434775938
695,1522293338.822838,695,0.7981063695646614
696,1522293339.949211,696,0.7979011413038846
697,1522293341.0661788,697,0.7983811594199037
698,1522293342.3824651,698,0.7994322161832531
699,1522293343.4258502,699,0.8003080968193776
700,1522293344.599096,700,0.799735914016148
701,1522293345.73085,701,0.7992590950134566
702,1522293346.8891454,702,0.7988617458445472
703,1522293347.960116,703,0.7985306215371227
704,1522293349.0437179,704,0.7995567679476023
705,1522293350.093384,705,0.7991098066230019
706,1522293351.1479402,706,0.7993883805191683
707,1522293352.19418,707,0.7989694837659737
708,1522293353.3189778,708,0.7986204031383114
709,1522293354.43425,709,0.799631585948593
710,1522293355.5243,710,0.7998231966238275
711,1522293356.6575546,711,0.799982872186523
712,1522293357.7763534,712,0.7994648934887691
713,1522293358.8637118,713,0.7990332445739742
714,1522293360.337934,714,0.7993245788116452
715,1522293361.6972768,715,0.798916315676371
716,1522293362.7533169,716,0.7985760963969759
717,1522293363.874326,717,0.7989436219974798
718,1522293365.016614,718,0.7999009349978998
719,1522293366.2020779,719,0.8000476541649166
720,1522293367.4045172,720,0.8001699201374306
721,1522293368.860424,721,0.8009228501145255
722,1522293370.299335,722,0.8002482084287712
723,1522293371.49909,723,0.799686007023976
724,1522293372.7389498,724,0.8005195891866467
725,1522293373.8548322,725,0.8005631993222055
726,1522293374.9454439,726,0.7999484994351712
727,1522293375.998353,727,0.7994362495293094
728,1522293377.100814,728,0.7990093746077578
729,1522293378.296641,729,0.7986536455064648
730,1522293379.401383,730,0.7983572045887206
731,1522293380.497226,731,0.7981101704906004
732,1522293381.6112409,732,0.797904308742167
733,1522293382.677443,733,0.7977327572851391
734,1522293383.8662221,734,0.797589797737616
735,1522293385.0014038,735,0.7974706647813466
736,1522293386.0203774,736,0.7980224289844556
737,1522293387.0671391,737,0.7984822324870464
738,1522293388.176609,738,0.798214360405872
739,1522293389.192644,739,0.7979911336715599
740,1522293390.228253,740,0.7978051113929667
741,1522293391.45619,741,0.7976500928274723
742,1522293392.67529,742,0.7981719523562268
743,1522293393.777109,743,0.7979557936301891
744,1522293394.8747962,744,0.7977756613584909
745,1522293395.986397,745,0.7989276344654092
746,1522293397.110757,746,0.799236570387841
747,1522293398.1756039,747,0.8001450586565342
748,1522293399.215958,748,0.8009021322137785
749,1522293400.2781384,749,0.800230943511482
750,1522293401.3377619,750,0.800973702926235
751,1522293402.374573,751,0.8015926691051958
752,1522293403.4215288,752,0.8021084742543297
753,1522293404.4700038,753,0.8025383118786081
754,1522293405.512514,754,0.8028965098988401
755,1522293406.554948,755,0.8031950082490333
756,1522293407.6019099,756,0.8034437568741943
757,1522293408.654762,757,0.8036510473951619
758,1522293409.717567,758,0.8038237894959682
759,1522293410.811543,759,0.8026656579133068
760,1522293411.9201438,760,0.8017005482610889
761,1522293413.028693,761,0.800896290217574
762,1522293414.105082,762,0.8002260751813117
763,1522293415.2313519,763,0.8003186043177598
764,1522293416.2972891,764,0.7997446702647998
765,1522293417.395207,765,0.7992663918873332
766,1522293418.4812849,766,0.7988678265727776
767,1522293419.604585,767,0.7998377721439813
768,1522293420.6896498,768,0.7993439767866511
769,1522293421.814448,769,0.8002345639888759
770,1522293422.9476712,770,0.7996746366573966
771,1522293424.073926,771,0.7992080305478304
772,1522293425.1852002,772,0.8001212754565254
773,1522293426.347379,773,0.8002312712137712
774,1522293427.5189078,774,0.7996718926781426
775,1522293428.608866,775,0.7992057438984523
776,1522293429.7269492,776,0.7994683282487102
777,1522293430.8197062,777,0.7996871485405919
778,1522293432.078206,778,0.8005205404504931
779,1522293433.1812232,779,0.8005639920420775
780,1522293434.2574668,780,0.8006002017017312
781,1522293435.352314,781,0.801281418084776
782,1522293436.6367161,782,0.80184909840398
783,1522293437.8982556,783,0.80232216533665
784,1522293439.0696769,784,0.8014143044472083
785,1522293440.236366,785,0.8019598370393403
786,1522293441.5266392,786,0.8017634058661169
787,1522293442.718931,787,0.8009486715550974
788,1522293443.880075,788,0.8002697262959144
789,1522293445.035054,789,0.7997039385799286
790,1522293446.084262,790,0.7992324488166072
791,1522293447.152844,791,0.7994905823471725
792,1522293448.182367,792,0.7990546519559771
793,1522293449.200885,793,0.7993424182966475
794,1522293450.241198,794,0.7995822235805397
795,1522293451.2596269,795,0.7997820613171164
796,1522293452.36919,796,0.799297551097597
797,1522293453.433169,797,0.8001958759146641
798,1522293454.502326,798,0.80029343826222
799,1522293455.5602698,799,0.79972369855185
800,1522293456.608916,800,0.799248915459875
801,1522293457.6586,801,0.798853262883229
802,1522293458.687941,802,0.7991745940693575
803,1522293459.7228131,803,0.8000934117244645
804,1522293460.758237,804,0.799557009770387
805,1522293461.82065,805,0.7991100081419892
806,1522293462.884856,806,0.8000395901183244
807,1522293463.9404402,807,0.8008142417652704
808,1522293464.9944801,808,0.8014597848043921
809,1522293466.0165179,809,0.8019977373369934
810,1522293467.0430136,810,0.8024460311141612
811,1522293468.084943,811,0.8021685675951344
812,1522293469.142883,812,0.802588389662612
813,1522293470.186413,813,0.8029382413855101
814,1522293471.255904,814,0.803229784487925
815,1522293472.3128908,815,0.8034727370732708
816,1522293473.346019,816,0.8030241558943924
817,1522293474.3983018,817,0.8033013799119937
818,1522293475.4514198,818,0.8028813582599947
819,1522293476.507422,819,0.803182381883329
820,1522293477.9719331,820,0.8027821932361074
821,1522293479.042819,821,0.8030997443634229
822,1522293480.089037,822,0.8033643703028523
823,1522293481.13868,823,0.8022828085857103
824,1522293482.27811,824,0.8020325488214253
825,1522293483.417736,825,0.8018239990178544
826,1522293484.514417,826,0.8029522908482121
827,1522293485.603343,827,0.8032414923735101
828,1522293486.8491056,828,0.8034824936445917
829,1522293488.176955,829,0.8036833280371597
830,1522293489.399966,830,0.8045017316976331
831,1522293490.736984,831,0.8051837347480275
832,1522293491.983937,832,0.8051010289566896
833,1522293493.1836536,833,0.805032107463908
834,1522293494.289187,834,0.8049746728865899
835,1522293495.3682349,835,0.8049268107388248
836,1522293496.462964,836,0.8048869256156872
837,1522293497.526274,837,0.8055047296797393
838,1522293498.592437,838,0.8060195663997828
839,1522293499.638775,839,0.806448596999819
840,1522293500.6429632,840,0.8061550808331824
841,1522293501.6614232,841,0.8065615256943187
842,1522293502.827225,842,0.8069002297452657
843,1522293504.2509189,843,0.806531441454388
844,1522293505.717775,844,0.8062241178786567
845,1522293507.069449,845,0.8066190565655471
846,1522293508.1395829,846,0.8069481721379559
847,1522293509.2422268,847,0.8072224351149632
848,1522293510.3705752,848,0.806799945929136
849,1522293511.5149279,849,0.8070989132742798
850,1522293512.6931489,850,0.8066970110618998
851,1522293513.9027998,851,0.8063620925515831
852,1522293515.129992,852,0.8067340354596526
853,1522293516.3834932,853,0.8070439878830438
854,1522293517.5014858,854,0.8060001982358698
855,1522293518.785321,855,0.8064324568632247
856,1522293519.927574,856,0.8067926723860206
857,1522293521.088347,857,0.8070928519883505
858,1522293522.27332,858,0.8073430016569587
859,1522293523.488607,859,0.8075514597141322
860,1522293524.5800178,860,0.8070741330951102
861,1522293525.8274882,861,0.8079784442459252
862,1522293526.97248,862,0.8074299535382711
863,1522293528.15712,863,0.8082749612818925
864,1522293529.3861911,864,0.8083280927349104
865,1522293530.5566368,865,0.8083723689457587
866,1522293531.8448641,866,0.8077582241214656
867,1522293532.978539,867,0.8078974784345547
868,1522293534.18887,868,0.8080135236954622
869,1522293535.317424,869,0.807459186412885
870,1522293536.451184,870,0.8076482803440708
871,1522293537.6059444,871,0.8078058586200589
872,1522293538.79912,872,0.8085882155167157
873,1522293539.919285,873,0.809240179597263
874,1522293541.072108,874,0.8084813996643858
875,1522293542.241107,875,0.8078490830536548
876,1522293543.390839,876,0.8086242358780457
877,1522293544.531358,877,0.809270196565038
878,1522293545.6305976,878,0.8098084971375316
879,1522293547.178853,879,0.810257080947943
880,1522293548.671255,880,0.8099798591232859
881,1522293549.782492,881,0.8097488409360715
882,1522293550.8533928,882,0.8095563257800595
883,1522293552.24469,883,0.8087448548167162
884,1522293553.5040598,884,0.8093707123472634
885,1522293554.795308,885,0.8098922602893862
886,1522293556.238294,886,0.8096758419078218
887,1522293557.5032911,887,0.8101465349231849
888,1522293558.619186,888,0.8098877374359874
889,1522293559.8836381,889,0.8103231145299895
890,1522293561.236449,890,0.8106859287749912
891,1522293562.496526,891,0.8109882739791594
892,1522293563.861818,892,0.8112402283159661
893,1522293564.973988,893,0.811450190263305
894,1522293566.272964,894,0.8109741168860874
895,1522293567.476347,895,0.8112284307384062
896,1522293568.541467,896,0.8114403589486718
897,1522293569.5778232,897,0.8116169657905599
898,1522293570.62462,898,0.8111130964921333
899,1522293571.6529136,899,0.810693205410111
900,1522293572.687006,900,0.8096922545084257
901,1522293573.8810296,901,0.8088581287570215
902,1522293574.9507046,902,0.8088140656308511
903,1522293575.978036,903,0.8094283880257092
904,1522293577.40046,904,0.8086382400214243
905,1522293578.817194,905,0.8079797833511868
906,1522293579.9732091,906,0.8074310694593223
907,1522293581.175387,907,0.8069738078827685
908,1522293582.48695,908,0.8065927565689737
909,1522293583.898078,909,0.8069262554741448
910,1522293585.030593,910,0.8072041712284539
911,1522293586.146382,911,0.8074357676903783
912,1522293587.2959766,912,0.807628764741982
913,1522293588.432689,913,0.8077895956183183
914,1522293589.548511,914,0.8079236213485986
915,1522293590.670182,915,0.8080353094571655
916,1522293591.863425,916,0.8081283828809713
917,1522293593.051244,917,0.8088569857341428
918,1522293594.240098,918,0.8094641547784522
919,1522293595.4601548,919,0.8093190873153768
920,1522293596.940508,920,0.809198197762814
921,1522293598.392087,921,0.8090974564690117
922,1522293599.6309726,922,0.8090135053908429
923,1522293600.728483,923,0.8089435461590357
924,1522293601.798986,924,0.8088852467991964
925,1522293602.997351,925,0.8101387473326637
926,1522293604.288661,926,0.8105322894438864
927,1522293605.330524,927,0.8108602412032387
928,1522293606.371186,928,0.8111335343360323
929,1522293607.562334,929,0.8113612786133603
930,1522293608.979543,930,0.8115510655111335
931,1522293610.3334556,931,0.811709221259278
932,1522293611.482262,932,0.8111899760493984
933,1522293612.7461784,933,0.8114083133744986
934,1522293614.010772,934,0.8115902611454154
935,1522293615.123872,935,0.8110908426211796
936,1522293616.301234,936,0.8106746605176497
937,1522293617.57847,937,0.8109788837647081
938,1522293618.6444929,938,0.81058136147059
939,1522293619.900357,939,0.8102500928921583
940,1522293620.945442,940,0.8099740357434653
941,1522293621.984808,941,0.8110460714528878
942,1522293623.02102,942,0.8112883928774065
943,1522293624.035465,943,0.8114903273978388
944,1522293625.059167,944,0.8116586061648656
945,1522293626.079517,945,0.8117988384707213
946,1522293627.3081114,946,0.8112646570589345
947,1522293628.756674,947,0.8101684642157787
948,1522293629.942107,948,0.8099060118464823
949,1522293631.0434408,949,0.8103383432054019
950,1522293632.221652,950,0.8100475776711682
951,1522293633.4398124,951,0.8104563147259736
952,1522293634.626224,952,0.8101458872716446
953,1522293635.777806,953,0.8105382393930372
954,1522293636.891317,954,0.8102141578275309
955,1522293638.0592134,955,0.8099440898562758
956,1522293639.253476,956,0.8097190332135631
957,1522293640.54074,957,0.8095314860113025
958,1522293641.775861,958,0.8100262383427521
959,1522293643.010093,959,0.8104385319522934
960,1522293644.2002716,960,0.8107821099602446
961,1522293645.3375368,961,0.8110684249668705
962,1522293646.441712,962,0.8113070208057254
963,1522293647.5254052,963,0.8108548090047711
964,1522293648.6139488,964,0.811129007503976
965,1522293649.7687778,965,0.8113575062533133
966,1522293650.9436061,966,0.811547921877761
967,1522293652.0221481,967,0.8104045182314674
968,1522293653.091949,968,0.8107537651928896
969,1522293654.2166982,969,0.8110448043274079
970,1522293655.293376,970,0.8112873369395066
971,1522293656.410615,971,0.8114894474495888
972,1522293657.591985,972,0.8116578728746574
973,1522293658.662667,973,0.8117982273955479
974,1522293659.7415051,974,0.8119151894962898
975,1522293660.823902,975,0.8120126579135749
976,1522293661.999574,976,0.8114428399279792
977,1522293663.203138,977,0.8109679916066492
978,1522293664.282851,978,0.8105722846722077
979,1522293665.373235,979,0.8102425288935065
980,1522293666.480479,980,0.8099677324112553
981,1522293667.6173818,981,0.8097387353427128
982,1522293668.7476132,982,0.8095479044522607
983,1522293669.9772966,983,0.8093888787102173
984,1522293671.121721,984,0.8092563572585144
985,1522293672.273002,985,0.8091459227154286
986,1522293673.3862119,986,0.8090538939295239
987,1522293674.544172,987,0.80962824494127
988,1522293675.6799312,988,0.8101068707843916
989,1522293676.931821,989,0.809854683986993
990,1522293678.014643,990,0.8102955699891609
991,1522293679.1494348,991,0.8100119333243008
992,1522293680.264395,992,0.8104266111035839
993,1522293681.431374,993,0.8101211342529866
994,1522293682.555001,994,0.8098665702108222
995,1522293683.6818614,995,0.8096544335090186
996,1522293684.882972,996,0.8094776529241822
997,1522293685.99012,997,0.8093303357701518
998,1522293687.197516,998,0.8092075714751266
999,1522293688.446281,999,0.8091052678959387


==> run_lstm5layers_no_drop_tag_val_acc.csv <==
,Wall time,Step,Value
0,1522293950.902142,0,0.5078125
1,1522293952.5900972,1,0.5419034090909091
2,1522293954.180114,2,0.5747767857142858
3,1522293955.864532,3,0.5909440201192251
4,1522293957.4851134,4,0.6047876128789508
5,1522293959.108991,5,0.6176834757983952
6,1522293960.9552019,6,0.621181103544901
7,1522293962.8322828,7,0.6372805538886619
8,1522293964.6672692,8,0.6444323635287944
9,1522293966.666852,9,0.6467813428879206
10,1522293968.7017422,10,0.653118624354228
11,1522293970.629251,11,0.6683721365276057
12,1522293972.407636,12,0.6761977786404353
13,1522293974.430246,13,0.6881250388728737
14,1522293976.447755,14,0.6977608670307927
15,1522293978.5084028,15,0.7042121593329767
16,1522293980.363841,16,0.7081130415261525
17,1522293982.295775,17,0.7004847583815268
18,1522293984.261589,18,0.7049714871377201
19,1522293986.190774,19,0.7180250627775722
20,1522293988.126274,20,0.724803646429056
21,1522293990.007934,21,0.7330588223355917
22,1522293992.006184,22,0.7372476656102505
23,1522293993.907938,23,0.7433561439277373
24,1522293995.74046,24,0.7510545694241765
25,1522293997.6499796,25,0.7561314906149972
26,1522293999.6150124,26,0.7590369762290995
27,1522294001.8133528,27,0.7575216208982394
28,1522294003.636817,28,0.764113842839302
29,1522294005.589741,29,0.7748275026843513
30,1522294007.4771721,30,0.7759016899456342
31,1522294009.2864716,31,0.7833252091279312
32,1522294011.180172,32,0.7895048229910735
33,1522294013.080343,33,0.7907356864448065
34,1522294014.9006138,34,0.7943692236076849
35,1522294016.772812,35,0.7908756741969101
36,1522294018.6132698,36,0.7905731227898833
37,1522294020.7309902,37,0.7955345465838514
38,1522294022.818517,38,0.7970612853309235
39,1522294024.754695,39,0.8035450658630089
40,1522294026.574483,40,0.8076440455983119
41,1522294028.4289842,41,0.80845375390664
42,1522294030.1769466,42,0.813036182528029
43,1522294031.977796,43,0.8142493001479437
44,1522294033.7734752,44,0.8165625492984138
45,1522294035.5628119,45,0.8210948237932103
46,1522294037.422226,46,0.8222667423527051
47,1522294039.2345312,47,0.8219409837477883
48,1522294041.0389206,48,0.8216695339959753
49,1522294042.7044194,49,0.8240477896641734
50,1522294044.4457061,50,0.818216374066771
51,1522294046.161341,51,0.8146592069454579
52,1522294047.8493211,52,0.8077884855402087
53,1522294049.5251071,53,0.8111780842394486
54,1522294051.1780071,54,0.8113984132626574
55,1522294052.8992698,55,0.8115820178088992
56,1522294055.0063329,56,0.8117350195328281
57,1522294056.961055,57,0.8105604029258775
58,1522294058.678915,58,0.8095815649258251
59,1522294060.6269028,59,0.8087658729620928
60,1522294062.2834132,60,0.808086134082299
61,1522294063.953483,61,0.8101238868491536
62,1522294066.087902,62,0.80921781306868
63,1522294067.8397062,63,0.8084627544283587
64,1522294069.510051,64,0.8000209851492035
65,1522294071.285275,65,0.8034029243913502
66,1522294073.374065,66,0.80231493160411
67,1522294075.330483,67,0.8014082725946251
68,1522294077.2443788,68,0.8019548123753389
69,1522294079.517502,69,0.7998060874873515
70,1522294081.508868,70,0.801921744626113
71,1522294083.791243,71,0.7971743610723527
72,1522294085.754503,72,0.7984265529706437
73,1522294087.6168652,73,0.7994700455845747
74,1522294089.7750242,74,0.8016417071553018
75,1522294091.824036,75,0.8047535089497653
76,1522294093.9166348,76,0.8047425074493374
77,1522294095.905448,77,0.8060354237363009
78,1522294098.2420099,78,0.8006024334289086
79,1522294100.54958,79,0.8025853621086826
80,1522294102.9068382,80,0.8029357185590562
81,1522294105.329104,81,0.8058318497302271
82,1522294107.522279,82,0.8030369573597987
83,1522294110.332781,83,0.8072182987332821
84,1522294112.9617891,84,0.8054944152903663
85,1522294115.226272,85,0.8027557623174014
86,1522294117.9574678,86,0.8030777186394283
87,1522294120.030556,87,0.8033460155617415
88,1522294122.256535,88,0.80356959632151
89,1522294124.44167,89,0.8063600804765506
90,1522294126.283804,90,0.8086854838753376
91,1522294128.133996,91,0.8067170697939168
92,1522294129.997434,92,0.8063788081469622
93,1522294131.840137,93,0.8073990068259183
94,1522294133.603817,94,0.809551255752931
95,1522294135.358248,95,0.8087406297738127
96,1522294137.1189868,96,0.8028567746887437
97,1522294138.961001,97,0.7953493954434183
98,1522294140.886261,98,0.7956036628731996
99,1522294142.585796,99,0.797117635745947
100,1522294144.2931108,100,0.7983792798009841
101,1522294145.9650302,101,0.7994306498429694
102,1522294148.038834,102,0.8016088748843618
103,1522294149.780973,103,0.8021219790732893
104,1522294151.6663392,104,0.7973412325378756
105,1522294153.625249,105,0.7998676937917794
106,1522294155.394999,106,0.7928584948028632
107,1522294157.123486,107,0.794829995674589
108,1522294158.9223194,108,0.7964729130660022
109,1522294160.7721686,109,0.7965399275551326
110,1522294162.43891,110,0.7965957729627012
111,1522294164.128791,111,0.7953402274672174
112,1522294165.802461,112,0.792991856220031
113,1522294167.5204651,113,0.7923369635160766
114,1522294169.252816,114,0.7943953862650104
115,1522294171.0294046,115,0.7935065718869282
116,1522294172.721165,116,0.7966721432408297
117,1522294174.423564,117,0.7967059527007067
118,1522294176.168598,118,0.7941299605829487
119,1522294177.98283,119,0.7958895504863447
120,1522294180.045963,120,0.7921475420709717
121,1522294181.963543,121,0.7929354517259821
122,1522294183.88903,122,0.7948941264386754
123,1522294185.597574,123,0.7965263553658108
124,1522294187.2558742,124,0.797886546138348
125,1522294189.2621632,125,0.7964158717818015
126,1522294191.226808,126,0.7951903098180603
127,1522294193.431273,127,0.7902627581813559
128,1522294195.533568,128,0.7913647984845305
129,1522294197.400324,129,0.7948873320706212
130,1522294199.4358199,130,0.7939165267254765
131,1522294201.4010038,131,0.7957116889379604
132,1522294203.604916,132,0.7998118241150877
133,1522294205.6833026,133,0.7941140200957666
134,1522294207.5590954,134,0.7958762667465081
135,1522294209.503844,135,0.7973448056221152
136,1522294211.273673,136,0.7959644213517432
137,1522294213.055331,137,0.7987203511264853
138,1522294214.884783,138,0.7984127926054013
139,1522294216.8410401,139,0.8007606605045203
140,1522294218.850608,140,0.8014151337537715
141,1522294220.944276,141,0.8006584447948053
142,1522294223.2852511,142,0.8013299539956742
143,1522294225.698048,143,0.8044937116630744
144,1522294227.955332,144,0.8045260097192287
145,1522294230.065546,145,0.805855008099361
146,1522294232.2897289,146,0.80696250674947
147,1522294234.1200721,147,0.8026770889578835
148,1522294236.1113892,148,0.7991059074648972
149,1522294238.01248,149,0.8026403395540856
150,1522294239.9526439,150,0.7977731996283993
151,1522294241.741942,151,0.8002276663570016
152,1522294243.816195,152,0.8035751386308372
153,1522294245.7923589,153,0.8050626155256986
154,1522294247.5655,154,0.8050000962714154
155,1522294249.353832,155,0.8023438302261783
156,1522294251.224736,156,0.8040365251884826
157,1522294253.385278,157,0.8041450209904022
158,1522294255.340534,158,0.8042354341586686
159,1522294257.407553,159,0.8030086951322235
160,1522294259.323388,160,0.7980801626101854
161,1522294261.1507509,161,0.7939730521751538
162,1522294263.177448,162,0.7957587934792951
163,1522294264.88231,163,0.7959448278994126
164,1522294266.595467,164,0.7974019399161774
165,1522294268.4451349,165,0.7960120332634811
166,1522294270.319295,166,0.7974579443862344
167,1522294272.089966,167,0.7986628703218621
168,1522294274.013889,168,0.7996669752682185
169,1522294275.89621,169,0.7978995627235154
170,1522294277.7172532,170,0.7964267189362628
171,1522294279.603601,171,0.7951993491135524
172,1522294281.53158,172,0.7941765409279603
173,1522294283.4009988,173,0.7959283674399669
174,1522294285.1773498,174,0.7960861395333059
175,1522294287.0704598,175,0.7962176162777549
176,1522294288.963109,176,0.7950250968981291
177,1522294290.8954089,177,0.7953334140817743
178,1522294293.174517,178,0.7955903450681452
179,1522294294.9936068,179,0.7958044542234544
180,1522294296.828884,180,0.7959828785195452
181,1522294298.655586,181,0.7961315654329543
182,1522294300.48274,182,0.797557554527462
183,1522294302.300426,183,0.798745878772885
184,1522294304.025203,184,0.7984340656440708
185,1522294305.7475052,185,0.7929658880367257
186,1522294307.4456296,186,0.7962215733639382
187,1522294309.1294012,187,0.7963304778032818
188,1522294310.962323,188,0.7951191481694015
189,1522294312.66435,189,0.795411790141168
190,1522294314.3881931,190,0.7930514917843067
191,1522294316.135133,191,0.793688743153589
192,1522294317.8172529,192,0.7942197859613241
193,1522294319.473502,193,0.7959644049677702
194,1522294321.112222,194,0.7974182541398085
195,1522294322.796757,195,0.7960256284498404
196,1522294324.481971,196,0.7974692737082003
197,1522294326.129157,197,0.7960681447568336
198,1522294327.800001,198,0.797504703964028
199,1522294329.531143,199,0.7960976699700232
200,1522294331.183477,200,0.7962272249750193
201,1522294332.843215,201,0.7963351874791829
202,1522294334.545488,202,0.7964251562326523
203,1522294336.222523,203,0.7938959635272101
204,1522294338.2944386,204,0.7943924696060085
205,1522294340.0960069,205,0.7948062246716737
206,1522294341.926837,206,0.7964531038930615
207,1522294343.597124,207,0.7965234199108845
208,1522294345.276387,208,0.7952799332590704
209,1522294346.938349,209,0.7968478610492254
210,1522294348.626695,210,0.7981544675410213
211,1522294350.2722182,211,0.7992433062841844
212,1522294351.9308321,212,0.7988485885701536
213,1522294353.654507,213,0.7972175738084615
214,1522294355.3401802,214,0.7997646448403845
215,1522294357.008332,215,0.8018872040336538
216,1522294358.708331,216,0.8049580866947115
217,1522294360.385453,217,0.806215072245593
218,1522294362.041517,218,0.8059604768713275
219,1522294363.692179,219,0.8083524807261063
220,1522294365.365028,220,0.8077416506050886
221,1522294367.0433109,221,0.8085347088375738
222,1522294368.694036,222,0.8078935073646449
223,1522294370.401267,223,0.8073591728038708
224,1522294372.076261,224,0.8069138940032257
225,1522294373.725142,225,0.805240745002688
226,1522294375.4477232,226,0.8038464541689067
227,1522294377.19934,227,0.8039866284740889
228,1522294378.891959,228,0.8028013570617407
229,1522294380.551117,229,0.8044177975514506
230,1522294382.209329,230,0.8070669146262088
231,1522294383.880455,231,0.8066703455218407
232,1522294385.5379071,232,0.8037357046015339
233,1522294387.201011,233,0.8038943371679449
234,1522294388.8932962,234,0.8040265309732875
235,1522294390.5766444,235,0.8041366924777396
236,1522294392.238959,236,0.8055305770647829
237,1522294393.8826492,237,0.8053900642206524
238,1522294395.526318,238,0.805272970183877
239,1522294397.321162,239,0.8051753918198974
240,1522294398.9982052,240,0.8063961598499145
241,1522294400.657333,241,0.8022051332082621
242,1522294402.376718,242,0.8039209443402184
243,1522294404.0572948,243,0.8053507869501819
244,1522294405.736358,244,0.8039381557918183
245,1522294407.470708,245,0.8053651298265152
246,1522294409.107083,246,0.8065542748554293
247,1522294410.7687306,247,0.8036389790461911
248,1522294412.450517,248,0.8038137325384925
249,1522294414.146646,249,0.8052614437820771
250,1522294415.799082,250,0.8064678698183976
251,1522294417.4110012,251,0.8061711415153312
252,1522294419.0804546,252,0.8085280345961092
253,1522294420.739142,253,0.809190028830091
254,1522294422.407958,254,0.8071375240250758
255,1522294424.052475,255,0.8067291866875631
256,1522294425.692394,256,0.8076909889063026
257,1522294427.351509,257,0.8097945740885855
258,1522294429.037146,258,0.8076413117404879
259,1522294430.711254,259,0.8084510931170732
260,1522294432.421397,260,0.8091259109308943
261,1522294434.0751412,261,0.8096882591090786
262,1522294435.702975,262,0.8114589659242322
263,1522294437.315797,263,0.8129345549368601
264,1522294439.0498939,264,0.8115600457807167
265,1522294440.695025,265,0.8130187881505972
266,1522294442.332756,266,0.812932323458831
267,1522294443.975189,267,0.8141623528823592
268,1522294445.654269,268,0.8138852940686326
269,1522294447.323415,269,0.8123523283905272
270,1522294449.043186,270,0.8149811069921059
271,1522294450.703151,271,0.8171717558267548
272,1522294452.390544,272,0.8176952131889623
273,1522294454.0351832,273,0.8155272609908019
274,1522294455.70651,274,0.8163248008256683
275,1522294457.410667,275,0.8156873340213903
276,1522294459.099217,276,0.8151561116844919
277,1522294460.7712991,277,0.8147134264037432
278,1522294462.4835482,278,0.8143445220031194
279,1522294464.1521964,279,0.814037101669266
280,1522294465.854052,280,0.8137809180577216
281,1522294467.554518,281,0.813567431714768
282,1522294469.223016,282,0.8146916097623067
283,1522294470.8651788,283,0.814326341468589
284,1522294472.5896919,284,0.8140219512238241
285,1522294474.2799911,285,0.8137682926865201
286,1522294475.910108,286,0.8135569105721001
287,1522294477.571135,287,0.8120786754767502
288,1522294479.2675009,288,0.8121488962306251
289,1522294480.923742,289,0.8109053301921876
290,1522294482.5781918,290,0.8098690251601562
291,1522294484.258229,291,0.8077033543001302
292,1522294485.956196,292,0.8072007119167752
293,1522294487.608613,293,0.809386009930646
294,1522294489.281434,294,0.8099050082755384
295,1522294490.96635,295,0.8103375068962819
296,1522294492.6243439,296,0.8106979224135682
297,1522294494.2755802,297,0.8070920186779734
298,1522294495.9547381,298,0.8092954322316445
299,1522294497.6254392,299,0.811131610193037
300,1522294499.3155491,300,0.8087555084941975
301,1522294500.9752429,301,0.8093795904118313
302,1522294502.663254,302,0.8112017420098594
303,1522294504.322509,303,0.8101160350082162
304,1522294506.034859,304,0.8105133625068468
305,1522294507.7110348,305,0.812146552089039
306,1522294509.379092,306,0.8109033767408658
307,1522294511.042443,307,0.8111694806173881
308,1522294512.721225,308,0.81008915051449
309,1522294514.393141,309,0.810490958762075
310,1522294516.034383,310,0.8095237156350624
311,1522294517.729393,311,0.8087176796958853
312,1522294519.382407,312,0.8093480664132376
313,1522294521.0648608,313,0.8098733886776981
314,1522294522.736476,314,0.8103111572314151
315,1522294524.443392,315,0.808071797692846
316,1522294526.123431,316,0.808809831410705
317,1522294527.81577,317,0.8094248595089208
318,1522294529.5274749,318,0.8086352995907673
319,1522294531.182443,319,0.8092794163256394
320,1522294532.835316,320,0.8072120136046995
321,1522294534.513433,321,0.8080933446705829
322,1522294536.1932669,322,0.8049215372254858
323,1522294537.8696382,323,0.8061846143545714
324,1522294539.5939178,324,0.8072371786288095
325,1522294541.2406886,325,0.8068122321906745
326,1522294542.8992386,326,0.8064581101588955
327,1522294544.552597,327,0.8061630084657462
328,1522294546.208898,328,0.8046150070547885
329,1522294547.874387,329,0.805929172545657
330,1522294549.550117,330,0.8057222271213808
331,1522294551.235024,331,0.8055497726011507
332,1522294552.896003,332,0.801499810500959
333,1522294554.569232,333,0.7994269254174659
334,1522294556.225358,334,0.8003036878478882
335,1522294557.903182,335,0.8023364065399068
336,1522294559.573519,336,0.8001240887832557
337,1522294561.258258,337,0.8008846573193797
338,1522294562.9224849,338,0.7989142977661499
339,1522294564.563666,339,0.7985744148051249
340,1522294566.228523,340,0.7969890956709375
341,1522294567.910248,341,0.7982721630591146
342,1522294569.5869274,342,0.7967372192159289
343,1522294571.305435,343,0.7954580993466075
344,1522294572.9804668,344,0.7969963327888396
345,1522294574.613805,345,0.7995802773240329
346,1522294576.275007,346,0.7991293977700274
347,1522294577.94907,347,0.8013578314750229
348,1522294579.618536,348,0.8019127762291858
349,1522294581.317424,349,0.8062814801909881
350,1522294583.0075312,350,0.8086199834924901
351,1522294584.6850882,351,0.8118708195770751
352,1522294586.3364198,352,0.8132777663142292
353,1522294587.997525,353,0.8118460552618576
354,1522294589.690638,354,0.8106529627182146
355,1522294591.364025,355,0.8109608022651789
356,1522294593.020583,356,0.8099152518876491
357,1522294594.6987672,357,0.8090439599063743
358,1522294596.343799,358,0.808317883255312
359,1522294598.020169,359,0.8064107360460933
360,1522294599.6858866,360,0.8087276967050776
361,1522294601.374447,361,0.8080543305875647
362,1522294603.0471294,362,0.8074931921563039
363,1522294604.756166,363,0.8070255767969199
364,1522294606.4089978,364,0.8079379806640998
365,1522294608.061291,365,0.8086983172200832
366,1522294609.7349699,366,0.8093319310167361
367,1522294611.4415226,367,0.8085578591806134
368,1522294613.078135,368,0.8066107159838445
369,1522294614.752414,369,0.8075922633198704
370,1522294616.431081,370,0.8084102194332253
371,1522294618.0941582,371,0.8090918495276878
372,1522294619.7630448,372,0.8096598746064064
373,1522294621.4549718,373,0.8075290621720053
374,1522294623.1322274,374,0.8044513018100043
375,1522294624.835701,375,0.805792751508337
376,1522294626.518825,376,0.8069106262569474
377,1522294628.209673,377,0.8078421885474563
378,1522294629.856375,378,0.8086184904562136
379,1522294631.573025,379,0.8066612420468446
380,1522294633.307981,380,0.8076343683723706
381,1522294635.1759832,381,0.8084453069769755
382,1522294637.101731,382,0.8104231724808129
383,1522294638.939666,383,0.809467227067344
384,1522294641.0436769,384,0.8099726892227866
385,1522294643.0799491,385,0.8103939076856556
386,1522294644.919051,386,0.808140756404713
387,1522294646.844203,387,0.8088672970039275
388,1522294648.749766,388,0.8094727475032728
389,1522294650.637704,389,0.8099772895860606
390,1522294652.458981,390,0.8090956579883839
391,1522294654.2802649,391,0.8083609649903198
392,1522294656.061336,392,0.8090508041585999
393,1522294657.922413,393,0.8083235867988332
394,1522294659.972439,394,0.8103217389990276
395,1522294662.085571,395,0.8093826991658563
396,1522294664.12313,396,0.8112043326382136
397,1522294665.933372,397,0.8114202771985113
398,1522294667.901782,398,0.8116002309987593
399,1522294669.626873,399,0.8117501924989661
400,1522294671.728081,400,0.8105730770824717
401,1522294673.6360462,401,0.8095921475687264
402,1522294675.4154284,402,0.808774706307272
403,1522294677.174096,403,0.80809350525606
404,1522294679.164314,404,0.8088279210467167
405,1522294681.198345,405,0.8081378508722639
406,1522294683.2772322,406,0.8088648757268865
407,1522294685.120728,407,0.808168646439072
408,1522294686.875145,408,0.8088905386992267
409,1522294688.896657,409,0.8094921155826889
410,1522294690.9383972,410,0.807389262985574
411,1522294692.8957891,411,0.8082410524879783
412,1522294695.148648,412,0.8076487937399819
413,1522294697.32784,413,0.8058531614499849
414,1522294699.420655,414,0.805658884541654
415,1522294701.7104099,415,0.8041949037847116
416,1522294703.7704089,416,0.802974919820593
417,1522294705.9252212,417,0.8032603498504942
418,1522294708.174882,418,0.8034982082087452
419,1522294710.073211,419,0.804998506840621
420,1522294711.9148412,420,0.8049466723671841
421,1522294713.7904902,421,0.8049034769726534
422,1522294715.641384,422,0.8048674808105445
423,1522294717.5059688,423,0.8035354006754538
424,1522294719.437848,424,0.8037274172295448
425,1522294721.5691972,425,0.8038874310246206
426,1522294723.513914,426,0.8066249425205171
427,1522294725.377341,427,0.8063020354337642
428,1522294727.501673,428,0.8060329461948035
429,1522294729.703797,429,0.8084128718290029
430,1522294731.6399019,430,0.8103961431908357
431,1522294733.709482,431,0.8094447026590298
432,1522294735.440235,432,0.8073497522158581
433,1522294737.055201,433,0.8082081268465484
434,1522294738.735481,434,0.807621355705457
435,1522294740.454601,435,0.8058302964212142
436,1522294742.1111429,436,0.8056398303510118
437,1522294743.8274438,437,0.8067831919591765
438,1522294745.554125,438,0.8064339099659803
439,1522294747.1995652,439,0.8074449249716502
440,1522294748.847684,440,0.8069853541430418
441,1522294750.487835,441,0.8079044617858682
442,1522294752.1459599,442,0.8073683014882234
443,1522294753.811064,443,0.8056194179068528
444,1522294755.50353,444,0.8041620149223774
445,1522294757.151614,445,0.8042495957686479
446,1522294758.888949,446,0.8030204964738732
447,1522294760.6507778,447,0.8032983303948944
448,1522294762.497385,448,0.803529858662412
449,1522294764.502434,449,0.80242071555201
450,1522294766.3547199,450,0.8027985129600084
451,1522294768.238219,451,0.801811260800007
452,1522294769.981973,452,0.8022906340000058
453,1522294771.7507784,453,0.8013880283333381
454,1522294774.0200891,454,0.8006358569444485
455,1522294776.280819,455,0.7987069641203737
456,1522294778.466767,456,0.7984016367669781
457,1522294780.6707618,457,0.8007513639724817
458,1522294782.943263,458,0.802709469977068
459,1522294784.8843234,459,0.8017370583142234
460,1522294787.0866828,460,0.8035308819285195
461,1522294789.400702,461,0.8037236516070996
462,1522294791.414104,462,0.8051863763392496
463,1522294793.084741,463,0.8038011469493747
464,1522294795.3641732,464,0.8026467891244788
465,1522294797.1652944,465,0.801684824270399
466,1522294798.886199,466,0.8008831868919991
467,1522294800.879415,467,0.8002151557433326
468,1522294802.779029,468,0.7996584631194438
469,1522294804.622793,469,0.8004966359328699
470,1522294806.711515,470,0.8011951132773916
471,1522294808.588959,471,0.803079261064493
472,1522294810.3470366,472,0.8033473008870775
473,1522294812.188718,473,0.8022685840725645
474,1522294814.034726,474,0.8013696533938037
475,1522294816.09196,475,0.8006205444948364
476,1522294817.9887822,476,0.8012983704123636
477,1522294819.887786,477,0.8005611420103029
478,1522294821.767563,478,0.7999467850085857
479,1522294823.559943,479,0.7994348208404882
480,1522294825.8450618,480,0.7990081840337401
481,1522294827.735848,481,0.7999547366947835
482,1522294829.5097,482,0.8020456139123195
483,1522294831.299818,483,0.8024859282602663
484,1522294833.30038,484,0.8041549402168886
485,1522294835.202055,485,0.8068478668474072
486,1522294836.9965508,486,0.8064878057061726
487,1522294838.930741,487,0.8061877547551438
488,1522294841.035939,488,0.8059377122959531
489,1522294842.905256,489,0.8070314269132943
490,1522294844.875992,490,0.8066407724277452
491,1522294846.7980509,491,0.806315227023121
492,1522294849.272318,492,0.8060439391859342
493,1522294851.579468,493,0.8058178659882784
494,1522294853.5939481,494,0.8056294716568987
495,1522294855.361027,495,0.8054724763807488
496,1522294857.072191,496,0.8053416469839574
497,1522294858.786299,497,0.8065347058199644
498,1522294860.518411,498,0.8062268381833038
499,1522294862.249813,499,0.8059702818194198
500,1522294863.9715571,500,0.8044544015161832
501,1522294865.8620288,501,0.8031911679301527
502,1522294868.2064278,502,0.8034405566084605
503,1522294870.493469,503,0.8036483805070503
504,1522294872.596601,504,0.8051236504225419
505,1522294874.550324,505,0.8037488753521181
506,1522294876.369926,506,0.8078115627934317
507,1522294878.253164,507,0.8059888023278596
508,1522294880.205492,508,0.8057719186065496
509,1522294881.983186,509,0.8055911821721247
510,1522294884.246168,510,0.8054405684767706
511,1522294886.590179,511,0.8053150570639755
512,1522294888.614782,512,0.806512547553313
513,1522294890.492527,513,0.8062083729610943
514,1522294892.417044,514,0.8072569774675786
515,1522294894.281026,515,0.8081308145563155
516,1522294896.1162539,516,0.8075569287969296
517,1522294897.8973448,517,0.807078690664108
518,1522294899.684205,518,0.8053780755534233
519,1522294901.4641669,519,0.8039608962945195
520,1522294903.244256,520,0.8040819969120996
521,1522294905.243733,521,0.8041829140934162
522,1522294907.13553,522,0.8042670117445134
523,1522294909.172587,523,0.8043370931204278
524,1522294911.3365679,524,0.8043954942670231
525,1522294913.1103704,525,0.8044441618891859
526,1522294915.3306072,526,0.8044847182409882
527,1522294917.0094118,527,0.8058205985341568
528,1522294918.7391226,528,0.8056317487784639
529,1522294920.4355829,529,0.8067764573153866
530,1522294922.0866392,530,0.8064282977628221
531,1522294923.795879,531,0.807440248135685
532,1522294925.511179,532,0.8069814567797375
533,1522294927.2272134,533,0.8065991306497813
534,1522294928.963056,534,0.8062805255414843
535,1522294930.84912,535,0.8073171046179036
536,1522294932.5588892,536,0.805576753848253
537,1522294934.235449,537,0.8054285448735442
538,1522294935.926358,538,0.8053050373946201
539,1522294937.6339169,539,0.8065041978288501
540,1522294939.35456,540,0.8062014148573751
541,1522294941.072166,541,0.8059490957144791
542,1522294942.827106,542,0.805738829762066
543,1522294944.535702,543,0.805563608135055
544,1522294946.529044,544,0.8054175901125459
545,1522294948.295645,545,0.8052959084271216
546,1522294950.0902774,546,0.8051945070226014
547,1522294951.841109,547,0.8064120891855012
548,1522294953.72654,548,0.8074267409879177
549,1522294955.7353961,549,0.808272284156598
550,1522294957.6461382,550,0.8076748201304983
551,1522294959.589539,551,0.807176933442082
552,1522294961.5052788,552,0.8080641112017349
553,1522294963.54646,553,0.8088034260014458
554,1522294965.494118,554,0.8081174383345382
555,1522294967.8468661,555,0.8088478652787818
556,1522294970.1112711,556,0.8094565543989849
557,1522294972.2791636,557,0.8099637953324874
558,1522294974.5517151,558,0.8090844127770729
559,1522294976.755302,559,0.8083515939808941
560,1522294978.7199054,560,0.807740911650745
561,1522294980.638593,561,0.8072320097089541
562,1522294982.553387,562,0.808110008090795
563,1522294984.5711892,563,0.8075395900756625
564,1522294986.593827,564,0.8070642417297187
565,1522294988.783206,565,0.8066681181080988
566,1522294990.530061,566,0.8076400984234156
567,1522294992.4104464,567,0.8084500820195129
568,1522294994.104109,568,0.809125068349594
569,1522294995.7643778,569,0.8096875569579949
570,1522294997.374871,570,0.8088542141316624
571,1522294999.0551689,571,0.8094618451097186
572,1522295000.7427466,572,0.8086661209247655
573,1522295002.42735,573,0.8080030174373045
574,1522295004.32022,574,0.808752514531087
575,1522295006.7556238,575,0.8080750121092392
576,1522295008.7459998,576,0.8088125100910326
577,1522295010.472352,577,0.8094270917425272
578,1522295012.3286471,578,0.8099392431187727
579,1522295014.1245034,579,0.8103660359323106
580,1522295015.9667466,580,0.8107216966102588
581,1522295017.763884,581,0.8123201638418824
582,1522295019.8053029,582,0.8123501365349021
583,1522295021.7932599,583,0.8123751137790851
584,1522295023.742235,584,0.8110938448159042
585,1522295025.649467,585,0.8113282040132535
586,1522295027.629913,586,0.8102214200110446
587,1522295029.665376,587,0.8106011833425371
588,1522295031.732498,588,0.8109176527854475
589,1522295033.639319,589,0.8111813773212062
590,1522295035.514838,590,0.8114011477676719
591,1522295037.611443,591,0.8115842898063932
592,1522295039.364469,592,0.8117369081719943
593,1522295041.1169238,593,0.8118640901433285
594,1522295043.1549551,594,0.8119700751194403
595,1522295045.2086544,595,0.8120583959328669
596,1522295047.3597438,596,0.8121319966107224
597,1522295049.306807,597,0.8121933305089353
598,1522295051.063436,598,0.8122444420907794
599,1522295052.761367,599,0.8122870350756495
600,1522295054.538944,600,0.8110204458963746
601,1522295056.5358322,601,0.8099649549136455
602,1522295058.4058142,602,0.8103874624280378
603,1522295060.308419,603,0.8107395520233648
604,1522295062.208454,604,0.8110329600194707
605,1522295063.919616,605,0.8112774666828921
606,1522295065.739642,606,0.81017913890241
607,1522295067.6875858,607,0.8092638657520084
608,1522295069.508929,608,0.8098032214600069
609,1522295071.490361,609,0.8089506012166724
610,1522295073.2605052,610,0.8095421676805603
611,1522295075.0624974,611,0.8100351397338003
612,1522295077.014179,612,0.8104459497781669
613,1522295078.9081962,613,0.8107882914818056
614,1522295080.7114189,614,0.811073576234838
615,1522295082.4586186,615,0.8113113135290316
616,1522295084.136652,616,0.8115094279408597
617,1522295085.804354,617,0.8116745232840497
618,1522295087.7217731,618,0.811812102736708
619,1522295089.665827,619,0.81192675228059
620,1522295091.5022779,620,0.8120222935671584
621,1522295093.759885,621,0.8121019113059653
622,1522295096.098283,622,0.8121682594216377
623,1522295098.442869,623,0.8122235495180314
624,1522295100.73269,624,0.8122696245983595
625,1522295102.4144778,625,0.8123080204986329
626,1522295104.0775971,626,0.8123400170821942
627,1522295105.8123221,627,0.8123666809018284
628,1522295108.264245,628,0.8123889007515236
629,1522295111.1800802,629,0.8124074172929363
630,1522295113.2481432,630,0.8124228477441136
631,1522295115.7972062,631,0.812435706453428
632,1522295117.803414,632,0.8124464220445233
633,1522295120.171995,633,0.8124553517037694
634,1522295122.342751,634,0.8124627930864744
635,1522295124.7116456,635,0.8124689942387286
636,1522295126.4856472,636,0.8124741618656072
637,1522295128.439748,637,0.8124784682213393
638,1522295130.2402284,638,0.8124820568511161
639,1522295132.04929,639,0.8124850473759301
640,1522295133.9246972,640,0.8124875394799417
641,1522295135.679541,641,0.8137916995666181
642,1522295137.446108,642,0.813576416305515
643,1522295139.620346,643,0.8146990969212624
644,1522295141.354828,644,0.8156346641010519
645,1522295143.0493374,645,0.8164143034175432
646,1522295144.836803,646,0.8144598361812859
647,1522295146.5462642,647,0.8141331968177382
648,1522295148.3955429,648,0.8125589140147819
649,1522295150.0707312,649,0.8125490950123182
650,1522295151.760108,650,0.8125409125102652
651,1522295153.47005,651,0.8125340937585542
652,1522295155.201058,652,0.8125284114654618
653,1522295156.867157,653,0.8125236762212182
654,1522295158.522662,654,0.8138218135176818
655,1522295160.442056,655,0.8136015112647348
656,1522295162.1055622,656,0.8134179260539456
657,1522295163.73492,657,0.813264938378288
658,1522295165.5721366,658,0.8131374486485733
659,1522295167.320372,659,0.8130312072071444
660,1522295169.679513,660,0.8129426726726203
661,1522295171.604275,661,0.8128688938938502
662,1522295173.43517,662,0.8128074115782085
663,1522295175.3225029,663,0.8127561763151736
664,1522295177.1070569,664,0.8114113969293113
665,1522295179.11545,665,0.811592830774426
666,1522295181.3569431,666,0.811744025645355
667,1522295183.0855749,667,0.8118700213711292
668,1522295184.854526,668,0.8119750178092744
669,1522295186.514271,669,0.812062514841062
670,1522295188.174817,670,0.8121354290342182
671,1522295189.958534,671,0.8121961908618485
672,1522295191.702376,672,0.8122468257182069
673,1522295193.588783,673,0.812289021431839
674,1522295195.40401,674,0.8123241845265325
675,1522295197.2789538,675,0.8123534871054439
676,1522295199.081105,676,0.8123779059212032
677,1522295201.0495648,677,0.8123982549343359
678,1522295202.9290118,678,0.8124152124452799
679,1522295205.0494869,679,0.8124293437043999
680,1522295206.85685,680,0.8124411197536665
681,1522295208.634638,681,0.8124509331280554
682,1522295210.3153658,682,0.8124591109400462
683,1522295212.00617,683,0.8124659257833718
684,1522295213.686,684,0.8124716048194764
685,1522295215.3605068,685,0.8124763373495637
686,1522295217.0280252,686,0.8124802811246364
687,1522295218.680359,687,0.8124835676038638
688,1522295220.3721712,688,0.812486306336553
689,1522295222.015595,689,0.8124885886137942
690,1522295223.8395796,690,0.8124904905114951
691,1522295226.437715,691,0.8124920754262459
692,1522295228.606376,692,0.8124933961885383
693,1522295230.5227358,693,0.8137965801571153
694,1522295232.764458,694,0.8148825667975961
695,1522295234.9217534,695,0.8144854723313301
696,1522295236.781368,696,0.8141545602761084
697,1522295238.5440252,697,0.8138788002300903
698,1522295240.689455,698,0.8136490001917418
699,1522295243.1603029,699,0.8134575001597848
700,1522295245.319956,700,0.8132979167998207
701,1522295247.912538,701,0.8131649306665172
702,1522295249.8814301,702,0.8130541088887644
703,1522295251.719358,703,0.8129617574073037
704,1522295254.304729,704,0.8128847978394198
705,1522295256.2860641,705,0.8128206648661831
706,1522295258.06978,706,0.8127672207218192
707,1522295259.915283,707,0.8127226839348493
708,1522295261.710031,708,0.8126855699457077
709,1522295263.5384068,709,0.8126546416214231
710,1522295265.300927,710,0.8126288680178525
711,1522295267.042451,711,0.8126073900148771
712,1522295268.814267,712,0.8125894916790642
713,1522295270.5942938,713,0.8125745763992201
714,1522295272.572176,714,0.81256214699935
715,1522295275.0407832,715,0.812551789166125
716,1522295277.0301301,716,0.8125431576384374
717,1522295279.267164,717,0.8125359646986978
718,1522295281.250617,718,0.8125299705822482
719,1522295283.6579711,719,0.8125249754852067
720,1522295285.7859118,720,0.8125208129043389
721,1522295287.6998901,721,0.812517344086949
722,1522295289.749104,722,0.8125144534057909
723,1522295292.166892,723,0.8125120445048257
724,1522295294.655665,724,0.8125100370873547
725,1522295296.9077592,725,0.8125083642394622
726,1522295298.904947,726,0.8125069701995518
727,1522295301.04059,727,0.8125058084996264
728,1522295303.3114932,728,0.8125048404163553
729,1522295305.3052402,729,0.8125040336802961
730,1522295307.576444,730,0.8125033614002467
731,1522295309.356131,731,0.8125028011668722
732,1522295311.486756,732,0.8125023343057269
733,1522295313.3856552,733,0.8125019452547725
734,1522295315.7604039,734,0.8125016210456437
735,1522295318.054601,735,0.8125013508713697
736,1522295320.1787488,736,0.8125011257261413
737,1522295322.636566,737,0.8125009381051177
738,1522295324.5791821,738,0.8125007817542647
739,1522295326.713747,739,0.8125006514618872
740,1522295328.8200688,740,0.812500542884906
741,1522295330.7533162,741,0.8125004524040884
742,1522295332.558045,742,0.8125003770034069
743,1522295334.5614948,743,0.8125003141695057
744,1522295336.48309,744,0.8125002618079213
745,1522295338.432302,745,0.8125002181732677
746,1522295340.6764462,746,0.8125001818110564
747,1522295342.956311,747,0.8125001515092137
748,1522295345.017454,748,0.8125001262576781
749,1522295347.205133,749,0.8125001052147317
750,1522295349.1675632,750,0.812500087678943
751,1522295351.303798,751,0.8125000730657859
752,1522295353.233532,752,0.812500060888155
753,1522295355.331619,753,0.8125000507401291
754,1522295357.4339476,754,0.8125000422834409
755,1522295359.5049,755,0.8125000352362007
756,1522295361.862646,756,0.8125000293635006
757,1522295364.0529852,757,0.8125000244695838
758,1522295366.4089608,758,0.8125000203913199
759,1522295368.2781858,759,0.8125000169927665
760,1522295370.2946072,760,0.813802097493972
761,1522295372.6066284,761,0.8135850812449767
762,1522295374.5656538,762,0.8134042343708139
763,1522295376.3440974,763,0.8132535286423448
764,1522295378.201172,764,0.8131279405352873
765,1522295380.290865,765,0.813023283779406
766,1522295382.3450382,766,0.8142381531495051
767,1522295384.302602,767,0.8152505442912542
768,1522295386.169019,768,0.8160942035760451
769,1522295388.0745852,769,0.8154951696467042
770,1522295389.936029,770,0.8149959747055868
771,1522295391.8967311,771,0.8145799789213224
772,1522295393.732249,772,0.8142333157677687
773,1522295395.589243,773,0.8139444298064739
774,1522295397.367161,774,0.8137036915053948
775,1522295399.042711,775,0.8135030762544956
776,1522295400.716335,776,0.8133358968787463
777,1522295402.5274289,777,0.8131965807322886
778,1522295404.4045498,778,0.8130804839435739
779,1522295406.2685068,779,0.812983736619645
780,1522295408.116123,780,0.812903113849704
781,1522295410.008385,781,0.8128359282080867
782,1522295411.910702,782,0.8127799401734055
783,1522295413.9956524,783,0.8127332834778379
784,1522295416.212651,784,0.8126944028981982
785,1522295418.401613,785,0.8126620024151651
786,1522295420.4127412,786,0.8126350020126375
787,1522295422.337013,787,0.8126125016771979
788,1522295424.263861,788,0.8125937513976649
789,1522295426.0901482,789,0.8125781261647207
790,1522295427.788151,790,0.8125651051372672
791,1522295429.4573462,791,0.812554254281056
792,1522295431.186936,792,0.81254521190088
793,1522295432.952128,793,0.8125376765840666
794,1522295434.6424162,794,0.8125313971533888
795,1522295436.923153,795,0.8125261642944906
796,1522295439.129066,796,0.8125218035787422
797,1522295440.880363,797,0.8125181696489517
798,1522295442.65453,798,0.8125151413741265
799,1522295444.364015,799,0.8125126178117721
800,1522295446.211689,800,0.8125105148431434
801,1522295447.964433,801,0.8125087623692862
802,1522295449.976722,802,0.8125073019744051
803,1522295452.4716358,803,0.8125060849786709
804,1522295454.8816152,804,0.8125050708155591
805,1522295456.80111,805,0.8125042256796325
806,1522295458.719703,806,0.8125035213996937
807,1522295461.0414786,807,0.8125029344997448
808,1522295462.9802961,808,0.8125024454164539
809,1522295464.9792142,809,0.8125020378470449
810,1522295467.213233,810,0.8125016982058707
811,1522295468.950458,811,0.8125014151715588
812,1522295471.282675,812,0.8125011793096323
813,1522295473.555687,813,0.812500982758027
814,1522295475.450159,814,0.8125008189650225
815,1522295477.3144789,815,0.812500682470852
816,1522295479.2689722,816,0.8125005687257101
817,1522295481.2040489,817,0.8125004739380917
818,1522295483.169318,818,0.8125003949484096
819,1522295485.141593,819,0.8125003291236746
820,1522295487.0526311,820,0.8125002742697288
821,1522295488.997568,821,0.8125002285581073
822,1522295490.887954,822,0.8125001904650895
823,1522295492.769778,823,0.812500158720908
824,1522295494.736205,824,0.8125001322674233
825,1522295496.715908,825,0.8125001102228527
826,1522295498.3655832,826,0.8125000918523773
827,1522295500.105995,827,0.8125000765436476
828,1522295501.982251,828,0.8125000637863731
829,1522295503.691358,829,0.8125000531553109
830,1522295505.3371902,830,0.8125000442960923
831,1522295507.0307894,831,0.8125000369134102
832,1522295508.683872,832,0.8125000307611752
833,1522295510.354704,833,0.8125000256343126
834,1522295512.0562189,834,0.8125000213619271
835,1522295513.793036,835,0.812500017801606
836,1522295515.5680034,836,0.8125000148346717
837,1522295517.2440288,837,0.8125000123622265
838,1522295519.3515186,838,0.8125000103018554
839,1522295521.558568,839,0.8125000085848795
840,1522295523.9979386,840,0.8125000071540662
841,1522295526.1970546,841,0.8125000059617219
842,1522295528.003542,842,0.8125000049681016
843,1522295530.160165,843,0.8125000041400847
844,1522295531.958156,844,0.8125000034500706
845,1522295534.029066,845,0.8125000028750589
846,1522295535.9573689,846,0.8125000023958824
847,1522295537.7358286,847,0.8125000019965687
848,1522295540.305098,848,0.8125000016638073
849,1522295542.620472,849,0.8125000013865061
850,1522295545.501281,850,0.8125000011554218
851,1522295548.0397482,851,0.8125000009628514
852,1522295550.411526,852,0.812500000802376
853,1522295552.6442661,853,0.8125000006686467
854,1522295555.1057339,854,0.8125000005572055
855,1522295557.409951,855,0.8125000004643379
856,1522295559.685709,856,0.8125000003869483
857,1522295562.2974908,857,0.8125000003224568
858,1522295564.3527448,858,0.812500000268714
859,1522295566.4584386,859,0.8125000002239284
860,1522295568.3764071,860,0.812500000186607
861,1522295570.450007,861,0.8125000001555058
862,1522295572.432383,862,0.8125000001295881
863,1522295574.4671614,863,0.8125000001079901
864,1522295576.595454,864,0.8125000000899917
865,1522295578.681782,865,0.812500000074993
866,1522295580.734993,866,0.8125000000624941
867,1522295582.814213,867,0.8125000000520785
868,1522295584.6866221,868,0.8125000000433987
869,1522295586.71584,869,0.8125000000361655
870,1522295588.680991,870,0.8125000000301379
871,1522295590.7428071,871,0.8125000000251148
872,1522295592.7186508,872,0.812500000020929
873,1522295594.83885,873,0.8125000000174408
874,1522295596.8838332,874,0.8125000000145339
875,1522295598.878936,875,0.8125000000121116
876,1522295600.828858,876,0.812500000010093
877,1522295602.7950711,877,0.8125000000084108
878,1522295604.837415,878,0.8125000000070091
879,1522295606.797685,879,0.8125000000058409
880,1522295608.84655,880,0.8125000000048673
881,1522295611.148375,881,0.8125000000040561
882,1522295613.4380212,882,0.8125000000033801
883,1522295615.590118,883,0.8125000000028166
884,1522295617.458359,884,0.8125000000023471
885,1522295619.207229,885,0.8125000000019559
886,1522295621.366058,886,0.8138020833349633
887,1522295623.271895,887,0.8148871527791361
888,1522295624.974367,888,0.8144892939826135
889,1522295627.0278141,889,0.8141577449855113
890,1522295629.074213,890,0.8138814541545927
891,1522295631.3305886,891,0.8136512117954938
892,1522295633.132552,892,0.8134593431629115
893,1522295635.051748,893,0.8132994526357595
894,1522295637.126857,894,0.8131662105297996
895,1522295639.387541,895,0.8130551754414996
896,1522295641.290198,896,0.8129626462012497
897,1522295643.277149,897,0.8128855385010414
898,1522295645.157038,898,0.8128212820842011
899,1522295647.144928,899,0.8127677350701675
900,1522295649.319584,900,0.8140251958918063
901,1522295651.248677,901,0.8137709965765053
902,1522295653.292017,902,0.8135591638137544
903,1522295655.287049,903,0.813382636511462
904,1522295657.390801,904,0.8132355304262183
905,1522295659.68731,905,0.8131129420218486
906,1522295661.546294,906,0.8130107850182071
907,1522295663.9134998,907,0.8129256541818393
908,1522295666.337322,908,0.8128547118181993
909,1522295668.16289,909,0.8127955931818327
910,1522295669.881516,910,0.8127463276515272
911,1522295671.586538,911,0.8127052730429393
912,1522295673.3668532,912,0.812671060869116
913,1522295675.47749,913,0.8126425507242634
914,1522295677.7921288,914,0.8126187922702195
915,1522295680.34042,915,0.8125989935585163
916,1522295682.93445,916,0.812582494632097
917,1522295685.443769,917,0.8125687455267474
918,1522295687.729099,918,0.8138593712722895
919,1522295689.9984212,919,0.8136328093935745
920,1522295692.321686,920,0.814746091161312
921,1522295694.198451,921,0.8143717426344266
922,1522295696.4832811,922,0.8140597855286887
923,1522295698.5749052,923,0.8137998212739073
924,1522295700.804244,924,0.8135831843949226
925,1522295702.762806,925,0.8134026536624355
926,1522295704.77157,926,0.8132522113853629
927,1522295706.8154938,927,0.8131268428211357
928,1522295709.102449,928,0.813022369017613
929,1522295711.4115,929,0.8129353075146775
930,1522295713.614933,930,0.8128627562622311
931,1522295715.7236679,931,0.8128022968851926
932,1522295717.74001,932,0.8127519140709938
933,1522295719.893154,933,0.8127099283924948
934,1522295722.129269,934,0.812674940327079
935,1522295724.389858,935,0.8126457836058991
936,1522295726.6046062,936,0.8126214863382493
937,1522295728.564538,937,0.8126012386152077
938,1522295730.360773,938,0.812584365512673
939,1522295732.293918,939,0.8125703045938941
940,1522295734.571308,940,0.8125585871615784
941,1522295736.970298,941,0.8125488226346486
942,1522295739.3193128,942,0.8125406855288737
943,1522295741.693084,943,0.8138359879407281
944,1522295743.993997,944,0.81361332328394
945,1522295745.9693592,945,0.8134277694032833
946,1522295748.0225391,946,0.8132731411694027
947,1522295750.2881222,947,0.8131442843078356
948,1522295752.6150134,948,0.8130369035898629
949,1522295754.935956,949,0.8129474196582192
950,1522295756.8071966,950,0.8128728497151827
951,1522295758.647875,951,0.8128107080959857
952,1522295761.0402029,952,0.8127589234133215
953,1522295763.237067,953,0.8127157695111011
954,1522295765.455704,954,0.8126798079259175
955,1522295767.546006,955,0.8126498399382647
956,1522295769.49992,956,0.8126248666152206
957,1522295771.314985,957,0.8126040555126838
958,1522295773.515021,958,0.8125867129272365
959,1522295775.2929711,959,0.8125722607726971
960,1522295777.044783,960,0.8125602173105808
961,1522295778.864267,961,0.8125501810921506
962,1522295780.847611,962,0.8125418175767921
963,1522295782.893634,963,0.81253484798066
964,1522295784.8202946,964,0.8125290399838834
965,1522295786.978685,965,0.8125241999865694
966,1522295788.707863,966,0.8125201666554746
967,1522295790.4577491,967,0.8125168055462288
968,1522295792.1378794,968,0.8125140046218574
969,1522295794.2227561,969,0.8125116705182145
970,1522295796.5572839,970,0.8125097254318454
971,1522295798.764418,971,0.8125081045265379
972,1522295800.585609,972,0.8125067537721149
973,1522295802.408336,973,0.8125056281434291
974,1522295804.347761,974,0.8125046901195243
975,1522295806.4375439,975,0.812503908432937
976,1522295808.6023116,976,0.8125032570274474
977,1522295810.5683038,977,0.8125027141895395
978,1522295812.5689619,978,0.8125022618246162
979,1522295814.393665,979,0.8125018848538468
980,1522295816.21631,980,0.8125015707115391
981,1522295818.18211,981,0.8125013089262826
982,1522295820.034915,982,0.8125010907719021
983,1522295821.940467,983,0.8125009089765851
984,1522295823.8600779,984,0.8125007574804877
985,1522295825.7279649,985,0.8125006312337397
986,1522295827.618494,986,0.8125005260281164
987,1522295829.641047,987,0.8125004383567636
988,1522295831.520433,988,0.8125003652973029
989,1522295833.73402,989,0.812500304414419
990,1522295835.578792,990,0.8125002536786825
991,1522295837.425971,991,0.812500211398902
992,1522295839.3060858,992,0.8125001761657518
993,1522295841.354434,993,0.8125001468047932
994,1522295843.1385438,994,0.8125001223373276
995,1522295845.0632632,995,0.812500101947773
996,1522295847.0268226,996,0.8125000849564775
997,1522295848.966917,997,0.8125000707970647
998,1522295850.752434,998,0.812500058997554
999,1522295852.630691,999,0.8125000491646284


==> run_medium_med_lr_001_opt_rms_bs_64_VGG16_tag_val_acc.csv <==
,Wall time,Step,Value
0,1522314262.164779,0,0.5208333134651184
1,1522314262.4086053,1,0.5236742442304437
2,1522314262.6572099,2,0.5225503595320733
3,1522314262.9024842,3,0.5253508399211525
4,1522314263.1508994,4,0.526994639418505
5,1522314263.400815,5,0.5267558407454667
6,1522314263.6488366,6,0.5265907378578686
7,1522314263.895447,7,0.5253403719865717
8,1522314264.1433735,8,0.5254853567662449
9,1522314264.3870618,9,0.5245606749384756
10,1522314264.6358178,10,0.5248458977710696
11,1522314264.8810794,11,0.5280035097631813
12,1522314265.1292148,12,0.5286003769961515
13,1522314265.3789911,13,0.5319034093430977
14,1522314265.6279318,14,0.5317869488635782
15,1522314265.8753078,15,0.534445414878142
16,1522314266.1250436,16,0.5357057683750989
17,1522314266.3732257,17,0.5349341578201652
18,1522314266.6188931,18,0.5351963919147112
19,1522314266.8648348,19,0.5407601714278413
20,1522314267.1164975,20,0.5418019544599862
21,1522314267.3652275,21,0.5550400367814434
22,1522314267.615587,22,0.5668787350709014
23,1522314267.8620305,23,0.5714143330351003
24,1522314268.1127026,24,0.5821943949861301
25,1522314268.35965,25,0.5850130033432274
26,1522314268.6048298,26,0.5987217444269697
27,1522314268.8521426,27,0.6048748950748349
28,1522314269.1002214,28,0.6187157148977483
29,1522314269.3472598,29,0.6293565369770742
30,1522314269.597166,30,0.6382101433757182
31,1522314269.8457012,31,0.6490610304182312
32,1522314270.096201,32,0.6589638865988451
33,1522314270.34225,33,0.666339055539266
34,1522314270.590382,34,0.6750890266310117
35,1522314270.8346865,35,0.681506857759862
36,1522314271.0809984,36,0.6894595124353524
37,1522314271.3261929,37,0.7012973061269558
38,1522314271.571332,38,0.7102898159819326
39,1522314271.8236485,39,0.7195186257292225
40,1522314272.0703487,40,0.725470281497436
41,1522314272.3191874,41,0.7321658981570154
42,1522314272.5688744,42,0.7394814099422635
43,1522314272.8139794,43,0.7438401051021487
44,1522314273.060601,44,0.7483402036182497
45,1522314273.306666,45,0.7512216595755817
46,1522314273.554658,46,0.7536226722195886
47,1522314273.8016243,47,0.7556233767627524
48,1522314274.0509446,48,0.7538178569790493
49,1522314274.2972245,49,0.7557859304106008
50,1522314274.5477662,50,0.7565577937780364
51,1522314274.7922347,51,0.759805357055499
52,1522314275.0447226,52,0.7616434666772084
53,1522314275.2975974,53,0.7623070907313008
54,1522314275.5462935,54,0.7645962911235461
55,1522314275.806772,55,0.7656358331024979
56,1522314276.0670385,56,0.7647659486646249
57,1522314276.3125565,57,0.767513360765885
58,1522314276.5626676,58,0.7698028493961354
59,1522314276.8074827,59,0.7725788093392929
60,1522314277.0542352,60,0.774892094238509
61,1522314277.3032508,61,0.7742156224392266
62,1522314277.5473366,62,0.7753880307402954
63,1522314277.79496,63,0.7772330936521646
64,1522314278.03946,64,0.7770345243830631
65,1522314278.2877493,65,0.7768690504248819
66,1522314278.5341349,66,0.7775992123037949
67,1522314278.781714,67,0.7764715578430815
68,1522314279.027849,68,0.7772679676084778
69,1522314279.2731822,69,0.7770635868437404
70,1522314279.5194535,70,0.7760252054670936
71,1522314279.7676108,71,0.776896006289193
72,1522314280.0131352,72,0.7776216731113277
73,1522314280.2571313,73,0.7773583416512625
74,1522314280.506969,74,0.7771388988790944
75,1522314280.7593591,75,0.7778240830569526
76,1522314281.006419,76,0.7775270167323128
77,1522314281.252242,77,0.7798836299369836
78,1522314281.5013015,78,0.7827155265205958
79,1522314281.7520628,79,0.7842073872135801
80,1522314281.998175,80,0.7837144891545089
81,1522314282.2426145,81,0.7859079083338715
82,1522314282.4920082,82,0.7851315900702582
83,1522314282.7381995,83,0.7853527106854317
84,1522314282.9851007,84,0.7846689254439853
85,1522314283.2306426,85,0.7840991044483157
86,1522314283.487242,86,0.7844923060019141
87,1522314283.7331114,87,0.7856880362194731
88,1522314283.9827151,88,0.7840803111278027
89,1522314284.2258663,89,0.7827405402621502
90,1522314284.4680588,90,0.7824921168696478
91,1522314284.7159493,91,0.7814170450913703
92,1522314284.9672024,92,0.7813892042416041
93,1522314285.212134,93,0.7822340558093174
94,1522314285.4633605,94,0.7820700465028368
95,1522314285.7129974,95,0.7836694865482244
96,1522314285.9634528,96,0.7841342910440716
97,1522314286.208949,97,0.7827855236024216
98,1522314286.4565327,98,0.783397655255074
99,1522314286.7021554,99,0.7821716604535718
100,1522314286.9505405,100,0.7828861026293519
101,1522314287.1978896,101,0.7834814711069719
102,1522314287.4425404,102,0.7839776115034631
103,1522314287.6910875,103,0.7826549573343311
104,1522314287.940659,104,0.7815527455290744
105,1522314288.1902795,105,0.7806342356929946
106,1522314288.4361885,106,0.7798688108307298
107,1522314288.6839788,107,0.7800990090262546
108,1522314288.9324675,108,0.782026955282204
109,1522314289.1794274,109,0.7810294104890383
110,1522314289.4249241,110,0.7819342276531888
111,1522314289.675688,111,0.7826882419561981
112,1522314289.9217749,112,0.7807124205387884
113,1522314290.1675465,113,0.7799339648707385
114,1522314290.4136775,114,0.7801533040591208
115,1522314290.662651,115,0.7812041389608066
116,1522314290.908035,116,0.7803437302226841
117,1522314291.153947,117,0.7796267229410585
118,1522314291.3985171,118,0.7781611546945146
119,1522314291.6423125,119,0.779544014490051
120,1522314291.8981106,120,0.7806963976528647
121,1522314292.1482224,121,0.7807886647107408
122,1522314292.3951128,122,0.7808655539256314
123,1522314292.6423247,123,0.7835337949384316
124,1522314292.8882506,124,0.7831531624486449
125,1522314293.1345882,125,0.7828359687071706
126,1522314293.383989,126,0.781703588345023
127,1522314293.6331773,127,0.7798918758649062
128,1522314293.875202,128,0.7801182298874356
129,1522314294.1219218,129,0.7785707438169708
130,1522314294.3694642,130,0.775545067603161
131,1522314294.6185064,131,0.7738917230025758
132,1522314294.866037,132,0.7733819880796513
133,1522314295.116784,133,0.7720891567330112
134,1522314295.3621972,134,0.772747911700003
135,1522314295.6074517,135,0.7741649264166933
136,1522314295.8545053,136,0.7744777197697292
137,1522314296.1040568,137,0.7747383808972578
138,1522314296.357712,138,0.7758236507477255
139,1522314296.6074307,139,0.7749919278672842
140,1522314296.8575592,140,0.7742988254669185
141,1522314297.1024349,141,0.7737212401332819
142,1522314297.3521342,142,0.7741079812002171
143,1522314297.5989144,143,0.7726941510001752
144,1522314297.8472376,144,0.7741201258334841
145,1522314298.092708,145,0.7727042715278994
146,1522314298.3417678,146,0.7715243929399135
147,1522314298.5877988,147,0.7705411607832593
148,1522314298.8332536,148,0.7705898528969025
149,1522314299.0778868,149,0.7706304296582719
150,1522314299.327881,150,0.7706642436260797
151,1522314299.581568,151,0.7680882552659171
152,1522314299.830872,152,0.7676777127215973
153,1522314300.0768287,153,0.7682036461788512
154,1522314300.3233564,154,0.7669058195715223
155,1522314300.5721467,155,0.7649562352204541
156,1522314300.8166773,156,0.7641996437728584
157,1522314301.063072,157,0.7627010887215679
158,1522314301.3083642,158,0.7623203550237868
159,1522314301.5560625,159,0.7620030769423025
160,1522314301.8058348,160,0.7652108974519193
161,1522314302.0529613,161,0.765279914543266
162,1522314302.3002033,162,0.7653374287860549
163,1522314302.5523267,163,0.7662534095658988
164,1522314302.802034,164,0.7652806223940625
165,1522314303.0505967,165,0.7662060709059052
166,1522314303.2921028,166,0.7678453401774014
167,1522314303.5413144,167,0.7674752834811677
168,1522314303.7882733,168,0.7671669029009731
169,1522314304.0354598,169,0.7660418668399578
170,1522314304.281373,170,0.7651043367891118
171,1522314304.5279634,171,0.7634549995684462
172,1522314304.778788,172,0.7638166663070386
173,1522314305.0244224,173,0.7641180552558655
174,1522314305.2726724,174,0.7635011604690349
175,1522314305.5189116,175,0.7621190193017154
176,1522314305.765448,176,0.7618352971739099
177,1522314306.0099864,177,0.7598627476449249
178,1522314306.2585378,178,0.7625592374599177
179,1522314306.505458,179,0.7622021456390785
180,1522314306.751821,180,0.7619045691217123
181,1522314306.9985855,181,0.7625246409347602
182,1522314307.2444193,182,0.7630413674456337
183,1522314307.493675,183,0.762603920627175
184,1522314307.739288,184,0.7648435482784595
185,1522314307.9861693,185,0.765841842476236
186,1522314308.232825,186,0.7649376498193435
187,1522314308.481365,187,0.7641841559385999
188,1522314308.7284188,188,0.7635562443713135
189,1522314308.9781468,189,0.7621649225536143
190,1522314309.2255518,190,0.762741602128012
191,1522314309.4739866,191,0.7640902206841964
192,1522314309.722605,192,0.7643460172368303
193,1522314309.9699554,193,0.7636911287865054
194,1522314310.2174885,194,0.7631453884112347
195,1522314310.4664702,195,0.7626906047651759
196,1522314310.7125466,196,0.7614435562151664
197,1522314310.9590096,197,0.7604043490901584
198,1522314311.2074428,198,0.7604064053309455
199,1522314311.4556053,199,0.7604081188649349
200,1522314311.7026064,200,0.7612775990541124
201,1522314311.9518287,201,0.7602660514559468
202,1522314312.1967714,202,0.7594230951241421
203,1522314312.4417396,203,0.7595886936925986
204,1522314312.6879952,204,0.7605947447438323
205,1522314312.9381812,205,0.75969700619738
206,1522314313.1848516,206,0.7589488907420031
207,1522314313.430044,207,0.760061575618336
208,1522314313.6745226,208,0.7583846463486134
209,1522314313.926333,209,0.7595913719571779
210,1522314314.1744184,210,0.7597289243867951
211,1522314314.4204075,211,0.7598435514114761
212,1522314314.6700888,212,0.7599390739320435
213,1522314314.9213445,213,0.7600186760325165
214,1522314315.1663654,214,0.760085011116244
215,1522314315.4134429,215,0.76100834259687
216,1522314315.6583588,216,0.7617777854973917
217,1522314315.903816,217,0.7606828734920128
218,1522314316.1513028,218,0.761506561243344
219,1522314316.3977554,219,0.7604568532803064
220,1522314316.6476078,220,0.7630543254894022
221,1522314316.896944,221,0.7634827712411686
222,1522314317.144528,222,0.7629717571234541
223,1522314317.3918061,223,0.7616778498470649
224,1522314317.640746,224,0.7614676559617011
225,1522314317.8879733,225,0.7612924943905646
226,1522314318.1338687,226,0.7620145786588037
227,1522314318.3789403,227,0.7626163155490031
228,1522314318.6261787,228,0.7605135962908359
229,1522314318.873118,229,0.7622335491532164
230,1522314319.119005,230,0.7601946242943469
231,1522314319.367308,231,0.7619677391561421
232,1522314319.6148696,232,0.7634453348743049
233,1522314319.8588192,233,0.7638086123952541
234,1522314320.106771,234,0.7641113436627118
235,1522314320.3553095,235,0.76349556747474
236,1522314320.6068726,236,0.7655865873180969
237,1522314320.8535805,237,0.7638568750092671
238,1522314321.1006453,238,0.7632835102635362
239,1522314321.3494804,239,0.763673758552947
240,1522314321.6001027,240,0.7648670177049754
241,1522314321.8477578,241,0.764125295843293
242,1522314322.0923655,242,0.7643752465360776
243,1522314322.3402967,243,0.7645835387800646
244,1522314322.5884676,244,0.7638890634058675
245,1522314322.8336413,245,0.7633103339273697
246,1522314323.078293,246,0.7645641638503278
247,1522314323.3349767,247,0.7647409698752732
248,1522314323.5811384,248,0.7666244226518746
249,1522314323.8274632,249,0.7655897999657091
250,1522314324.0748775,250,0.7664637188822773
251,1522314324.319404,251,0.7663239324018978
252,1522314324.569233,252,0.7662074436682481
253,1522314324.8148706,253,0.7669784219677266
254,1522314325.061423,254,0.7684889660622525
255,1522314325.3078597,255,0.7697477528076907
256,1522314325.5561204,256,0.7690606273397422
257,1522314325.805609,257,0.7702241372055988
258,1522314326.0539875,258,0.769457614337999
259,1522314326.3016546,259,0.7705549597041461
260,1522314326.5508635,260,0.7688652475092687
261,1522314326.7955425,261,0.7709293729243905
262,1522314327.0434165,262,0.7726494774369921
263,1522314327.3002205,263,0.7732148456199736
264,1522314327.5476005,264,0.7728179235941643
265,1522314327.7944891,265,0.7698829885726567
266,1522314328.0433452,266,0.7700413760547337
267,1522314328.2883186,267,0.7701733656231311
268,1522314328.5403526,268,0.7702833569301288
269,1522314328.788248,269,0.7703750163526271
270,1522314329.0376372,270,0.7695833469605226
271,1522314329.284523,271,0.7689236224671021
272,1522314329.5324724,272,0.7683738520559185
273,1522314329.7803855,273,0.7670476578024124
274,1522314330.0267415,274,0.7676786004128633
275,1522314330.2784467,275,0.7673363336773861
276,1522314330.5311813,276,0.7661830591536354
277,1522314330.7770345,277,0.7660900492946962
278,1522314331.0263846,278,0.7660125410789136
279,1522314331.2716465,279,0.7668160031432811
280,1522314331.5173864,280,0.7666175026194009
281,1522314331.7607527,281,0.7664520855161674
282,1522314332.0079124,282,0.7663142379301395
283,1522314332.2545967,283,0.766199364941783
284,1522314332.5009615,284,0.7678397518739661
285,1522314332.751256,285,0.7683386788058248
286,1522314333.0046265,286,0.7696225134273342
287,1522314333.250535,287,0.7689562611894452
288,1522314333.502021,288,0.7692691032353907
289,1522314333.7515945,289,0.7695298049403454
290,1522314333.9981453,290,0.7697470563611408
291,1522314334.2460372,291,0.768191994723431
292,1522314334.4917064,292,0.7686322145137123
293,1522314334.7362785,293,0.7672629598505739
294,1522314334.985328,294,0.7661219142979585
295,1522314335.231099,295,0.7660390952482987
296,1522314335.4777586,296,0.7659700793735822
297,1522314335.7245376,297,0.7641764517221714
298,1522314335.971711,298,0.7644178764351428
299,1522314336.2199488,299,0.7637510114517659
300,1522314336.46838,300,0.7631952906322852
301,1522314336.7167082,301,0.7627321899493846
302,1522314336.9624796,302,0.7640823772020069
303,1522314337.2094445,303,0.7643394810016724
304,1522314337.456448,304,0.7645537341680604
305,1522314337.7014089,305,0.7656003307175699
306,1522314337.9481752,306,0.7682086089313083
307,1522314338.1945276,307,0.7677780074427569
308,1522314338.4419858,308,0.7691552872914442
309,1522314338.6936052,309,0.7694349583203899
310,1522314338.9388196,310,0.7687999652669917
311,1522314339.1845038,311,0.7700069188116401
312,1522314339.4302824,312,0.7692765990096999
313,1522314339.6782591,313,0.7669318847522697
314,1522314339.926378,314,0.7667140706268915
315,1522314340.1718507,315,0.7682686732782231
316,1522314340.4191232,316,0.7669600088209996
317,1522314340.6691616,317,0.7658694551066465
318,1522314340.9157248,318,0.7666967648330585
319,1522314341.1674588,319,0.7673861896050684
320,1522314341.4133253,320,0.7662246057600373
321,1522314341.6610706,321,0.766992723710884
322,1522314341.9101467,322,0.7676328220032564
323,1522314342.1538439,323,0.7672981850027136
324,1522314342.4023108,324,0.7661512685914083
325,1522314342.6524856,325,0.7669316094036933
326,1522314342.8954453,326,0.7675818934139308
327,1522314343.1414516,327,0.7681237967557955
328,1522314343.3886259,328,0.7685753828740159
329,1522314343.638052,329,0.7680836523950132
330,1522314343.8853805,330,0.7676738769958443
331,1522314344.1334946,331,0.7655962830740567
332,1522314344.3796833,332,0.7664691214725671
333,1522314344.6243865,333,0.7663284345604726
334,1522314344.8719926,334,0.7653431432228741
335,1522314345.1164289,335,0.7645220671082087
336,1522314345.362653,336,0.7647058892568406
337,1522314345.610466,337,0.7648590743807004
338,1522314345.8573534,338,0.76585478089477
339,1522314346.1054664,339,0.765816484078975
340,1522314346.354484,340,0.7675206844882927
341,1522314346.602949,341,0.7680727893177637
342,1522314346.850143,342,0.76940093885395
343,1522314347.0958142,343,0.768771615711625
344,1522314347.3427088,344,0.7691152320038739
345,1522314347.588941,345,0.7702696410923752
346,1522314347.834707,346,0.7686274819994595
347,1522314348.0818696,347,0.7689951205770693
348,1522314348.3272336,348,0.7693014860584109
349,1522314348.5761695,349,0.7695567906261954
350,1522314348.8222759,350,0.7715056588551629
351,1522314349.0711305,351,0.7731297157126358
352,1522314349.3190153,352,0.7718789297605297
353,1522314349.566784,353,0.7734407748004415
354,1522314349.816933,354,0.7721381456670345
355,1522314350.0635388,355,0.7719206736333818
356,1522314350.3117118,356,0.7726075091169651
357,1522314350.5570993,357,0.7731798720199512
358,1522314350.8055232,358,0.7753929455941457
359,1522314351.0530462,359,0.7755010690842684
360,1522314351.2996595,360,0.775591171992704
361,1522314351.5473475,361,0.7747981955714397
362,1522314351.7957528,362,0.7741373818870528
363,1522314352.0420015,363,0.7744547659950244
364,1522314352.2943866,364,0.7747192527516673
365,1522314352.5411553,365,0.7732035439597227
366,1522314352.7917244,366,0.7728085055439553
367,1522314353.0369954,367,0.7733473690424431
368,1522314353.28855,368,0.7737964219578495
369,1522314353.5379367,369,0.7750386849648746
370,1522314353.785989,370,0.7743377897149153
371,1522314354.0337985,371,0.774621772518243
372,1522314354.282741,372,0.7731223104318692
373,1522314354.5295994,373,0.7727408109374108
374,1522314354.7801776,374,0.7724228946920287
375,1522314355.0239782,375,0.7730260266658375
376,1522314355.2687516,376,0.7709244699773448
377,1522314355.5152194,377,0.770909277225307
378,1522314355.762566,378,0.7691605121102361
379,1522314356.0104356,379,0.767703207847677
380,1522314356.2543418,380,0.7699610065397309
381,1522314356.509958,381,0.7709744532055893
382,1522314356.7575395,382,0.7718189920938047
383,1522314357.0027087,383,0.7699186078339841
384,1522314357.248625,384,0.7709391209508003
385,1522314357.4966393,385,0.7717895485481472
386,1522314357.742241,386,0.7716301760343091
387,1522314357.990826,387,0.7714973656061106
388,1522314358.2425008,388,0.7713866902492785
389,1522314358.4907012,389,0.7704264085410655
390,1522314358.7359135,390,0.7722303404508879
391,1522314358.9840693,391,0.7737336170424066
392,1522314359.2327125,392,0.7749863475353389
393,1522314359.48018,393,0.7734261229461157
394,1522314359.736943,394,0.772993988032616
395,1522314359.9810789,395,0.7735019377829936
396,1522314360.2366884,396,0.7756613337300144
397,1522314360.4850938,397,0.775724725864159
398,1522314360.7329865,398,0.7766456048867991
399,1522314360.9789786,399,0.7791491184948129
400,1522314361.2261155,400,0.7794992654123442
401,1522314361.4740515,401,0.7780549400878065
402,1522314361.7206538,402,0.7777193978289857
403,1522314361.9696126,403,0.7774397792799683
404,1522314362.218498,404,0.7780748160666403
405,1522314362.4678698,405,0.7768678989663866
406,1522314362.7146034,406,0.7767301968944691
407,1522314362.9620776,407,0.7766154451678712
408,1522314363.2083595,408,0.7756517565507457
409,1522314363.4535005,409,0.7748486827031411
410,1522314363.6981626,410,0.7733114022526176
411,1522314363.9466956,411,0.7720303352105147
412,1522314364.1949792,412,0.7718308315862819
413,1522314364.4489222,413,0.7716645785660879
414,1522314364.6936386,414,0.7723940965608869
415,1522314364.9406838,415,0.7738700804674058
416,1522314365.187906,416,0.7733639526336913
417,1522314365.4341128,417,0.773810241617223
418,1522314365.6818945,418,0.7733140869252055
419,1522314365.931253,419,0.7729006246818577
420,1522314366.1779976,420,0.772556072812401
421,1522314366.4285762,421,0.7731370084328144
422,1522314366.6759527,422,0.774489173694012
423,1522314366.9226685,423,0.7730118114116766
424,1522314367.1710644,424,0.7726487284205836
425,1522314367.4165075,425,0.7723461592613394
426,1522314367.6593266,426,0.7720940182953027
427,1522314367.9055262,427,0.771015848579419
428,1522314368.1530693,428,0.7701173738161825
429,1522314368.4008222,429,0.771104759269299
430,1522314368.6504376,430,0.7701914660577491
431,1522314368.8942876,431,0.770298440625644
432,1522314369.1441069,432,0.7703875860988898
433,1522314369.3892682,433,0.7704618739932612
434,1522314369.6397278,434,0.7722598949943842
435,1522314369.8848875,435,0.7720221314061733
436,1522314370.1317675,436,0.772692057260958
437,1522314370.3788776,437,0.7715142143841317
438,1522314370.6246765,438,0.7722687930759233
439,1522314370.8740387,439,0.7720295464741225
440,1522314371.1228552,440,0.7718301743059551
441,1522314371.3676064,441,0.7734001452549626
442,1522314371.6160605,442,0.7729723399566552
443,1522314371.8634295,443,0.773483897719693
444,1522314372.1117446,444,0.7739101958555576
445,1522314372.3619244,445,0.7742654443021117
446,1522314372.6148643,446,0.7745614846742401
447,1522314372.866899,447,0.7756762372285333
448,1522314373.1136973,448,0.7740010310237777
449,1522314373.3582766,449,0.772605025853148
450,1522314373.6075282,450,0.7723097404551431
451,1522314373.8502526,451,0.772063669290139
452,1522314374.0969088,452,0.7709905577417825
453,1522314374.3445153,453,0.7700962981181522
454,1522314374.5947087,454,0.7719552484317935
455,1522314374.8404233,455,0.7717682592706809
456,1522314375.0913482,456,0.7707443827255674
457,1522314375.3386226,457,0.7707592045154926
458,1522314375.5858073,458,0.7699035037629105
459,1522314375.8326638,459,0.7700584720466118
460,1522314376.0819724,460,0.7684515077946569
461,1522314376.3304818,461,0.7697165375846944
462,1522314376.5745962,462,0.7707707290763923
463,1522314376.822094,463,0.7690450553194738
464,1522314377.0707107,464,0.7702111605220417
465,1522314377.3194573,465,0.7711829148575151
466,1522314377.5655892,466,0.771992710137076
467,1522314377.8142288,467,0.7717994773584165
468,1522314378.0625126,468,0.7716384500428668
469,1522314378.307317,469,0.7715042606132421
470,1522314378.5563087,470,0.7713924360885548
471,1522314378.802951,471,0.7712992489846486
472,1522314379.051523,472,0.7694854885763541
473,1522314379.299157,473,0.7688420738136285
474,1522314379.5453262,474,0.7683058948446904
475,1522314379.7935665,475,0.7695951934597223
476,1522314380.0398655,476,0.7706696089722489
477,1522314380.2893405,477,0.7715649552326878
478,1522314380.5345178,478,0.7714430149380929
479,1522314380.7825024,479,0.7722094602042243
480,1522314381.0330873,480,0.7719801024143733
481,1522314381.279407,481,0.7709209186786443
482,1522314381.5268536,482,0.7700382655655369
483,1522314381.7725186,483,0.7693027213046141
484,1522314382.0188859,484,0.7695578199980315
485,1522314382.266104,485,0.7689023499983596
486,1522314382.5113847,486,0.7674880727544466
487,1522314382.7609804,487,0.7671775606287056
488,1522314383.0056136,488,0.766050748279735
489,1522314383.2536035,489,0.7659797902331125
490,1522314383.503838,490,0.7685248251942604
491,1522314383.7516265,491,0.768041520995217
492,1522314383.9950275,492,0.7667707152518278
493,1522314384.242035,493,0.7674478149540429
494,1522314384.4910526,494,0.7671440124617024
495,1522314384.738471,495,0.7686269581405655
496,1522314384.985445,496,0.768994684027991
497,1522314385.2319956,497,0.7693011222675122
498,1522314385.4771786,498,0.7686884352229268
499,1522314385.7255974,499,0.7681778626857724
500,1522314385.9709628,500,0.7686204378156634
501,1522314386.2205765,501,0.767253145935533
502,1522314386.4695587,502,0.7661137360354244
503,1522314386.7167695,503,0.7669003322737067
504,1522314386.9629114,504,0.7666877768947555
505,1522314387.2214036,505,0.7673786996564826
506,1522314387.4664323,506,0.7688225308028824
507,1522314387.7111945,507,0.7691576612465885
508,1522314387.9562466,508,0.7685688843721571
509,1522314388.206438,509,0.7698143513992779
510,1522314388.4568908,510,0.7699841784102512
511,1522314388.7049904,511,0.7701257009193957
512,1522314388.9504793,512,0.7711116985219767
513,1522314389.195376,513,0.7719333631907942
514,1522314389.446975,514,0.7734861359923284
515,1522314389.6950676,515,0.7730439989044601
516,1522314389.940033,516,0.7726755513312364
517,1522314390.188056,517,0.7732365738651772
518,1522314390.4337716,518,0.771967978220981
519,1522314390.6789837,519,0.7735149818508176
520,1522314390.9271796,520,0.7748041515423478
521,1522314391.1793716,521,0.7776145740411035
522,1522314391.4286814,522,0.7773524261233998
523,1522314391.6759665,523,0.7780020217695
524,1522314391.9235122,524,0.7794114037187697
525,1522314392.167622,525,0.7805858886764946
526,1522314392.4220192,526,0.7815646261412652
527,1522314392.6681955,527,0.7815121884510543
528,1522314392.9125006,528,0.7797323759533984
529,1522314393.158802,529,0.7791172610503123
530,1522314393.4090614,530,0.7786046652977405
531,1522314393.6552901,531,0.7773094399923035
532,1522314393.9043324,532,0.7770981477493999
533,1522314394.148483,533,0.7769220708803135
534,1522314394.3954284,534,0.7759072779777809
535,1522314394.646175,535,0.7750616172256704
536,1522314394.894949,536,0.774356899932245
537,1522314395.1414652,537,0.7737696355210573
538,1522314395.3949971,538,0.7741483106900279
539,1522314395.644307,539,0.7744638733308369
540,1522314395.8965654,540,0.7738587800198837
541,1522314396.1435034,541,0.7733545355940895
542,1522314396.3916495,542,0.7720662796617412
543,1522314396.636734,543,0.7727288474739313
544,1522314396.883609,544,0.7732809873174229
545,1522314397.1284635,545,0.7728730416753722
546,1522314397.373278,546,0.7716650347294768
547,1522314397.6197064,547,0.770658362274564
548,1522314397.8663855,548,0.7706875208063231
549,1522314398.1096985,549,0.7689757150944161
550,1522314398.3560395,550,0.7675492103344937
551,1522314398.6024766,551,0.7663604563678917
552,1522314398.8503165,552,0.7662378803065765
553,1522314399.0984054,553,0.767871848011294
554,1522314399.3442302,554,0.7683654255869313
555,1522314399.5952954,555,0.7679086879891095
556,1522314399.839791,556,0.7675280733242579
557,1522314400.091267,557,0.7680789466810679
558,1522314400.3407743,558,0.7694060699900369
559,1522314400.58958,559,0.7679078394141776
560,1522314400.8348238,560,0.7675273661784814
561,1522314401.0806284,561,0.7680783573929209
562,1522314401.3239074,562,0.769405578916581
563,1522314401.5678766,563,0.7705115968529644
564,1522314401.8192232,564,0.7714332784666174
565,1522314402.0663054,565,0.7704652320555145
566,1522314402.3144758,566,0.7705265789571152
567,1522314402.5639215,567,0.7705777013751157
568,1522314402.8135598,568,0.7706203033901162
569,1522314403.061351,569,0.77325997173595
570,1522314403.3081415,570,0.7728555286908114
571,1522314403.5543973,571,0.7725184928198625
572,1522314403.801772,572,0.7705015251056989
573,1522314404.0488465,573,0.7705568231656021
574,1522314404.299765,574,0.7706029048821882
575,1522314404.5458562,575,0.7723774207351568
576,1522314404.7912226,576,0.7721200695234838
577,1522314405.0393155,577,0.7736417246029031
578,1522314405.2870939,578,0.7749097705024194
579,1522314405.5350804,579,0.7768345276628692
580,1522314405.7831259,580,0.7775704397190576
581,1522314406.0332198,581,0.7773156475216949
582,1522314406.2810974,582,0.7779713729347457
583,1522314406.525983,583,0.7759136441122881
584,1522314406.7727375,584,0.7776710890044265
585,1522314407.0178554,585,0.7782675741703554
586,1522314407.264256,586,0.7778965928977765
587,1522314407.5146856,587,0.777587441837294
588,1522314407.7635329,588,0.7764617537752648
589,1522314408.012126,589,0.7772597948127207
590,1522314408.2594914,590,0.7770567767664143
591,1522314408.5046108,591,0.7777556473053451
592,1522314408.7489974,592,0.7748658205102679
593,1522314408.9971087,593,0.7733256837585565
594,1522314409.245693,594,0.7755144553763169
595,1522314409.495836,595,0.7738662128135974
596,1522314409.746015,596,0.7742287917671447
597,1522314409.991316,597,0.7736628787168068
598,1522314410.239469,598,0.774059346686486
599,1522314410.4886305,599,0.7735216744829247
600,1522314410.7369745,600,0.7739416764915841
601,1522314410.9845335,601,0.7716875114988003
602,1522314411.2302694,602,0.7732812595823337
603,1522314411.4800205,603,0.7737413307410917
604,1522314411.7258422,604,0.7741247233733901
605,1522314411.9743676,605,0.7744442172336387
606,1522314412.2253149,606,0.7721062954505125
607,1522314412.4730337,607,0.7710260795420936
608,1522314412.7222364,608,0.772730066285078
609,1522314412.971494,609,0.7732820029933786
610,1522314413.2231731,610,0.771137783583629
611,1522314413.4735892,611,0.771955100742171
612,1522314413.7211885,612,0.7717681361959956
613,1522314413.9673743,613,0.7724803945858099
614,1522314414.2158847,614,0.7739419954881749
615,1522314414.4649975,615,0.772555829573479
616,1522314414.7142894,616,0.7705326390670462
617,1522314414.9638345,617,0.7723188658892052
618,1522314415.2126892,618,0.772939335996818
619,1522314415.4599106,619,0.7734563944198285
620,1522314415.7074301,620,0.773887276439004
621,1522314415.9534378,621,0.7733782826100231
622,1522314416.2007833,622,0.7729541210858721
623,1522314416.4489415,623,0.7726006531490799
624,1522314416.693965,624,0.7714380442908998
625,1522314416.9455435,625,0.7713372558199363
626,1522314417.1916373,626,0.7712532654274665
627,1522314417.437137,627,0.7703152211895554
628,1522314417.684802,628,0.7695335176579629
629,1522314417.9304626,629,0.7706182124707827
630,1522314418.179929,630,0.7706540626365054
631,1522314418.4276798,631,0.7698158855304211
632,1522314418.674809,632,0.7691174046086844
633,1522314418.9224534,633,0.7694033894180901
634,1522314419.1733212,634,0.7696417100925947
635,1522314419.418834,635,0.769840310654682
636,1522314419.6670787,636,0.7708738733013819
637,1522314419.9155936,637,0.7717351755069651
638,1522314420.163459,638,0.7724529273449512
639,1522314420.4108307,639,0.7721829916983124
640,1522314420.6608903,640,0.7719580453261133
641,1522314420.908747,641,0.7717705900159475
642,1522314421.1552193,642,0.7707463250132895
643,1522314421.4030592,643,0.7698927708444079
644,1522314421.6509175,644,0.7691814757036732
645,1522314421.896926,645,0.768588729753061
646,1522314422.1475573,646,0.7680947747942175
647,1522314422.3946033,647,0.7694192600843281
648,1522314422.643576,648,0.770522997826087
649,1522314422.8927696,649,0.7697066648550726
650,1522314423.1373,650,0.7698944396234135
651,1522314423.3827481,651,0.7717870330195111
652,1522314423.6302485,652,0.7707600275162593
653,1522314423.876144,653,0.7699041895968827
654,1522314424.1236978,654,0.7709271057532159
655,1522314424.3705516,655,0.7709114737051995
656,1522314424.6156461,656,0.7691623425101466
657,1522314424.8622575,657,0.7677047331809358
658,1522314425.1093955,658,0.7656219965616329
659,1522314425.354772,659,0.7647544448905076
660,1522314425.602196,660,0.7648995374087564
661,1522314425.848498,661,0.7650204478406303
662,1522314426.0946138,662,0.7668573209563389
663,1522314426.3434348,663,0.7683880485527627
664,1522314426.5929744,664,0.768795592704822
665,1522314426.8432508,665,0.7665310461648713
666,1522314427.120996,666,0.7672480907149125
667,1522314427.3672395,667,0.766109523351574
668,1522314427.6140795,668,0.7660287694596449
669,1522314427.8581386,669,0.7659614745497041
670,1522314428.106282,670,0.7667734477022732
671,1522314428.3580532,671,0.7674500919960807
672,1522314428.6088624,672,0.7680139622409203
673,1522314428.8537967,673,0.7667477496232472
674,1522314429.100718,674,0.7682967391085197
675,1522314429.3529394,675,0.76958756367958
676,1522314429.6000745,676,0.7706632508221303
677,1522314429.8445668,677,0.7706915945959616
678,1522314430.0902658,678,0.7698471621633014
679,1522314430.339961,679,0.7700115207136041
680,1522314430.591432,680,0.7692804339280035
681,1522314430.8370874,681,0.7704073093624833
682,1522314431.082342,682,0.7696102578020694
683,1522314431.335218,683,0.7689460481683912
684,1522314431.5814915,684,0.7683925401403259
685,1522314431.830255,685,0.7670632312060852
686,1522314432.0881774,686,0.7668235260050709
687,1522314432.3377998,687,0.7666237716708924
688,1522314432.5873346,688,0.7681934241482239
689,1522314432.8362155,689,0.766897301212667
690,1522314433.0817325,690,0.7675533032547421
691,1522314433.3266153,691,0.7654958049564715
692,1522314433.5743728,692,0.7646492852195399
693,1522314433.8198733,693,0.7648119043496165
694,1522314434.0670455,694,0.7649474202913471
695,1522314434.318305,695,0.7641922979986029
696,1522314434.5643175,696,0.7644310816655024
697,1522314434.8132386,697,0.7637620158103988
698,1522314435.06105,698,0.7640725131753323
699,1522314435.303226,699,0.7660673754019238
700,1522314435.5484385,700,0.7659936461682697
701,1522314435.7996984,701,0.767668319562705
702,1522314436.0490658,702,0.7690638807247345
703,1522314436.2954607,703,0.769358786181465
704,1522314436.542773,704,0.7687364884845542
705,1522314436.7912574,705,0.7673498548262754
706,1522314437.039305,706,0.7687984934443765
707,1522314437.28717,707,0.7682695778703137
708,1522314437.5367234,708,0.7686968671361144
709,1522314437.7866735,709,0.7690529415242817
710,1522314438.0316675,710,0.7684816179369014
711,1522314438.2799382,711,0.7680055149474178
712,1522314438.5269582,712,0.7667407102119951
713,1522314438.7752542,713,0.7665547585099959
714,1522314439.0230806,714,0.7681359131808102
715,1522314439.2702966,715,0.7677174276506752
716,1522314439.5179975,716,0.767368689708896
717,1522314439.7650473,717,0.7670780747574134
718,1522314440.0129461,718,0.7668358956311778
719,1522314440.2600214,719,0.7675021319368347
720,1522314440.5100982,720,0.7663212243698424
721,1522314440.7592854,721,0.7670732392190551
722,1522314441.003511,722,0.7668318660158793
723,1522314441.2519975,723,0.7666307216798993
724,1522314441.499753,724,0.766463101399916
725,1522314441.7464442,725,0.7663234178332634
726,1522314441.9943109,726,0.7662070148610529
727,1522314442.2391152,727,0.7661100123842108
728,1522314442.4879367,728,0.7677652914093227
729,1522314442.7330904,729,0.768276628418622
730,1522314442.9807837,730,0.7678346903488517
731,1522314443.2306216,731,0.767466408624043
732,1522314443.4790034,732,0.7671595071867026
733,1522314443.7247753,733,0.7695079226555854
734,1522314443.9710445,734,0.7688607688796545
735,1522314444.2195456,735,0.7691895263105653
736,1522314444.46659,736,0.7677273863479512
737,1522314444.7131994,737,0.7691131030457729
738,1522314444.9587753,738,0.7702678669606243
739,1522314445.2045105,739,0.7703621080447067
740,1522314445.4515152,740,0.770440642281442
741,1522314445.7011812,741,0.769638035234535
742,1522314445.9478,742,0.7698372482729656
743,1522314446.1924279,743,0.769135206894138
744,1522314446.4478376,744,0.7702862868342618
745,1522314446.696988,745,0.7721135723618848
746,1522314446.9427311,746,0.7701640913907176
747,1522314447.2083318,747,0.7702756284031178
748,1522314447.4540145,748,0.7686324714250784
749,1522314447.7016387,749,0.7681312261875655
750,1522314447.9474015,750,0.7677135218229713
751,1522314448.1934488,751,0.7656293204299958
752,1522314448.4421706,752,0.7664966526025162
753,1522314448.687487,753,0.7646152627462832
754,1522314448.939061,754,0.7656516045327557
755,1522314449.1870966,755,0.7656471704439631
756,1522314449.4334304,756,0.7647754231257828
757,1522314449.685176,757,0.7631809048490055
758,1522314449.9314964,758,0.7627202017966515
759,1522314450.1802886,759,0.7658085014972096
760,1522314450.431877,760,0.764041803491861
761,1522314450.67972,761,0.7651737218207373
762,1522314450.9235835,762,0.7661169870948008
763,1522314451.1668751,763,0.764298874823187
764,1522314451.4178524,764,0.7636518434418027
765,1522314451.6640782,765,0.7639807028681689
766,1522314451.9104033,766,0.7642547523901407
767,1522314452.161355,767,0.764483126991784
768,1522314452.407952,768,0.7646734391598199
769,1522314452.6552286,769,0.7648320326331832
770,1522314452.8997064,770,0.764964193860986
771,1522314453.1448796,771,0.7650743282174883
772,1522314453.3917608,772,0.765166106847907
773,1522314453.6391733,773,0.7669787034624027
774,1522314453.8871903,774,0.7667530862186689
775,1522314454.1351829,775,0.7674331240930772
776,1522314454.3849509,776,0.7662637178333778
777,1522314454.63026,777,0.7652892126169617
778,1522314454.8760047,778,0.7653451771808013
779,1522314455.124184,779,0.7662598665615208
780,1522314455.379292,780,0.7670221077121204
781,1522314455.6265912,781,0.7676573086709533
782,1522314455.8765216,782,0.7673185905591278
783,1522314456.1228461,783,0.7661682732217533
784,1522314456.3708901,784,0.7669457799289808
785,1522314456.6149855,785,0.7684617643632976
786,1522314456.8590865,786,0.7697250847252284
787,1522314457.1106195,787,0.7707778516935038
788,1522314457.356135,788,0.7716551575004
789,1522314457.602609,789,0.7706501312503333
790,1522314457.846558,790,0.7698126093752777
791,1522314458.0952895,791,0.7691146744793982
792,1522314458.3412066,792,0.768533062066165
793,1522314458.5887759,793,0.7689164372993239
794,1522314458.8347073,794,0.7692359166602897
795,1522314459.0831542,795,0.7677660449727216
796,1522314459.3283062,796,0.769145318566415
797,1522314459.5767753,797,0.7702947132278261
798,1522314459.8298378,798,0.7686483754456687
799,1522314460.0763302,799,0.7698805939605374
800,1522314460.3253267,800,0.7683032760562615
801,1522314460.5728905,801,0.7695930111360316
802,1522314460.820232,802,0.7680636237025067
803,1522314461.0657113,803,0.768525238662942
804,1522314461.3156862,804,0.7697779799749319
805,1522314461.566345,805,0.7708219310682569
806,1522314461.8119097,806,0.7716918903126944
807,1522314462.0592935,807,0.7724168563497256
808,1522314462.3078134,808,0.771284880291438
809,1522314462.553543,809,0.7738137858203848
810,1522314462.8032131,810,0.775921207094507
811,1522314463.0512393,811,0.7768093392454225
812,1522314463.295857,812,0.7775494493711853
813,1522314463.5482574,813,0.7772981555651347
814,1522314463.7984786,814,0.7770887440600924
815,1522314464.0468314,815,0.7769142344725573
816,1522314464.2904134,816,0.7750326953937977
817,1522314464.5354712,817,0.7725966939173117
818,1522314464.7826145,818,0.7723027971752795
819,1522314465.0290527,819,0.7711898309793996
820,1522314465.2753243,820,0.7711304113936861
821,1522314465.5225613,821,0.7719489572505519
822,1522314465.7687926,822,0.7734991310421266
823,1522314466.0126224,823,0.7730548281126253
824,1522314466.2572114,824,0.772684575671374
825,1522314466.5042367,825,0.7741121463928118
826,1522314466.7509625,826,0.776169840904863
827,1522314467.0005314,827,0.7761484818431993
828,1522314467.248115,828,0.7761306826251464
829,1522314467.4970615,829,0.7743797355209554
830,1522314467.7454536,830,0.7746567273566096
831,1522314467.9921198,831,0.775755606130508
832,1522314468.2385569,832,0.7749352240196097
833,1522314468.48704,833,0.7733835200163415
834,1522314468.7367024,834,0.7729584855911376
835,1522314468.982088,835,0.7726042902368009
836,1522314469.227512,836,0.7731771896198143
837,1522314469.4761455,837,0.7727865435940316
838,1522314469.7249112,838,0.7750651719058795
839,1522314469.9732726,839,0.7769640288324193
840,1522314470.221743,840,0.7776783573603494
841,1522314470.469384,841,0.7774055788894381
842,1522314470.7167602,842,0.7763102013187182
843,1522314470.963825,843,0.7762654488547454
844,1522314471.2102582,844,0.7753600929564741
845,1522314471.458278,845,0.7763417441303951
846,1522314471.7067807,846,0.7762917345311429
847,1522314471.9537165,847,0.7753819976868055
848,1522314472.2041595,848,0.7728877791614848
849,1522314472.4488952,849,0.7734134303903841
850,1522314472.698838,850,0.7721153586586534
851,1522314472.945824,851,0.7692975177930643
852,1522314473.1985266,852,0.76694931707174
853,1522314473.4473615,853,0.7658605453155969
854,1522314473.6957114,854,0.7666893400071838
855,1522314473.9439974,855,0.7665119500059865
856,1522314474.1895742,856,0.7654960727608022
857,1522314474.4395008,857,0.7646495083898155
858,1522314474.6844835,858,0.7648120903248461
859,1522314474.931218,859,0.7632114608482248
860,1522314475.179345,860,0.7636137173735207
861,1522314475.424784,861,0.7639489311446006
862,1522314475.6717484,862,0.7633602237096474
863,1522314475.9227562,863,0.7663418530913728
864,1522314476.1706836,864,0.7662223775761441
865,1522314476.4268875,865,0.7695950335576398
866,1522314476.6784928,866,0.7715375279646999
867,1522314476.9271948,867,0.7705521066372498
868,1522314477.1712813,868,0.7697309221977082
869,1522314477.4167662,869,0.7716507684980902
870,1522314477.6598716,870,0.7706464737484084
871,1522314477.9051685,871,0.7706776137011935
872,1522314478.1533802,872,0.7707035636618476
873,1522314478.4001706,873,0.7707251886290594
874,1522314478.6521196,874,0.7716112716133631
875,1522314478.9004962,875,0.7723496741002829
876,1522314479.14722,876,0.771228895083569
877,1522314479.3940964,877,0.7711629648138272
878,1522314479.6428132,878,0.7719760851006696
879,1522314479.888254,879,0.7726536853397048
880,1522314480.1367562,880,0.7732183522055676
881,1522314480.3835335,881,0.7745569601713063
882,1522314480.629723,882,0.7739363523869416
883,1522314480.8753214,883,0.7734191792333044
884,1522314481.123238,884,0.7747243160277537
885,1522314481.3671713,885,0.7749438777789416
886,1522314481.6144588,886,0.7742587837266377
887,1522314481.862676,887,0.7736878720163844
888,1522314482.1107006,888,0.7758162789245069
889,1522314482.3591619,889,0.7767218991037557
890,1522314482.6039546,890,0.7774765825864631
891,1522314482.8502464,891,0.776369371066239
892,1522314483.0969026,892,0.7771828092218659
893,1522314483.3429143,893,0.7769926221073686
894,1522314483.5937614,894,0.7785702373336603
895,1522314483.8463564,895,0.7790168644447169
896,1522314484.0932405,896,0.7793890537039307
897,1522314484.3395545,897,0.777963096997462
898,1522314484.5864933,898,0.7776428619203652
899,1522314484.8344119,899,0.7756398849336377
900,1522314485.0812154,900,0.7765749041113647
901,1522314485.3275242,901,0.7764860345152842
902,1522314485.5760665,902,0.7764119765185504
903,1522314485.8224368,903,0.7754821993429784
904,1522314486.0695364,904,0.7738393327858153
905,1522314486.3145134,905,0.7733383295656991
906,1522314486.5627134,906,0.772920826882269
907,1522314486.8100667,907,0.7734409701577044
908,1522314487.0589626,908,0.7730063607089401
909,1522314487.3063,909,0.7726441861683031
910,1522314487.557408,910,0.7740784884735858
911,1522314487.8069618,911,0.7718015214838017
912,1522314488.0563626,912,0.7716401534806878
913,1522314488.3063095,913,0.7706376279005732
914,1522314488.55172,914,0.7706702421613307
915,1522314488.7975378,915,0.770697420711962
916,1522314489.049108,916,0.7698520172599683
917,1522314489.2965221,917,0.769147514383307
918,1522314489.5473368,918,0.7702965430752361
919,1522314489.7948582,919,0.7703860048068832
920,1522314490.0425735,920,0.7704605562499225
921,1522314490.290124,921,0.771390744630749
922,1522314490.53761,922,0.7704297871922907
923,1522314490.786192,923,0.7704970415710953
924,1522314491.034461,924,0.7714211490650598
925,1522314491.2783687,925,0.7695870719766967
926,1522314491.522339,926,0.7663225599805805
927,1522314491.76945,927,0.7653382477396307
928,1522314492.0200114,928,0.7653860397830257
929,1522314492.2667198,929,0.7654258664858546
930,1522314492.5148835,930,0.7671951698273591
931,1522314492.7646961,931,0.7686695892786128
932,1522314493.0126238,932,0.7690302099763637
933,1522314493.2602024,933,0.7693307272244894
934,1522314493.5045753,934,0.7695811582645942
935,1522314493.7519588,935,0.7680537463096422
936,1522314493.99836,936,0.7667809030138488
937,1522314494.2483814,937,0.7665882525115406
938,1522314494.4944015,938,0.7664277104262838
939,1522314494.7421098,939,0.767161977599423
940,1522314494.9902873,940,0.7669058146661857
941,1522314495.2362108,941,0.768428459977635
942,1522314495.4823794,942,0.7679612166480291
943,1522314495.730526,943,0.7667037949625045
944,1522314495.9782474,944,0.7665239958020871
945,1522314496.225706,945,0.7655061109242195
946,1522314496.4715905,946,0.7672620401926632
947,1522314496.7172694,947,0.7669892001605527
948,1522314496.9633765,948,0.7676298857113136
949,1522314497.2087605,949,0.7681637903369478
950,1522314497.4536211,950,0.7686087108583096
951,1522314497.700232,951,0.768111425715258
952,1522314497.9484465,952,0.769433135851862
953,1522314498.1969519,953,0.7696664987874047
954,1522314498.4439447,954,0.7707290300786507
955,1522314498.6881168,955,0.7733505773097287
956,1522314498.9366093,956,0.7737990955139208
957,1522314499.182793,957,0.7767770273507476
958,1522314499.428888,958,0.7783905750364761
959,1522314499.6753805,959,0.7788671458637301
960,1522314499.9233599,960,0.775792069308922
961,1522314500.1682944,961,0.7740975577574349
962,1522314500.4152784,962,0.7744215792203427
963,1522314500.6617794,963,0.7738235349278054
964,1522314500.9063008,964,0.7741932268623182
965,1522314501.1509936,965,0.7745013034744122
966,1522314501.400035,966,0.7747580339844903
967,1522314501.650399,967,0.7758400283204085
968,1522314501.8986242,968,0.7767416902670071
969,1522314502.1453679,969,0.7757569608000258
970,1522314502.3966913,970,0.7740683006666882
971,1522314502.6502678,971,0.7726610838889069
972,1522314502.8980858,972,0.773224517663236
973,1522314503.1432266,973,0.7719579313860299
974,1522314503.3924167,974,0.7726385572441719
975,1522314503.6367419,975,0.7723376832809963
976,1522314503.8801546,976,0.7729550171566438
977,1522314504.127831,977,0.772601399874723
978,1522314504.371288,978,0.7740428332289357
979,1522314504.6234262,979,0.7769801421132599
980,1522314504.8726432,980,0.7768237328501969
981,1522314505.123218,981,0.7784294962860172
982,1522314505.3718715,982,0.7788995802383476
983,1522314505.618878,983,0.7775552024428094
984,1522314505.8658547,984,0.7773029497914881
985,1522314506.1145792,985,0.7770927392487204
986,1522314506.3666766,986,0.7769175637964139
987,1522314506.6141918,987,0.7767715842528251
988,1522314506.8631027,988,0.7775179868773543
989,1522314507.1123767,989,0.7764038746419817
990,1522314507.3677266,990,0.775475447779171
991,1522314507.614156,991,0.7773059253934955
992,1522314507.8630195,992,0.7770952189170598
993,1522314508.111969,993,0.7751835157642165
994,1522314508.3606427,994,0.7744584820477002
995,1522314508.6075974,995,0.7755904017064169
996,1522314508.854393,996,0.7765336680886807
997,1522314509.0997381,997,0.777319723407234
998,1522314509.348477,998,0.7779747695060283
999,1522314509.5974705,999,0.7767845268325433


==> run_rmsproplr0001_tag_val_acc.csv <==
,Wall time,Step,Value
0,1522285323.369358,0,0.4453125
1,1522285323.75191,1,0.4453125
2,1522285324.155143,2,0.4453125
3,1522285324.656414,3,0.4453125
4,1522285325.0796368,4,0.4453125
5,1522285325.463757,5,0.4453125
6,1522285325.8038769,6,0.4453125
7,1522285326.3080962,7,0.4453125
8,1522285326.7645571,8,0.4453125
9,1522285327.1651711,9,0.4453125
10,1522285327.547127,10,0.4453125
11,1522285327.9226508,11,0.4453125
12,1522285328.288352,12,0.4453125
13,1522285328.7350929,13,0.4453125
14,1522285329.1262872,14,0.4453125
15,1522285329.548377,15,0.4453125
16,1522285329.9199848,16,0.4453125
17,1522285330.224163,17,0.4453125
18,1522285330.558798,18,0.4453125
19,1522285330.873634,19,0.4453125
20,1522285331.1996758,20,0.4453125
21,1522285331.50848,21,0.4453125
22,1522285331.820614,22,0.44663453943700554
23,1522285332.127063,23,0.4477300635886934
24,1522285332.445693,24,0.4486387449973537
25,1522285332.775184,25,0.44939304333508284
26,1522285333.117731,26,0.4500195971616263
27,1522285333.429891,27,0.45185035358374326
28,1522285333.742785,28,0.45337257320894986
29,1522285334.050051,29,0.4546387282979532
30,1522285334.359218,30,0.4569988925078949
31,1522285334.677876,31,0.46026906063396117
32,1522285334.991134,32,0.4656018013063846
33,1522285335.577437,33,0.4713465053474052
34,1522285335.887827,34,0.476130186551157
35,1522285336.318035,35,0.481418032385341
36,1522285336.7316954,36,0.4871259043590157
37,1522285337.099576,37,0.4918804118330878
38,1522285337.476485,38,0.4958410768927105
39,1522285337.866958,39,0.49914064236180833
40,1522285338.297575,40,0.5031924159156117
41,1522285338.6289911,41,0.5078708904368807
42,1522285339.077116,42,0.5117689435058003
43,1522285339.4066298,43,0.5150168519400741
44,1522285339.925127,44,0.5177231165868633
45,1522285340.2706714,45,0.5212804910623011
46,1522285340.714441,46,0.5255470526907673
47,1522285341.1350038,47,0.5291022731328869
48,1522285341.5304382,48,0.5320647849194919
49,1522285341.951149,49,0.5345334253656855
50,1522285342.3445141,50,0.5378927454199683
51,1522285342.692566,51,0.5406920847978216
52,1522285343.0434759,52,0.546931300754618
53,1522285343.421581,53,0.5521305261477246
54,1522285343.743967,54,0.5577652706214631
55,1522285344.077598,55,0.5637629462335695
56,1522285344.4812071,56,0.5687609418006866
57,1522285344.8228412,57,0.5755301244917536
58,1522285345.1585698,58,0.5811710572081004
59,1522285345.5664058,59,0.5845696913223499
60,1522285345.873376,60,0.5874018679875188
61,1522285346.332044,61,0.5910641017907841
62,1522285346.802217,62,0.5954180462084675
63,1522285347.221141,63,0.6016505085145707
64,1522285347.6553721,64,0.6055421181842594
65,1522285348.074265,65,0.6113892999059135
66,1522285348.477765,66,0.6162619407217947
67,1522285348.886667,67,0.6190203786533052
68,1522285349.1910012,68,0.6226211612626092
69,1522285349.488108,69,0.6269238967181866
70,1522285349.792852,70,0.6305095058295068
71,1522285350.133703,71,0.6334975108053833
72,1522285350.435117,72,0.6385916841208813
73,1522285350.747133,73,0.6428368259685979
74,1522285351.051637,74,0.646374442382068
75,1522285351.4039922,75,0.6493224548148493
76,1522285351.841111,76,0.6517791309775075
77,1522285352.287691,77,0.655128444713896
78,1522285352.781455,78,0.6579195388120238
79,1522285353.150984,79,0.6602454500867168
80,1522285353.516272,80,0.6621837091533034
81,1522285353.840393,81,0.6624968410617481
82,1522285354.2821069,82,0.6627577842880275
83,1522285354.6396189,83,0.6629752369552341
84,1522285354.997252,84,0.6644585310719727
85,1522285355.356935,85,0.6656946094182719
86,1522285355.6620312,86,0.6667246746483014
87,1522285356.024172,87,0.6675830622993311
88,1522285356.3419619,88,0.6682983853136184
89,1522285356.7379029,89,0.6688944878059152
90,1522285357.118929,90,0.6693912398692117
91,1522285357.4831092,91,0.6698051999125022
92,1522285357.8208199,92,0.671452249998346
93,1522285358.1708422,93,0.6715227083344955
94,1522285358.47121,94,0.672883506986299
95,1522285358.7920449,95,0.674017505850309
96,1522285359.159612,96,0.6736604215344736
97,1522285359.538391,97,0.6746649346295273
98,1522285359.9048374,98,0.6755020288700685
99,1522285360.27993,99,0.6761996074001467
100,1522285360.740033,100,0.6754788394928697
101,1522285361.090226,101,0.6735761162281033
102,1522285361.535541,102,0.6745946801972036
103,1522285361.884487,103,0.6754434835026123
104,1522285362.2636619,104,0.6774529029285944
105,1522285362.646809,105,0.6778253357753347
106,1522285362.987375,106,0.6781356964804914
107,1522285363.3035266,107,0.6783943304011358
108,1522285363.6358929,108,0.6786098586681175
109,1522285363.9537878,109,0.6787894655571148
110,1522285364.325641,110,0.6789391379645056
111,1522285364.706113,111,0.6790638649705902
112,1522285365.023076,112,0.6791678041422758
113,1522285365.319627,113,0.6805565034532025
114,1522285365.640468,114,0.6830158362129295
115,1522285365.9342382,115,0.6850652801787798
116,1522285366.260457,116,0.6854710668158706
117,1522285366.568057,117,0.6845071390127884
118,1522285366.877076,118,0.6850059491775122
119,1522285367.2098508,119,0.6854216243147244
120,1522285367.5291052,120,0.6870701035960364
121,1522285367.8933,121,0.6884438363303307
122,1522285368.23047,122,0.6882865302752469
123,1522285368.574235,123,0.6894575252295503
124,1522285368.914319,124,0.6904333543580821
125,1522285369.251443,125,0.6912465452984876
126,1522285369.579363,126,0.690622121082018
127,1522285369.92446,127,0.6901017675683103
128,1522285370.260973,128,0.6896681396402321
129,1522285370.635863,129,0.690608866366908
130,1522285371.014694,130,0.6900907219724014
131,1522285371.3710194,131,0.6909610183103653
132,1522285371.711355,132,0.6916862652586591
133,1522285372.0596092,133,0.6909885543821989
134,1522285372.386154,134,0.6930112953185404
135,1522285372.752799,135,0.6946969127654792
136,1522285373.1030242,136,0.6961015939712526
137,1522285373.486681,137,0.6972721616427243
138,1522285373.838387,138,0.6982476347022798
139,1522285374.1874292,139,0.7003626122519172
140,1522285374.535745,140,0.7008230102099342
141,1522285374.8947358,141,0.7038108418416289
142,1522285375.206006,142,0.7036965348680235
143,1522285375.539445,143,0.7062054457233627
144,1522285375.89194,144,0.7082962047694759
145,1522285376.2187786,145,0.710038503974568
146,1522285376.58586,146,0.7114904199788101
147,1522285376.9503589,147,0.7113982666490083
148,1522285377.294713,148,0.7126235555408421
149,1522285377.6558821,149,0.7136446296173697
150,1522285377.993814,150,0.715797608014477
151,1522285378.324718,151,0.7175917566787324
152,1522285378.679996,152,0.7190868805656115
153,1522285379.0288188,153,0.7203328171380103
154,1522285379.3845592,154,0.7213710976150092
155,1522285379.703246,155,0.7222363313458413
156,1522285380.0415099,156,0.7242594427882019
157,1522285380.4056716,157,0.7259453689901687
158,1522285380.756659,158,0.7273503074918076
159,1522285381.1061602,159,0.7285210895765066
160,1522285381.437257,160,0.7294967413137557
161,1522285381.765023,161,0.7303097844281299
162,1522285382.1041589,162,0.7309873203567748
163,1522285382.4787278,163,0.7315519336306457
164,1522285382.809619,164,0.7320224446922048
165,1522285383.160994,165,0.7324145372435039
166,1522285383.492954,166,0.7327412810362531
167,1522285383.845778,167,0.7317114841968775
168,1522285384.1712482,168,0.7321554034973978
169,1522285384.511965,169,0.7325253362478316
170,1522285384.833392,170,0.7341356968731931
171,1522285385.209944,171,0.7354776640609944
172,1522285385.576112,172,0.7365959700508286
173,1522285385.915339,173,0.7388299750423571
174,1522285386.278592,174,0.7406916458686309
175,1522285386.6451302,175,0.7422430382238591
176,1522285386.9812288,176,0.7435358651865492
177,1522285387.3147142,177,0.7446132209887911
178,1522285387.646168,178,0.7455110174906592
179,1522285387.97245,179,0.7462591812422159
180,1522285388.289781,180,0.7481847343685132
181,1522285388.6192222,181,0.7484872786404276
182,1522285388.935068,182,0.7500414822003565
183,1522285389.248889,183,0.7513366518336304
184,1522285389.574386,184,0.7524159598613587
185,1522285389.9797301,185,0.7533153832177989
186,1522285390.422696,186,0.7540649026814991
187,1522285390.8343868,187,0.7546895022345826
188,1522285391.1515806,188,0.7552100018621523
189,1522285391.4569302,189,0.7556437515517935
190,1522285391.772112,190,0.7560052096264945
191,1522285392.0859368,191,0.7563064246887454
192,1522285392.399138,192,0.7565574372406212
193,1522285392.741826,193,0.7567666143671843
194,1522285393.160292,194,0.7569409286393203
195,1522285393.5221472,195,0.7570861905327668
196,1522285393.881985,196,0.7572072421106391
197,1522285394.262618,197,0.7586102017588658
198,1522285394.602017,198,0.7597793347990549
199,1522285394.957858,199,0.7607536123325458
200,1522285395.343061,200,0.7602634269437881
201,1522285395.676543,201,0.7598549391198235
202,1522285396.060142,202,0.7621186992665195
203,1522285396.543675,203,0.7653072493887663
204,1522285396.9572551,204,0.7666622911573052
205,1522285397.3078382,205,0.7677914926310876
206,1522285397.634094,206,0.7687324938592397
207,1522285398.004749,207,0.7695166615493664
208,1522285398.393218,208,0.7714722179578053
209,1522285398.7334132,209,0.773101848298171
210,1522285399.071721,210,0.7744598735818091
211,1522285399.389106,211,0.7755915613181743
212,1522285399.7603471,212,0.7765346344318119
213,1522285400.092269,213,0.7773205286931766
214,1522285400.4309912,214,0.7779754405776471
215,1522285400.793737,215,0.7785212004813725
216,1522285401.145387,216,0.7789760004011438
217,1522285401.4635189,217,0.7793550003342866
218,1522285401.824203,218,0.7796708336119056
219,1522285402.203567,219,0.7799340280099212
220,1522285402.577867,220,0.7801533566749344
221,1522285402.932624,221,0.7803361305624452
222,1522285403.2798452,222,0.780488442135371
223,1522285403.612515,223,0.7806153684461425
224,1522285403.925589,224,0.7807211403717855
225,1522285404.254894,225,0.7808092836431546
226,1522285404.6250231,226,0.7808827363692955
227,1522285404.969729,227,0.7809439469744129
228,1522285405.339709,228,0.7809949558120107
229,1522285405.718621,229,0.7810374631766757
230,1522285406.060033,230,0.7810728859805631
231,1522285406.394579,231,0.7811024049838025
232,1522285406.7698731,232,0.7824290874865021
233,1522285407.105095,233,0.7822325729054184
234,1522285407.423403,234,0.7833708940878485
235,1522285407.727999,235,0.7843194950732071
236,1522285408.055407,236,0.7851099958943393
237,1522285408.4036238,237,0.7870708299119493
238,1522285408.7402296,238,0.7887048582599578
239,1522285409.053619,239,0.7887644652166315
240,1522285409.398123,240,0.7888141376805261
241,1522285409.710998,241,0.7901576147337718
242,1522285410.0120811,242,0.7899750956114766
243,1522285410.32424,243,0.7898229963428972
244,1522285410.630367,244,0.7896962469524144
245,1522285410.955598,245,0.7908927057936787
246,1522285411.3907046,246,0.7905876714947323
247,1522285411.835052,247,0.7903334762456102
248,1522285412.269891,248,0.7914237302046752
249,1522285412.704574,249,0.7910301918372293
250,1522285413.141537,250,0.7920043265310244
251,1522285413.5279126,251,0.7928161054425202
252,1522285413.8807216,252,0.7934925878687668
253,1522285414.1914868,253,0.7940563232239723
254,1522285414.6038759,254,0.7945261026866436
255,1522285414.974255,255,0.7936155022388697
256,1522285415.347241,256,0.7941587518657248
257,1522285415.737364,257,0.794611459888104
258,1522285416.148447,258,0.79498871657342
259,1522285416.618506,259,0.7953030971445166
260,1522285417.051372,260,0.7942629976204306
261,1522285417.4349492,261,0.7946983313503588
262,1522285417.843345,262,0.7950611094586324
263,1522285418.2724562,263,0.7953634245488602
264,1522285418.672605,264,0.7956153537907169
265,1522285419.08733,265,0.7958252948255973
266,1522285419.4943721,266,0.7960002456879978
267,1522285419.874123,267,0.7961460380733315
268,1522285420.236064,268,0.7975696150611096
269,1522285420.584417,269,0.7987559292175913
270,1522285420.9388402,270,0.7997445243479928
271,1522285421.2729368,271,0.799266270289994
272,1522285421.5835118,272,0.800169808574995
273,1522285421.927032,273,0.8009227571458292
274,1522285422.26094,274,0.801550214288191
275,1522285422.6070569,275,0.8020730952401591
276,1522285422.9275498,276,0.8025088293667992
277,1522285423.29775,277,0.8028719411389994
278,1522285423.619593,278,0.8031745342824995
279,1522285423.938596,279,0.8034266952354163
280,1522285424.2952518,280,0.803636829362847
281,1522285424.65685,281,0.8038119411357059
282,1522285424.968284,282,0.8039578676130882
283,1522285425.2781274,283,0.8040794730109068
284,1522285425.598642,284,0.8041808108424223
285,1522285425.8918028,285,0.804265259035352
286,1522285426.229458,286,0.8043356325294599
287,1522285426.563667,287,0.8043942771078832
288,1522285426.9184902,288,0.8044431475899027
289,1522285427.2755046,289,0.8044838729915855
290,1522285427.611946,290,0.8045178108263213
291,1522285427.950818,291,0.8045460923552678
292,1522285428.2920618,292,0.8045696602960565
293,1522285428.624179,293,0.8045893002467137
294,1522285428.9555762,294,0.8046056668722614
295,1522285429.2704241,295,0.8046193057268846
296,1522285429.569511,296,0.8046306714390705
297,1522285429.911075,297,0.8046401428658921
298,1522285430.229904,298,0.8046480357215767
299,1522285430.562158,299,0.8046546131013139
300,1522285430.879675,300,0.8046600942510949
301,1522285431.2211149,301,0.8046646618759123
302,1522285431.5415812,302,0.8046684682299269
303,1522285431.862689,303,0.8046716401916056
304,1522285432.1852288,304,0.8046742834930046
305,1522285432.510779,305,0.8046764862441705
306,1522285432.830281,306,0.8046783218701421
307,1522285433.159627,307,0.8046798515584517
308,1522285433.499918,308,0.8046811262987097
309,1522285433.9071279,309,0.804682188582258
310,1522285434.2503932,310,0.8059851571518817
311,1522285434.604028,311,0.8057688809599013
312,1522285434.9104168,312,0.8055886507999177
313,1522285435.2292008,313,0.8054384589999315
314,1522285435.5384474,314,0.8053132991666097
315,1522285435.8600311,315,0.805208999305508
316,1522285436.179411,316,0.8064241660879233
317,1522285436.489315,317,0.8074368050732694
318,1522285436.7917922,318,0.8069785875610578
319,1522285437.104172,319,0.8078988229675481
320,1522285437.4028401,320,0.8086656858062901
321,1522285437.71781,321,0.8093047381719083
322,1522285438.0175204,322,0.8098372818099235
323,1522285438.336844,323,0.8102810681749363
324,1522285438.6465304,324,0.8106508901457802
325,1522285438.947774,325,0.8109590751214835
326,1522285439.2572956,326,0.8112158959345696
327,1522285439.560858,327,0.8101278299454746
328,1522285439.877123,328,0.8092211082878955
329,1522285440.226505,329,0.809767590239913
330,1522285440.6050131,330,0.8102229918665942
331,1522285440.9025948,331,0.8106024932221618
332,1522285441.3208694,332,0.8109187443518016
333,1522285441.6465778,333,0.8111822869598346
334,1522285441.98438,334,0.8114019057998623
335,1522285442.318463,335,0.8115849214998853
336,1522285442.6356769,336,0.8117374345832378
337,1522285442.9661329,337,0.8118645288193648
338,1522285443.355933,338,0.8119704406828039
339,1522285443.7266402,339,0.8120587005690032
340,1522285444.075517,340,0.8121322504741693
341,1522285444.3942099,341,0.8121935420618077
342,1522285444.7025466,342,0.8096404517181731
343,1522285444.990863,343,0.8101170430984777
344,1522285445.289639,344,0.8105142025820646
345,1522285445.590399,345,0.8095430854850538
346,1522285445.888408,346,0.8100359045708783
347,1522285446.195719,347,0.8104465871423986
348,1522285446.5037706,348,0.8107888226186655
349,1522285446.8010302,349,0.8097719355155545
350,1522285447.148863,350,0.8115286962629621
351,1522285447.638519,351,0.8116905802191351
352,1522285448.0573518,352,0.8105234001826125
353,1522285448.4900758,353,0.8108528334855103
354,1522285448.907113,354,0.8111273612379253
355,1522285449.302881,355,0.8113561343649378
356,1522285449.735699,356,0.8089426119707814
357,1522285450.076514,357,0.8082334266423179
358,1522285450.421896,358,0.8076424388685983
359,1522285450.7314408,359,0.8084520323904987
360,1522285451.087091,360,0.8065225269920823
361,1522285451.4643722,361,0.8075187724934019
362,1522285451.828929,362,0.8057448104111682
363,1522285452.2059288,363,0.8055685920093067
364,1522285452.5712352,364,0.8080259100077556
365,1522285452.894772,365,0.8074695083397964
366,1522285453.231051,366,0.8070058402831637
367,1522285453.560048,367,0.8079215335693031
368,1522285453.9130828,368,0.8073825279744191
369,1522285454.227757,369,0.8069333566453493
370,1522285454.551141,370,0.8052569638711243
371,1522285454.906516,371,0.8064641365592703
372,1522285455.247201,372,0.8074701137993918
373,1522285455.575652,373,0.8083084281661598
374,1522285455.9086142,374,0.8077049401384665
375,1522285456.256122,375,0.8058999501153887
376,1522285456.5814114,376,0.8069999584294907
377,1522285456.9350774,377,0.8079166320245755
378,1522285457.2931774,378,0.8086805266871463
379,1522285457.6008961,379,0.8080150222392886
380,1522285457.9456909,380,0.8074604351994071
381,1522285458.314673,381,0.8069982793328393
382,1522285458.6641438,382,0.807915232777366
383,1522285459.004648,383,0.8073772773144716
384,1522285459.3717759,384,0.8082310644287263
385,1522285459.6873002,385,0.8089425536906052
386,1522285460.014803,386,0.8082333780755043
387,1522285460.3513288,387,0.8089444817295869
388,1522285460.7107682,388,0.8082349847746557
389,1522285461.02385,389,0.8076437373122132
390,1522285461.3475919,390,0.807151031093511
391,1522285461.7027662,391,0.8067404425779259
392,1522285462.019831,392,0.8063982854816049
393,1522285462.325835,393,0.806113154568004
394,1522285462.642302,394,0.8058755454733367
395,1522285462.979745,395,0.8056775378944472
396,1522285463.3179998,396,0.805512531578706
397,1522285463.66222,397,0.8053750263155882
398,1522285463.9982872,398,0.8052604385963235
399,1522285464.327934,399,0.8051649488302696
400,1522285464.6744616,400,0.8063874573585579
401,1522285465.0278811,401,0.8061041311321315
402,1522285465.369399,402,0.8058680259434429
403,1522285465.6961222,403,0.8056712716195357
404,1522285466.029622,404,0.8055073096829464
405,1522285466.372736,405,0.806672758069122
406,1522285466.848373,406,0.8063418817242682
407,1522285467.218176,407,0.8060661514368902
408,1522285467.623317,408,0.8058363761974086
409,1522285467.9644132,409,0.8056448968311738
410,1522285468.3491352,410,0.8054853306926448
411,1522285468.7149231,411,0.8053523589105374
412,1522285469.1137762,412,0.8052415490921145
413,1522285469.5124106,413,0.8064512909100954
414,1522285469.832203,414,0.8061573257584127
415,1522285470.2552,415,0.8059123547986773
416,1522285470.672008,416,0.8057082123322311
417,1522285471.1070056,417,0.8068401769435259
418,1522285471.661132,418,0.8077834807862716
419,1522285472.1511939,419,0.808569567321893
420,1522285472.614327,420,0.8079225561015775
421,1522285473.0261462,421,0.8086854634179812
422,1522285473.5128279,422,0.8093212195149843
423,1522285473.984759,423,0.8085489329291535
424,1522285474.417246,424,0.8092074441076279
425,1522285474.8509572,425,0.80845412008969
426,1522285475.304718,426,0.8104305167414083
427,1522285475.734551,427,0.8120775139511736
428,1522285476.120337,428,0.8108458449593112
429,1522285476.428979,429,0.812423620799426
430,1522285476.731614,430,0.8124363506661882
431,1522285477.023969,431,0.8124469588884902
432,1522285477.321936,432,0.813757882407075
433,1522285477.662889,433,0.8161524020058959
434,1522285478.0556722,434,0.8181478350049132
435,1522285478.4555466,435,0.8198106958374276
436,1522285478.821248,436,0.819894329864523
437,1522285479.234912,437,0.8199640248871025
438,1522285479.616689,438,0.8200221040725855
439,1522285480.033052,439,0.8200705033938213
440,1522285480.372056,440,0.8201108361615177
441,1522285480.7489529,441,0.8188423634679314
442,1522285481.0963476,442,0.8190873862232761
443,1522285481.473192,443,0.8205936551860634
444,1522285481.8553126,444,0.8205467959883862
445,1522285482.206656,445,0.8205077466569884
446,1522285482.555403,446,0.8217772888808237
447,1522285482.8900962,447,0.8189289907340198
448,1522285483.245623,448,0.8178574922783498
449,1522285483.619366,449,0.8195687435652915
450,1522285483.9278662,450,0.8209947863044096
451,1522285484.289158,451,0.819578988587008
452,1522285484.6448789,452,0.8197012404891733
453,1522285484.991599,453,0.8211052004076445
454,1522285485.3198302,454,0.8222751670063704
455,1522285485.6462238,455,0.8232501391719753
456,1522285486.0846136,456,0.824062615976646
457,1522285486.478694,457,0.8247396799805383
458,1522285486.889634,458,0.8240018166504486
459,1522285487.2352118,459,0.8246890138753737
460,1522285487.588934,460,0.8252616782294782
461,1522285488.063774,461,0.8257388985245651
462,1522285488.45978,462,0.8248344987704709
463,1522285488.8129752,463,0.825382915642059
464,1522285489.13439,464,0.8258399297017158
465,1522285489.467791,465,0.8262207747514299
466,1522285489.784975,466,0.8265381456261915
467,1522285490.107168,467,0.8268026213551596
468,1522285490.478282,468,0.8270230177959663
469,1522285490.8724108,469,0.8272066814966386
470,1522285491.225042,470,0.8273597345805321
471,1522285491.633952,471,0.82748727881711
472,1522285492.036843,472,0.827593565680925
473,1522285492.420678,473,0.8276821380674375
474,1522285492.765738,474,0.8277559483895313
475,1522285493.1604779,475,0.8278174569912761
476,1522285493.533408,476,0.8265666308260633
477,1522285493.86705,477,0.8268263590217193
478,1522285494.197097,478,0.8270427991847661
479,1522285494.5351179,479,0.827223165987305
480,1522285494.871364,480,0.8273734716560874
481,1522285495.230537,481,0.8274987263800728
482,1522285495.5865624,482,0.8276031053167273
483,1522285495.9093928,483,0.8276900877639394
484,1522285496.520215,484,0.8264604898032828
485,1522285496.9472058,485,0.8267379081694024
486,1522285497.2515721,486,0.8269690901411686
487,1522285497.635125,487,0.8271617417843071
488,1522285498.032002,488,0.8273222848202559
489,1522285498.398726,489,0.8274560706835465
490,1522285498.730927,490,0.8275675589029554
491,1522285499.1130788,491,0.8276604657524628
492,1522285499.50249,492,0.8277378881270523
493,1522285499.843895,493,0.8278024067725436
494,1522285500.199258,494,0.8278561723104529
495,1522285500.56646,495,0.8279009769253773
496,1522285500.8858922,496,0.8279383141044812
497,1522285501.2905679,497,0.827969428420401
498,1522285501.7559848,498,0.8279953570170009
499,1522285502.211099,499,0.8280169641808341
500,1522285502.5529768,500,0.8280349701506952
501,1522285502.931427,501,0.8280499751255792
502,1522285503.317374,502,0.828062479271316
503,1522285503.676739,503,0.8280728993927633
504,1522285504.025725,504,0.8280815828273027
505,1522285504.362714,505,0.8280888190227522
506,1522285504.7417786,506,0.8280948491856268
507,1522285505.1031306,507,0.8280998743213557
508,1522285505.417907,508,0.8281040619344631
509,1522285505.73794,509,0.8281075516120526
510,1522285506.0896618,510,0.8281104596767106
511,1522285506.476094,511,0.8281128830639255
512,1522285506.792939,512,0.8281149025532712
513,1522285507.111625,513,0.8281165854610594
514,1522285507.4197068,514,0.8268159045508827
515,1522285507.75735,515,0.8270340871257356
516,1522285508.141192,516,0.8272159059381129
517,1522285508.4843168,517,0.8273674216150941
518,1522285508.812577,518,0.8274936846792451
519,1522285509.157022,519,0.827598903899371
520,1522285509.513605,520,0.8263845032494759
521,1522285509.907383,521,0.8266745860412299
522,1522285510.304262,522,0.8269163217010249
523,1522285510.7201948,523,0.8271177680841874
524,1522285511.1205592,524,0.827285640070156
525,1522285511.498572,525,0.8261234500584633
526,1522285511.803045,526,0.826457041715386
527,1522285512.1263812,527,0.8267350347628217
528,1522285512.429337,528,0.8256646123023514
529,1522285512.734774,529,0.8247725935852929
530,1522285513.117843,530,0.8240292446544106
531,1522285513.452217,531,0.8234097872120089
532,1522285513.780126,532,0.822893572676674
533,1522285514.102232,533,0.8224633938972282
534,1522285514.4588552,534,0.8221049115810235
535,1522285515.1154392,535,0.8218061763175195
536,1522285515.575063,536,0.8228593135979329
537,1522285516.04036,537,0.8237369279982774
538,1522285516.4687614,538,0.8231661899985645
539,1522285516.872844,539,0.8226905749988038
540,1522285517.303751,540,0.8222942291656699
541,1522285517.754657,541,0.8219639409713915
542,1522285518.189132,542,0.8216887008094929
543,1522285518.65607,543,0.8214593340079107
544,1522285519.086498,544,0.8212681950065922
545,1522285519.5222461,545,0.8211089125054936
546,1522285519.971581,546,0.8209761770879114
547,1522285520.366055,547,0.8221676475732594
548,1522285520.76075,548,0.8218584563110496
549,1522285521.1045706,549,0.8216007969258747
550,1522285521.4208078,550,0.8226881641048955
551,1522285521.740874,551,0.8248963867540795
552,1522285522.0552619,552,0.8241324056283995
553,1522285522.365876,553,0.8247978380236662
554,1522285522.688041,554,0.8253523650197219
555,1522285522.9954329,555,0.8271165541831015
556,1522285523.3374982,556,0.8272846284859179
557,1522285523.654986,557,0.8274246904049316
558,1522285523.971186,558,0.8275414086707764
559,1522285524.2995431,559,0.828940757225647
560,1522285524.598516,560,0.8301068810213725
561,1522285524.908271,561,0.8310786508511439
562,1522285525.2408054,562,0.8318884590426199
563,1522285525.5691662,563,0.8325632992021832
564,1522285525.867509,564,0.8331256660018194
565,1522285526.170775,565,0.8335943050015162
566,1522285526.526753,566,0.8339848375012635
567,1522285526.880043,567,0.834310281251053
568,1522285527.2224011,568,0.8332794010425442
569,1522285527.5563948,569,0.8337224175354534
570,1522285527.859648,570,0.8340915979462111
571,1522285528.194319,571,0.8343992482885093
572,1522285528.5311491,572,0.8333535402404244
573,1522285528.8569698,573,0.8337842002003537
574,1522285529.155675,574,0.8341430835002948
575,1522285529.4704762,575,0.8344421529169123
576,1522285529.8090038,576,0.8346913774307603
577,1522285530.13625,577,0.8348990645256336
578,1522285530.567498,578,0.8350721371046946
579,1522285530.9990242,579,0.8352163642539121
580,1522285531.4506009,580,0.8353365535449268
581,1522285531.9126122,581,0.8354367112874389
582,1522285532.232351,582,0.8355201760728657
583,1522285532.5495622,583,0.8355897300607213
584,1522285532.8793962,584,0.8356476917172678
585,1522285533.3160598,585,0.8356959930977231
586,1522285533.7255194,586,0.8357362442481026
587,1522285534.08888,587,0.8344677035400855
588,1522285534.474473,588,0.8347126696167378
589,1522285534.868751,589,0.8349168080139482
590,1522285535.3998199,590,0.8350869233449567
591,1522285535.7106519,591,0.8352286861207971
592,1522285536.0959098,592,0.835346821767331
593,1522285536.425347,593,0.8354452681394424
594,1522285536.734036,594,0.8355273067828686
595,1522285537.152451,595,0.8355956723190571
596,1522285537.46007,596,0.8356526435992142
597,1522285537.76093,597,0.8343980363326785
598,1522285538.0728726,598,0.8346546136105655
599,1522285538.4059908,599,0.8335663446754712
600,1522285538.744533,600,0.8339615372295592
601,1522285539.18221,601,0.834290864357966
602,1522285539.6348534,602,0.833263220298305
603,1522285540.080287,603,0.8337089335819209
604,1522285540.507563,604,0.8327782779849341
605,1522285540.8862689,605,0.8320027316541118
606,1522285541.262906,606,0.8326585263784265
607,1522285541.641387,607,0.8332050219820221
608,1522285541.9327528,608,0.8336604349850184
609,1522285542.233382,609,0.8327378624875152
610,1522285542.537756,610,0.8319690520729293
611,1522285542.85004,611,0.8326304600607743
612,1522285543.1514301,612,0.8318795500506453
613,1522285543.4619029,613,0.8312537917088711
614,1522285543.7683034,614,0.8307323264240593
615,1522285544.074068,615,0.8302977720200493
616,1522285544.418373,616,0.8299356433500411
617,1522285544.757052,617,0.8296338694583676
618,1522285545.19515,618,0.8293823912153063
619,1522285545.601098,619,0.8304749093460886
620,1522285545.9732966,620,0.8313853411217405
621,1522285546.3152158,621,0.832144034268117
622,1522285546.695156,622,0.8327762785567641
623,1522285547.027997,623,0.8333031487973034
624,1522285547.4001288,624,0.8324401239977528
625,1522285547.75476,625,0.8330230199981272
626,1522285548.142831,626,0.833508766665106
627,1522285548.5164149,627,0.833913555554255
628,1522285548.8169026,628,0.8342508796285457
629,1522285549.147403,629,0.8345319830237881
630,1522285549.4721801,630,0.8347662358531567
631,1522285549.807749,631,0.8349614465442972
632,1522285550.155932,632,0.8351241221202477
633,1522285550.45201,633,0.8352596851002063
634,1522285550.832479,634,0.8353726542501719
635,1522285551.1785462,635,0.8354667952084767
636,1522285551.59286,636,0.8355452460070639
637,1522285551.9590158,637,0.8356106216725532
638,1522285552.331543,638,0.8356651013937944
639,1522285552.6752262,639,0.8357105011614953
640,1522285552.980242,640,0.8357483343012461
641,1522285553.3102481,641,0.835779861917705
642,1522285553.6511981,642,0.8358061349314208
643,1522285553.97615,643,0.8358280291095173
644,1522285554.3108358,644,0.8358462742579311
645,1522285554.6200519,645,0.8358614785482759
646,1522285554.9228961,646,0.8358741487902299
647,1522285555.260318,647,0.8358847073251916
648,1522285555.610248,648,0.8358935061043262
649,1522285555.923149,649,0.8359008384202717
650,1522285556.2601151,650,0.8359069486835597
651,1522285556.5850348,651,0.8359120405696331
652,1522285556.90477,652,0.8359162838080275
653,1522285557.2349286,653,0.8359198198400228
654,1522285557.591769,654,0.8359227665333524
655,1522285557.905555,655,0.835925222111127
656,1522285558.227863,656,0.8359272684259391
657,1522285558.5270698,657,0.8359289736882826
658,1522285558.810758,658,0.8359303947402354
659,1522285559.120456,659,0.8359315789501962
660,1522285559.425217,660,0.8359325657918302
661,1522285559.7180462,661,0.8359333881598584
662,1522285560.0233128,662,0.8359340734665486
663,1522285560.330443,663,0.8359346445554571
664,1522285560.640085,664,0.8359351204628809
665,1522285560.938056,665,0.8359355170524007
666,1522285561.244307,666,0.8359358475436671
667,1522285561.555819,667,0.835936122953056
668,1522285561.874763,668,0.8359363524608799
669,1522285562.184278,669,0.8359365437173999
670,1522285562.497443,670,0.8359367030978332
671,1522285562.8125372,671,0.8359368359148609
672,1522285563.3147898,672,0.8359369465957174
673,1522285563.629117,673,0.8359370388297644
674,1522285563.947663,674,0.8359371156914703
675,1522285564.325992,675,0.8359371797428918
676,1522285564.615752,676,0.8359372331190765
677,1522285564.9048162,677,0.8359372775992304
678,1522285565.211712,678,0.8359373146660253
679,1522285565.527067,679,0.8359373455550211
680,1522285565.9194589,680,0.8359373712958509
681,1522285566.314935,681,0.8359373927465424
682,1522285566.761777,682,0.8359374106221187
683,1522285567.1145868,683,0.8359374255184322
684,1522285567.462721,684,0.8359374379320268
685,1522285567.879937,685,0.835937448276689
686,1522285568.22843,686,0.8359374568972409
687,1522285568.743482,687,0.8359374640810341
688,1522285569.152853,688,0.8359374700675284
689,1522285569.502489,689,0.8359374750562736
690,1522285569.953532,690,0.8359374792135613
691,1522285570.378758,691,0.8359374826779677
692,1522285570.6993392,692,0.8359374855649732
693,1522285571.009105,693,0.8359374879708109
694,1522285571.3145401,694,0.8359374899756757
695,1522285571.6166852,695,0.8359374916463964
696,1522285571.9285731,696,0.8359374930386637
697,1522285572.260339,697,0.8359374941988864
698,1522285572.568599,698,0.8359374951657387
699,1522285572.870188,699,0.8359374959714488
700,1522285573.1708019,700,0.835937496642874
701,1522285573.4810429,701,0.835937497202395
702,1522285573.798086,702,0.8359374976686624
703,1522285574.1070454,703,0.8359374980572186
704,1522285574.413159,704,0.8359374983810155
705,1522285574.7123961,705,0.8359374986508463
706,1522285575.001781,706,0.8359374988757052
707,1522285575.316483,707,0.8359374990630877
708,1522285575.612622,708,0.8359374992192398
709,1522285575.926657,709,0.8359374993493665
710,1522285576.2802,710,0.8359374994578054
711,1522285576.631212,711,0.8359374995481712
712,1522285576.991317,712,0.835937499623476
713,1522285577.427767,713,0.8359374996862299
714,1522285577.849462,714,0.8359374997385248
715,1522285578.241633,715,0.8359374997821041
716,1522285578.608979,716,0.83593749981842
717,1522285578.96441,717,0.83463541651535
718,1522285579.319147,718,0.8348524304294582
719,1522285579.716264,719,0.8350332753578817
720,1522285580.053951,720,0.8351839794649014
721,1522285580.387767,721,0.8353095662207513
722,1522285580.804697,722,0.8354142218506261
723,1522285581.220495,723,0.8355014348755218
724,1522285581.612295,724,0.8355741123962681
725,1522285582.1072972,725,0.8356346769968901
726,1522285582.468231,726,0.8356851474974084
727,1522285582.84042,727,0.8357272062478402
728,1522285583.1762779,728,0.8357622552065336
729,1522285583.4976099,729,0.8357914626721114
730,1522285583.8188179,730,0.8358158022267594
731,1522285584.1346931,731,0.8358360851889662
732,1522285584.441288,732,0.8358529876574718
733,1522285584.760735,733,0.8358670730478932
734,1522285585.061121,734,0.8358788108732443
735,1522285585.359447,735,0.8358885923943703
736,1522285585.6600358,736,0.8358967436619752
737,1522285585.964683,737,0.8359035363849793
738,1522285586.276073,738,0.8359091969874828
739,1522285586.5911832,739,0.8359139141562357
740,1522285586.907024,740,0.8359178451301964
741,1522285587.236282,741,0.8359211209418304
742,1522285587.547848,742,0.8346217674515253
743,1522285587.854155,743,0.8348410562096045
744,1522285588.158848,744,0.8350237968413371
745,1522285588.451369,745,0.8351760807011142
746,1522285588.7671976,746,0.835302983917595
747,1522285589.0602722,747,0.8354087365979959
748,1522285589.364476,748,0.8354968638316632
749,1522285589.6766179,749,0.8355703031930527
750,1522285589.9719038,750,0.8356315026608773
751,1522285590.2675118,751,0.8356825022173977
752,1522285590.590267,752,0.8357250018478314
753,1522285590.909467,753,0.8370625015398595
754,1522285591.2260952,754,0.8368750012832162
755,1522285591.533557,755,0.8367187510693468
756,1522285591.835273,756,0.8365885425577889
757,1522285592.1482828,757,0.8364800354648241
758,1522285592.469604,758,0.8363896128873534
759,1522285592.758697,759,0.8376163440727945
760,1522285593.0632849,760,0.8373365367273287
761,1522285593.405306,761,0.8371033639394405
762,1522285593.728996,762,0.836909053282867
763,1522285594.030154,763,0.8367471277357225
764,1522285594.3327641,764,0.8366121897797687
765,1522285594.6162472,765,0.8364997414831405
766,1522285594.9323342,766,0.8351039512359504
767,1522285595.2413518,767,0.8352428760299586
768,1522285595.542125,768,0.8340565633582988
769,1522285595.8310869,769,0.8343700527985823
770,1522285596.152384,770,0.8333292106654853
771,1522285596.456403,771,0.833763925554571
772,1522285596.7532132,772,0.8328241046288092
773,1522285597.066561,773,0.8320409205240076
774,1522285597.3719811,774,0.8313882671033396
775,1522285597.6709301,775,0.8321464725861163
776,1522285597.977367,776,0.8327783104884303
777,1522285598.288814,777,0.8333048420736919
778,1522285598.614474,778,0.8337436183947432
779,1522285598.9192152,779,0.8328071819956193
780,1522285599.2422528,780,0.8333289016630161
781,1522285599.5647929,781,0.8324615847191801
782,1522285599.875207,782,0.8330409039326501
783,1522285600.20656,783,0.8322215866105417
784,1522285600.5043259,784,0.8328409055087846
785,1522285600.826062,785,0.8333570045906538
786,1522285601.123679,786,0.8337870871588781
787,1522285601.435015,787,0.834145489299065
788,1522285601.720125,788,0.8344441577492208
789,1522285602.010411,789,0.8346930481243506
790,1522285602.314683,790,0.8349004567702921
791,1522285602.6094148,791,0.8350732973085768
792,1522285602.909029,792,0.8365194144238141
793,1522285603.2062466,793,0.8364224286865116
794,1522285603.5059779,794,0.8363416072387597
795,1522285603.7974348,795,0.8362742560322998
796,1522285604.106267,796,0.8349160466935831
797,1522285604.41171,797,0.8350862889113193
798,1522285604.711005,798,0.8352281574260993
799,1522285605.0286238,799,0.8340442978550828
800,1522285605.3485188,800,0.8330577482125691
801,1522285605.6684039,801,0.8322356235104742
802,1522285605.960334,802,0.8315505195920618
803,1522285606.26578,803,0.8309795996600515
804,1522285606.5792582,804,0.8305038330500429
805,1522285606.878182,805,0.8301073608750358
806,1522285607.1892102,806,0.829776967395863
807,1522285607.4924958,807,0.8295016394965524
808,1522285607.79722,808,0.8292721995804603
809,1522285608.1118588,809,0.8290809996503836
810,1522285608.416532,810,0.8289216663753197
811,1522285608.7312,811,0.8287888886460998
812,1522285609.033397,812,0.8286782405384164
813,1522285609.35698,813,0.8285860337820137
814,1522285609.660812,814,0.8285091948183447
815,1522285609.9514294,815,0.8284451623486206
816,1522285610.2677171,816,0.8283918019571839
817,1522285610.614402,817,0.8283473349643199
818,1522285610.9767199,818,0.8309144458035999
819,1522285611.312778,819,0.8317516215029999
820,1522285611.627685,820,0.8324492679191665
821,1522285611.934985,821,0.8330306399326388
822,1522285612.270175,822,0.8348171999438657
823,1522285612.5946732,823,0.835003916619888
824,1522285612.908979,824,0.8364615971832401
825,1522285613.239102,825,0.8376763309860334
826,1522285613.552206,826,0.8386886091550279
827,1522285613.896306,827,0.8395321742958566
828,1522285614.283903,828,0.8402351452465472
829,1522285614.8890374,829,0.8395188710387893
830,1522285615.357184,830,0.8389219758656578
831,1522285615.7154582,831,0.8384245632213815
832,1522285616.0464,832,0.8367079693511512
833,1522285616.3916118,833,0.8352774744592926
834,1522285616.703819,834,0.8340853953827438
835,1522285617.003673,835,0.8356961628189532
836,1522285617.3376682,836,0.8344343023491276
837,1522285617.628963,837,0.8333827519576064
838,1522285617.9406831,838,0.8325064599646719
839,1522285618.214925,839,0.8317762166372266
840,1522285618.6642401,840,0.8311676805310221
841,1522285619.082839,841,0.8319626504425184
842,1522285619.4830358,842,0.831323042035432
843,1522285619.8071628,843,0.8307900350295265
844,1522285620.183935,844,0.8303458625246054
845,1522285620.547116,845,0.8299757187705046
846,1522285621.017035,846,0.8296672656420871
847,1522285621.491582,847,0.829410221368406
848,1522285621.900463,848,0.829196017807005
849,1522285622.248857,849,0.8290175148391709
850,1522285622.579708,850,0.8288687623659757
851,1522285622.9343412,851,0.8287448019716465
852,1522285623.2886488,852,0.8286415016430386
853,1522285623.6529238,853,0.8298575013691988
854,1522285624.007031,854,0.8308708344743323
855,1522285624.359943,855,0.8317152787286102
856,1522285624.736253,856,0.8324189822738417
857,1522285625.071908,857,0.833005401894868
858,1522285625.435734,858,0.8334940849123901
859,1522285625.7760868,859,0.8339013207603251
860,1522285626.1189,860,0.8342406839669376
861,1522285626.459976,861,0.8345234866391147
862,1522285626.774387,862,0.8347591555325955
863,1522285627.158296,863,0.8336534629438296
864,1522285627.548266,864,0.8340341357865246
865,1522285627.9405491,865,0.8343513631554372
866,1522285628.281049,866,0.8346157192961977
867,1522285628.5939288,867,0.8348360160801647
868,1522285628.898933,868,0.8350195967334706
869,1522285629.220587,869,0.8351725806112255
870,1522285629.5867898,870,0.8353000671760211
871,1522285630.003218,871,0.8354063059800176
872,1522285630.400872,872,0.8354948383166814
873,1522285630.838544,873,0.8355686152639011
874,1522285631.290519,874,0.8356300960532509
875,1522285631.6217802,875,0.8356813300443757
876,1522285631.9368162,876,0.8357240250369797
877,1522285632.272334,877,0.8357596041974831
878,1522285632.574934,878,0.8357892534979026
879,1522285632.872683,879,0.8358139612482521
880,1522285633.1761339,880,0.8358345510402101
881,1522285633.479305,881,0.835851709200175
882,1522285633.776746,882,0.8358660076668125
883,1522285634.09459,883,0.8345758397223437
884,1522285634.399408,884,0.8361048664352865
885,1522285634.7130408,885,0.8360769720294053
886,1522285635.0317206,886,0.8360537266911711
887,1522285635.384577,887,0.8360343555759759
888,1522285635.746021,888,0.8347161296466467
889,1522285636.1954231,889,0.8349196913722056
890,1522285636.591298,890,0.8350893261435046
891,1522285636.965524,891,0.8352306884529206
892,1522285637.386036,892,0.8353484903774337
893,1522285637.751384,893,0.834144575314528
894,1522285638.1007614,894,0.8344433960954399
895,1522285638.433841,895,0.8346924134128666
896,1522285638.7629821,896,0.8348999278440555
897,1522285639.088285,897,0.8350728565367129
898,1522285639.426613,898,0.8352169637805941
899,1522285639.752959,899,0.8353370531504951
900,1522285640.075037,900,0.8354371276254127
901,1522285640.445685,901,0.8355205230211773
902,1522285640.8393009,902,0.8355900191843144
903,1522285641.2047222,903,0.8356479326535953
904,1522285641.5576751,904,0.835696193877996
905,1522285641.89391,905,0.8357364115649967
906,1522285642.2295551,906,0.8357699263041638
907,1522285642.590724,907,0.8357978552534698
908,1522285642.9365869,908,0.8358211293778914
909,1522285643.255828,909,0.8358405244815762
910,1522285643.5945866,910,0.8358566870679801
911,1522285643.938931,911,0.8358701558899835
912,1522285644.256855,912,0.8358813799083196
913,1522285644.5982466,913,0.8371928165902662
914,1522285644.937275,914,0.8369835971585552
915,1522285645.310302,915,0.8368092476321293
916,1522285645.6614342,916,0.8353618730267743
917,1522285645.98434,917,0.8341557275223119
918,1522285646.3295274,918,0.8344526896019265
919,1522285646.657086,919,0.8333980746682721
920,1522285646.978525,920,0.83382131222356
921,1522285647.31149,921,0.8341740101863
922,1522285647.641008,922,0.8344679251552499
923,1522285647.9815931,923,0.8347128542960416
924,1522285648.3123991,924,0.834916961913368
925,1522285648.660192,925,0.8363891349278065
926,1522285648.9999669,926,0.8363138624398387
927,1522285649.3228528,927,0.8362511353665323
928,1522285649.663197,928,0.8361988628054435
929,1522285650.0125349,929,0.8361553023378696
930,1522285650.3711526,930,0.8361190019482247
931,1522285650.78211,931,0.8360887516235206
932,1522285651.1560774,932,0.8360635430196004
933,1522285651.5102339,933,0.8360425358496669
934,1522285651.979917,934,0.8360250298747225
935,1522285652.3973818,935,0.8360104415622687
936,1522285652.697273,936,0.8359982846352239
937,1522285652.998913,937,0.8372902371960198
938,1522285653.318505,938,0.8370647809966831
939,1522285653.62849,939,0.8368769008305692
940,1522285653.936884,940,0.8367203340254743
941,1522285654.2407732,941,0.8365898616878953
942,1522285654.5513668,942,0.8364811347399127
943,1522285654.864532,943,0.8363905289499273
944,1522285655.186558,944,0.8363150241249394
945,1522285655.4885929,945,0.8362521034374495
946,1522285655.824415,946,0.836199669531208
947,1522285656.1537359,947,0.8361559746093399
948,1522285656.466462,948,0.8361195621744498
949,1522285656.785392,949,0.8360892184787081
950,1522285657.0970922,950,0.83606393206559
951,1522285657.416016,951,0.8360428600546583
952,1522285657.739393,952,0.8373273833788819
953,1522285658.071668,953,0.8370957361490682
954,1522285658.56912,954,0.8369026967908901
955,1522285658.991783,955,0.8380439139924084
956,1522285659.443048,956,0.8376928449936736
957,1522285659.84759,957,0.837400287494728
958,1522285660.204216,958,0.8384585729122733
959,1522285660.625052,959,0.8380383940935611
960,1522285661.0262089,960,0.8376882450779675
961,1522285661.39088,961,0.8373964542316396
962,1522285661.8130748,962,0.8371532951930329
963,1522285662.191125,963,0.8382527459941942
964,1522285662.5867589,964,0.8378668716618285
965,1522285663.0254712,965,0.8375453097181904
966,1522285663.44076,966,0.8372773414318253
967,1522285663.7517838,967,0.837054034526521
968,1522285664.08355,968,0.8368679454387675
969,1522285664.410649,969,0.8380149545323063
970,1522285664.7061162,970,0.8376687121102553
971,1522285665.0836768,971,0.8386822600918793
972,1522285665.418612,972,0.838224800076566
973,1522285665.738982,973,0.8391456667304716
974,1522285666.129219,974,0.8399130556087263
975,1522285666.5397718,975,0.8405525463406052
976,1522285666.8633542,976,0.8410854552838376
977,1522285667.2070491,977,0.8415295460698646
978,1522285667.514998,978,0.8418996217248871
979,1522285667.839058,979,0.8422080181040725
980,1522285668.174423,980,0.8411629317533937
981,1522285668.5784721,981,0.8402920264611615
982,1522285668.93507,982,0.8408683553843013
983,1522285669.285273,983,0.8400465461535843
984,1522285669.653088,984,0.8406637884613202
985,1522285669.956218,985,0.8411781570511001
986,1522285670.3130288,986,0.8416067975425834
987,1522285670.669214,987,0.8406619146188195
988,1522285671.0709732,988,0.8398745121823495
989,1522285671.369913,989,0.8405204268186246
990,1522285671.670944,990,0.8397566056821871
991,1522285671.9877892,991,0.8404221714018225
992,1522285672.3118489,992,0.8396747261681854
993,1522285672.62639,993,0.8390518551401545
994,1522285672.942344,994,0.839834879283462
995,1522285673.287679,995,0.840487399402885
996,1522285673.598162,996,0.8397290828357376
997,1522285673.9123142,997,0.8390971523631146
998,1522285674.234169,998,0.8398726269692621
999,1522285674.55953,999,0.8392167724743851


==> run_rmsproplr001_tag_val_acc.csv <==
,Wall time,Step,Value
0,1522285707.9318988,0,0.4375
1,1522285708.2549078,1,0.44602272727272724
2,1522285708.556396,2,0.4550137362637363
3,1522285708.8910024,3,0.4770398658718331
4,1522285709.1919966,4,0.5095611158890561
5,1522285709.504357,5,0.5404464487125777
6,1522285709.8118386,6,0.569024823968961
7,1522285710.111546,7,0.5896645855168888
8,1522285710.424065,8,0.6082752823195219
9,1522285710.7240279,9,0.6286813449769018
10,1522285711.0155678,10,0.6460273515685856
11,1522285711.3168561,11,0.6508794929158754
12,1522285711.6150248,12,0.6647938138366216
13,1522285711.914189,13,0.6773702105474113
14,1522285712.2193391,14,0.6917078500413298
15,1522285712.533657,15,0.7006022017789278
16,1522285712.8263922,16,0.7037695997161942
17,1522285713.135139,17,0.7090695722257461
18,1522285713.4297886,18,0.7188000491905843
19,1522285713.7464411,19,0.7294871368907283
20,1522285714.053151,20,0.7329819123330444
21,1522285714.3620381,21,0.7451533155061191
22,1522285714.657037,22,0.7565497920312367
23,1522285714.967668,23,0.7659936217143279
24,1522285715.3041348,24,0.7698791653461128
25,1522285715.6893814,25,0.775731679069265
26,1522285716.002609,26,0.7819046693376931
27,1522285716.41331,27,0.7922751349815172
28,1522285716.7655108,28,0.79435437358524
29,1522285717.085034,29,0.8000066226650944
30,1522285717.4245,30,0.8060161994423134
31,1522285717.754182,31,0.8123236185575705
32,1522285718.134015,32,0.8162688836928018
33,1522285718.549476,33,0.8221631278079689
34,1522285718.945624,34,0.8270713327533782
35,1522285719.298489,35,0.8298550379667679
36,1522285719.6926124,36,0.8295663589077191
37,1522285720.0214028,37,0.8332359777104155
38,1522285720.3406641,38,0.8375960412140361
39,1522285720.66732,39,0.8412283390132826
40,1522285720.990175,40,0.8390432102500847
41,1522285721.318618,41,0.8424334437082001
42,1522285721.6478534,42,0.8452581486148276
43,1522285721.9611342,43,0.8424016865996217
44,1522285722.26625,44,0.8426264669610627
45,1522285722.591852,45,0.8441161452347477
46,1522285722.8783288,46,0.845357440060552
47,1522285723.195791,47,0.846391780385078
48,1522285723.502321,48,0.8446491705372567
49,1522285723.813143,49,0.8458015187399545
50,1522285724.1164002,50,0.8454595676372662
51,1522285724.4222481,51,0.84647680065499
52,1522285724.755723,52,0.8447201388383794
53,1522285725.123703,53,0.8419541357884716
54,1522285725.4753091,54,0.8422534597086103
55,1522285725.828834,55,0.8425028922696777
56,1522285726.1854599,56,0.844012873197736
57,1522285726.518563,57,0.8452711764882642
58,1522285726.8418329,58,0.845017641674171
59,1522285727.166286,59,0.8435042578704357
60,1522285727.491529,60,0.8435452154977593
61,1522285727.7985651,61,0.8448814460495906
62,1522285728.120572,62,0.8446928697712645
63,1522285728.424889,63,0.8445357234644423
64,1522285728.7393868,64,0.8444047686197155
65,1522285729.0583491,65,0.8455977309400609
66,1522285729.378849,66,0.8439876844757075
67,1522285729.713514,67,0.8439480702329195
68,1522285730.022065,68,0.8439150584138891
69,1522285730.324898,69,0.8438875485993912
70,1522285730.6833632,70,0.8438646237780694
71,1522285730.9970222,71,0.8438455197770324
72,1522285731.295727,72,0.8451316852808956
73,1522285731.6063972,73,0.8449014040824393
74,1522285731.8969011,74,0.8473136728473392
75,1522285732.21905,75,0.8467197268026547
76,1522285732.525833,76,0.848828940689405
77,1522285732.826638,77,0.8492845342115344
78,1522285733.1286721,78,0.8470600272739055
79,1522285733.4328449,79,0.8478104397422976
80,1522285733.7285042,80,0.848435783359815
81,1522285734.026243,81,0.8476548192154574
82,1522285734.3257759,82,0.8496081832028346
83,1522285734.6234946,83,0.8512359863657557
84,1522285734.934725,84,0.8525924888904864
85,1522285735.2406368,85,0.8537229075839863
86,1522285735.5493019,86,0.854664923108355
87,1522285735.865657,87,0.8554499360081429
88,1522285736.1720278,88,0.8561041133988092
89,1522285736.480248,89,0.8579513446371125
90,1522285736.804476,90,0.8581886205457101
91,1522285737.1729321,91,0.8583863504650244
92,1522285737.602102,92,0.8559469586153116
93,1522285737.983114,93,0.8552162154864128
94,1522285738.292816,94,0.8559093462595029
95,1522285738.611512,95,0.8551848718647796
96,1522285738.920295,96,0.8558832265685542
97,1522285739.24064,97,0.8525589387493273
98,1522285739.5622258,98,0.8523928656220331
99,1522285739.860777,99,0.849650304651912
100,1522285740.187973,100,0.8512710872262355
101,1522285740.5057259,101,0.8513196560222702
102,1522285740.934465,102,0.8526622133612731
103,1522285741.3798606,103,0.8511768444590783
104,1522285741.784777,104,0.851241120382877
105,1522285742.0828,105,0.8499926003140154
106,1522285742.403684,106,0.8515563336002823
107,1522285742.714228,107,0.8515573613335714
108,1522285743.0153868,108,0.8502561344415978
109,1522285743.3354306,109,0.8491717786992168
110,1522285743.641528,110,0.8482681489145456
111,1522285743.954768,111,0.8488172074295316
112,1522285744.249439,112,0.8479726728569899
113,1522285744.5793948,113,0.8498730607159455
114,1522285744.8958569,114,0.8488525505958214
115,1522285745.2052748,115,0.8493042088301461
116,1522285745.5167305,116,0.8496805906919932
117,1522285745.81576,117,0.8499942422434699
118,1522285746.1641886,118,0.8528597852039745
119,1522285746.619005,119,0.8539456543369874
120,1522285747.0031269,120,0.8548505452810604
121,1522285747.393876,121,0.8569067044013334
122,1522285747.736532,122,0.8586201703347568
123,1522285748.09165,123,0.8587459752789831
124,1522285748.454499,124,0.8601528960659973
125,1522285748.873237,125,0.8587211633881802
126,1522285749.2731109,126,0.8562259694899308
127,1522285749.676612,127,0.8554487245748854
128,1522285750.024075,128,0.8561031038124445
129,1522285750.356092,129,0.8553463365103319
130,1522285750.710822,130,0.856017780425305
131,1522285751.064401,131,0.8565773170211072
132,1522285751.459109,132,0.8544394308508596
133,1522285751.821065,133,0.8552620257090698
134,1522285752.141514,134,0.8559475214242389
135,1522285752.46167,135,0.8591229345202532
136,1522285752.7664268,136,0.8604670287668967
137,1522285753.124054,137,0.8628891906391092
138,1522285753.4639971,138,0.863605575532598
139,1522285753.797238,139,0.8642025629438366
140,1522285754.131419,140,0.8647000524532006
141,1522285754.453501,141,0.8638125437109954
142,1522285754.806381,142,0.8643750364258321
143,1522285755.187166,143,0.8635416970215234
144,1522285755.5274591,144,0.8628472475179338
145,1522285755.8675401,145,0.8635706229316135
146,1522285756.2163382,146,0.864173435776346
147,1522285756.593068,147,0.8633736964802867
148,1522285756.94964,148,0.86400933040024
149,1522285757.301729,149,0.864539025333534
150,1522285757.6441538,150,0.8649804377779455
151,1522285757.989155,151,0.8666503648149562
152,1522285758.334678,152,0.8667398873457969
153,1522285758.6589088,153,0.8681165727881649
154,1522285758.9825866,154,0.8692638106568047
155,1522285759.3097188,155,0.8702198422140043
156,1522285759.627315,156,0.8697144518450033
157,1522285759.961876,157,0.8705953765375031
158,1522285760.277143,158,0.8713294804479195
159,1522285760.632027,159,0.8706391503732661
160,1522285760.977908,160,0.8713659586443886
161,1522285761.294959,161,0.8719716322036574
162,1522285761.6226714,162,0.8698721935030476
163,1522285761.985006,163,0.8694247445858729
164,1522285762.3408694,164,0.8690518704882274
165,1522285762.6936178,165,0.8713453087401897
166,1522285763.0676322,166,0.8719544239501581
167,1522285763.396023,167,0.8724620199584651
168,1522285763.745049,168,0.8728850166320542
169,1522285764.0722306,169,0.8745395971933786
170,1522285764.387398,170,0.8733142476611488
171,1522285764.7339768,171,0.8722931230509573
172,1522285765.0929658,172,0.8727442692091311
173,1522285765.468456,173,0.8718181410076091
174,1522285765.8241599,174,0.8723484508396744
175,1522285766.1690311,175,0.8727903756997286
176,1522285766.5344222,176,0.8731586464164405
177,1522285766.926959,177,0.8734655386803671
178,1522285767.2761161,178,0.8737212822336392
179,1522285767.591038,179,0.873934401861366
180,1522285767.990512,180,0.8741120015511383
181,1522285768.4192908,181,0.8729579179592819
182,1522285768.834517,182,0.8732982649660682
183,1522285769.259383,183,0.8735818874717235
184,1522285769.62114,184,0.8738182395597696
185,1522285769.937472,185,0.872713116299808
186,1522285770.275415,186,0.8743963469165067
187,1522285770.5753741,187,0.8744969557637555
188,1522285770.8982,188,0.8745807964697963
189,1522285771.196843,189,0.8746506637248301
190,1522285771.5046194,190,0.8734068031040251
191,1522285771.809446,191,0.8736723359200209
192,1522285772.138677,192,0.8738936132666841
193,1522285772.4433432,193,0.8740780110555701
194,1522285772.7398114,194,0.8755337592129752
195,1522285773.034278,195,0.875444799344146
196,1522285773.350467,196,0.8753706661201216
197,1522285773.656392,197,0.8753088884334347
198,1522285774.020567,198,0.8752574070278621
199,1522285774.370511,199,0.8752145058565518
200,1522285774.775608,200,0.8751787548804598
201,1522285775.166572,201,0.8751489624003832
202,1522285775.4639769,202,0.8764262186669861
203,1522285775.7736099,203,0.8761885155558217
204,1522285776.063909,204,0.8759904296298514
205,1522285776.383786,205,0.8758253580248762
206,1522285776.720336,206,0.8756877983540634
207,1522285777.062958,207,0.8742710819617195
208,1522285777.409015,208,0.874392568301433
209,1522285777.735476,209,0.8744938069178608
210,1522285778.1183472,210,0.8745781724315507
211,1522285778.5223749,211,0.8746484770262921
212,1522285778.954892,212,0.8734049808552433
213,1522285779.361835,213,0.8710666507127027
214,1522285779.7615461,214,0.870420125593919
215,1522285780.0916429,215,0.8711834379949326
216,1522285780.429281,216,0.8718195316624439
217,1522285780.740006,217,0.8723496097187031
218,1522285781.0816839,218,0.8714892580989192
219,1522285781.425303,219,0.8720743817490992
220,1522285781.7388,220,0.8699578181242493
221,1522285782.08445,221,0.8694960984368745
222,1522285782.439798,222,0.8691113320307287
223,1522285782.748244,223,0.8687906933589404
224,1522285783.0388126,224,0.8659193277991171
225,1522285783.339231,225,0.8661306898325976
226,1522285783.6675706,226,0.8676089081938312
227,1522285783.9652581,227,0.8675386734948592
228,1522285784.2637386,228,0.8674801445790493
229,1522285784.57406,229,0.867431370482541
230,1522285784.860917,230,0.8673907254021175
231,1522285785.175612,231,0.868658937835098
232,1522285785.479302,232,0.8671116148625817
233,1522285785.7745018,233,0.8671242623854847
234,1522285786.0861099,234,0.8671348019879038
235,1522285786.37543,235,0.8671435849899198
236,1522285786.675723,236,0.8658488208249332
237,1522285786.97106,237,0.8660719340207776
238,1522285787.276808,238,0.8662578616839813
239,1522285787.5873349,239,0.8651107180699844
240,1522285787.888899,240,0.8654568483916536
241,1522285788.202614,241,0.865745290326378
242,1522285788.5043302,242,0.8659856586053151
243,1522285788.818603,243,0.8648838821710958
244,1522285789.137693,244,0.8639657351425798
245,1522285789.527496,245,0.8645026959521498
246,1522285789.9919689,246,0.8649501632934582
247,1522285790.2913866,247,0.8666251360778818
248,1522285790.6176789,248,0.8680209467315683
249,1522285790.9122539,249,0.8665799556096402
250,1522285791.2269912,250,0.8653791296747002
251,1522285791.536769,251,0.8643784413955835
252,1522285791.849442,252,0.8635445344963195
253,1522285792.1774788,253,0.8628496120802662
254,1522285792.56031,254,0.8622705100668885
255,1522285793.016654,255,0.8617879250557403
256,1522285793.390475,256,0.8626878542131169
257,1522285793.794587,257,0.8634377951775974
258,1522285794.2253141,258,0.8627606626479978
259,1522285794.556981,259,0.8634984688733314
260,1522285794.8580954,260,0.8641133073944427
261,1522285795.1668231,261,0.8646256728287023
262,1522285795.4896488,262,0.8650526440239186
263,1522285795.9252849,263,0.8654084533532655
264,1522285796.275786,264,0.864402877794388
265,1522285796.601826,265,0.8648669814953234
266,1522285796.905951,266,0.8639516512461027
267,1522285797.2567132,267,0.8631888760384189
268,1522285797.616194,268,0.8625532300320158
269,1522285797.934284,269,0.8620235250266798
270,1522285798.247515,270,0.8615821041888998
271,1522285798.558182,271,0.8625163368240831
272,1522285798.8696961,272,0.8632948640200693
273,1522285799.190712,273,0.863943636683391
274,1522285799.5023649,274,0.8644842805694926
275,1522285799.829498,275,0.8649348171412439
276,1522285800.211578,276,0.86531026428437
277,1522285800.6024609,277,0.8656231369036417
278,1522285801.002866,278,0.8645817807530347
279,1522285801.367757,279,0.8637139839608623
280,1522285801.6803222,280,0.861688736634052
281,1522285802.013813,281,0.86130311386171
282,1522285802.319123,282,0.8609817615514249
283,1522285802.619783,283,0.8607139679595207
284,1522285802.942432,284,0.8604908066329339
285,1522285803.2566779,285,0.8603048388607781
286,1522285803.5754368,286,0.8601498657173151
287,1522285803.9029331,287,0.8600207214310959
288,1522285804.2460768,288,0.8599131011925799
289,1522285804.579191,289,0.8598234176604832
290,1522285804.908025,290,0.859748681383736
291,1522285805.2387464,291,0.8596864011531133
292,1522285805.6591194,292,0.8609365842942611
293,1522285806.001208,293,0.8619784035785509
294,1522285806.382623,294,0.8628465863154591
295,1522285806.757761,295,0.8635700719295493
296,1522285807.1273851,296,0.8628708932746243
297,1522285807.470014,297,0.8635903277288535
298,1522285807.8377988,298,0.8628877731073779
299,1522285808.2291489,299,0.8623023109228148
300,1522285808.5705779,300,0.8618144257690123
301,1522285808.904138,301,0.8627099381408436
302,1522285809.2471142,302,0.863456198450703
303,1522285809.599605,303,0.8640780820422524
304,1522285809.92565,304,0.8645963183685437
305,1522285810.2578409,305,0.8650281819737864
306,1522285810.565778,306,0.8653880683114887
307,1522285810.909825,307,0.8656879735929073
308,1522285811.245255,308,0.8646358113274226
309,1522285811.5576582,309,0.8650610927728521
310,1522285811.874434,310,0.8654154939773768
311,1522285812.202875,311,0.8657108283144807
312,1522285812.5313752,312,0.8659569402620672
313,1522285812.8228636,313,0.8661620335517226
314,1522285813.1299386,314,0.8663329446264354
315,1522285813.4314961,315,0.8651732871886961
316,1522285813.78894,316,0.8655089893239134
317,1522285814.157334,317,0.8644866577699278
318,1522285814.483807,318,0.8649367981416065
319,1522285814.813589,319,0.8653119151180053
320,1522285815.160799,320,0.8643224292650045
321,1522285815.475703,321,0.8661020243875037
322,1522285815.7939038,322,0.8675850203229198
323,1522285816.1239412,323,0.8662166836024332
324,1522285816.433192,324,0.866378486335361
325,1522285816.757624,325,0.8665133219461342
326,1522285817.0736039,326,0.8679277682884452
327,1522285817.3798988,327,0.8665023069070377
328,1522285817.703543,328,0.8653144224225314
329,1522285818.0129821,329,0.8656266020187762
330,1522285818.3404732,330,0.8658867516823134
331,1522285818.6554902,331,0.8674056264019279
332,1522285818.968344,332,0.8673692720016066
333,1522285819.286126,333,0.8673389766680055
334,1522285819.595233,334,0.8686158138900045
335,1522285819.900022,335,0.8683777615750038
336,1522285820.213664,336,0.8668773013125032
337,1522285820.517558,337,0.8656269177604192
338,1522285820.8512044,338,0.864584931467016
339,1522285821.167767,339,0.8637166095558466
340,1522285821.484873,340,0.8629930079632055
341,1522285821.802917,341,0.8636920899693379
342,1522285822.103456,342,0.8629725749744482
343,1522285822.403449,343,0.8623729791453735
344,1522285822.6979651,344,0.8618733159544779
345,1522285823.014406,345,0.8614569299620649
346,1522285823.3685694,346,0.861109941635054
347,1522285823.6899722,347,0.8608207846958784
348,1522285823.984612,348,0.8618819039132319
349,1522285824.295454,349,0.8627661699276932
350,1522285824.5949368,350,0.8635030582730776
351,1522285824.9140532,351,0.8641171318942313
352,1522285825.228678,352,0.8633267765785262
353,1522285825.5428524,353,0.8626681471487718
354,1522285825.841291,354,0.8621192892906431
355,1522285826.145418,355,0.8616619077422025
356,1522285826.445478,356,0.8625828397851688
357,1522285826.7468832,357,0.8633502831543073
358,1522285827.056916,358,0.863989819295256
359,1522285827.368937,359,0.86452276607938
360,1522285827.693835,360,0.8649668883994833
361,1522285827.985169,361,0.8640349069995694
362,1522285828.263818,362,0.8632582558329746
363,1522285828.547157,363,0.8626110465274788
364,1522285828.855506,364,0.8633737887728989
365,1522285829.1374662,365,0.864009407310749
366,1522285829.4415061,366,0.8645390894256242
367,1522285829.730912,367,0.8649804911880201
368,1522285830.022551,368,0.8653483259900168
369,1522285830.309368,369,0.8643527716583473
370,1522285830.600694,370,0.8635231430486228
371,1522285830.905608,371,0.8641338692071856
372,1522285831.2124481,372,0.8633407243393214
373,1522285831.509588,373,0.8639818536161012
374,1522285831.822057,374,0.8645161280134177
375,1522285832.121537,375,0.864961356677848
376,1522285832.4224179,376,0.86403029723154
377,1522285832.725543,377,0.8632544143596166
378,1522285833.007866,378,0.8626078452996804
379,1522285833.3219259,379,0.8620690377497336
380,1522285833.6232939,380,0.8616200314581113
381,1522285833.925001,381,0.861245859548426
382,1522285834.225087,382,0.8609340496236884
383,1522285834.5478778,383,0.8606742080197403
384,1522285834.8305118,384,0.8617597566831169
385,1522285835.128445,385,0.8613622972359307
386,1522285835.425911,386,0.8623331643632756
387,1522285835.720227,387,0.8631422203027297
388,1522285836.0113358,388,0.8625143502522747
389,1522285836.292923,389,0.861991125210229
390,1522285836.5859141,390,0.8615551043418576
391,1522285836.877229,391,0.8611917536182145
392,1522285837.182413,392,0.8608889613485121
393,1522285837.4898221,393,0.8606366344570935
394,1522285837.8025,394,0.8617284453809112
395,1522285838.0914981,395,0.8613362044840926
396,1522285838.3797052,396,0.8610093370700771
397,1522285838.679609,397,0.8620390308917308
398,1522285838.9655368,398,0.8628971090764423
399,1522285839.258533,399,0.8636121742303686
400,1522285839.560592,400,0.8629059785253071
401,1522285839.8532062,401,0.8623174821044226
402,1522285840.1794374,402,0.8631291517536855
403,1522285840.466832,403,0.8638055431280712
404,1522285840.7721019,404,0.864369202606726
405,1522285841.071716,405,0.863536835505605
406,1522285841.372023,406,0.8641452795880041
407,1522285841.673287,407,0.8646523163233368
408,1522285841.955063,408,0.8637727636027807
409,1522285842.266916,409,0.8630398030023172
410,1522285842.5582962,410,0.8637310858352644
411,1522285842.8534212,411,0.8630050715293869
412,1522285843.137176,412,0.8637021429411558
413,1522285843.443228,413,0.8642830357842964
414,1522285843.7411444,414,0.8647671131535803
415,1522285844.0583081,415,0.8651705109613169
416,1522285844.357342,416,0.8655066758010974
417,1522285844.6334786,417,0.8657868131675812
418,1522285844.9319732,418,0.8660202609729843
419,1522285845.232107,419,0.8662148008108203
420,1522285845.551559,420,0.8650748340090169
421,1522285845.8415039,421,0.8667290283408474
422,1522285846.124174,422,0.8681075236173729
423,1522285846.436054,423,0.8679541863478107
424,1522285846.7262368,424,0.8678264052898422
425,1522285846.997401,425,0.8677199210748685
426,1522285847.2812002,426,0.8689332675623904
427,1522285847.588921,427,0.8686423063019919
428,1522285847.886899,428,0.8683998385849933
429,1522285848.194195,429,0.868197782154161
430,1522285848.495625,430,0.8667273184618007
431,1522285848.7715998,431,0.866804015384834
432,1522285849.079249,432,0.8655658461540283
433,1522285849.3953788,433,0.8658361217950237
434,1522285849.713835,434,0.8673634348291863
435,1522285850.0134509,435,0.8673341123576552
436,1522285850.290226,436,0.8673096769647126
437,1522285850.588946,437,0.8672893141372604
438,1522285850.909417,438,0.8659702617810503
439,1522285851.230614,439,0.8661731348175419
440,1522285851.5307949,440,0.8663421956812849
441,1522285851.839113,441,0.8677851630677373
442,1522285852.147917,442,0.8676855525564477
443,1522285852.4490368,443,0.8676025437970397
444,1522285852.76491,444,0.8675333698308664
445,1522285853.064924,445,0.8674757248590553
446,1522285853.3656352,446,0.8674276873825462
447,1522285853.6537368,447,0.8673876561521219
448,1522285853.9523351,448,0.8673542967934349
449,1522285854.2440732,449,0.8673264973278624
450,1522285854.584054,450,0.8660012477732186
451,1522285854.873034,451,0.8648968731443488
452,1522285855.163988,452,0.8639765609536241
453,1522285855.4540758,453,0.86320963412802
454,1522285855.7453902,454,0.8625705284400166
455,1522285856.031749,455,0.8620379403666805
456,1522285856.331705,456,0.862896200305567
457,1522285856.6398964,457,0.8623093335879726
458,1522285856.941323,458,0.8618202779899772
459,1522285857.2333481,459,0.8627148149916476
460,1522285857.537084,460,0.8634602624930396
461,1522285857.85132,461,0.8627793854108663
462,1522285858.12888,462,0.8635140711757219
463,1522285858.423719,463,0.8641263093131015
464,1522285858.71504,464,0.8633344244275847
465,1522285859.001823,465,0.8639766036896539
466,1522285859.306525,466,0.8645117530747115
467,1522285859.580564,467,0.8649577108955928
468,1522285859.8930318,468,0.865329342412994
469,1522285860.2078476,469,0.8656390353441616
470,1522285860.500106,470,0.8645950294534681
471,1522285860.7973711,471,0.8650271078778902
472,1522285861.116704,472,0.8653871732315751
473,1522285861.421288,473,0.864385144359646
474,1522285861.731443,474,0.863550120299705
475,1522285862.0327618,475,0.8641563502497541
476,1522285862.3327749,476,0.8646615418747952
477,1522285862.6297462,477,0.8650825348956627
478,1522285862.922252,478,0.8641312790797189
479,1522285863.220234,479,0.8633385658997657
480,1522285863.5127301,480,0.8626779715831381
481,1522285863.808567,481,0.8621274763192817
482,1522285864.110721,482,0.8629708135994014
483,1522285864.419461,483,0.8636735946661679
484,1522285864.71682,484,0.8642592455551399
485,1522285865.0071008,485,0.8647472879626166
486,1522285865.301738,486,0.8651539899688472
487,1522285865.615458,487,0.8654929083073727
488,1522285865.922529,488,0.8657753402561439
489,1522285866.2191231,489,0.8647086168801199
490,1522285866.528859,490,0.8651217640667666
491,1522285866.808667,491,0.8654660533889721
492,1522285867.100735,492,0.8657529611574768
493,1522285867.3965938,493,0.8646899676312306
494,1522285867.7087429,494,0.8651062230260256
495,1522285868.003932,495,0.8654531025216881
496,1522285868.303217,496,0.8657421687680734
497,1522285868.598161,497,0.8646809739733945
498,1522285868.884024,498,0.8637966449778287
499,1522285869.198564,499,0.8630597041481907
500,1522285869.484434,500,0.8637476701234923
501,1522285869.7907062,501,0.8643209751029103
502,1522285870.087732,502,0.8647987292524252
503,1522285870.3909812,503,0.8651968577103544
504,1522285870.688284,504,0.8655286314252952
505,1522285870.975148,505,0.8658051095210794
506,1522285871.288861,506,0.8647334246008995
507,1522285871.6020439,507,0.8651424371674162
508,1522285871.903351,508,0.8654832809728468
509,1522285872.198241,509,0.864465234144039
510,1522285872.4929712,510,0.8649189451200324
511,1522285872.777036,511,0.8652970376000271
512,1522285873.0946848,512,0.8656121146666892
513,1522285873.3973794,513,0.8658746788889077
514,1522285873.68893,514,0.8660934824074231
515,1522285873.972708,515,0.8662758186728526
516,1522285874.2799194,516,0.8664277655607104
517,1522285874.593803,517,0.8665543879672587
518,1522285874.8972359,518,0.8666599066393822
519,1522285875.191315,519,0.8667478388661518
520,1522285875.5174,520,0.8668211157217931
521,1522285875.813867,521,0.8668821797681608
522,1522285876.125509,522,0.8656309831401341
523,1522285876.4070132,523,0.864588319283445
524,1522285876.716697,524,0.8637194327362041
525,1522285877.011692,525,0.8642974439468367
526,1522285877.3246248,526,0.8647791199556973
527,1522285877.629354,527,0.8638784332964144
528,1522285877.921386,528,0.8644299444136787
529,1522285878.2300632,529,0.8648895370113989
530,1522285878.533675,530,0.863970447509499
531,1522285878.8375628,531,0.8632045395912492
532,1522285879.1273432,532,0.8638683663260409
533,1522285879.426775,533,0.8631194719383674
534,1522285879.70629,534,0.8624953932819728
535,1522285880.000159,535,0.8619753277349773
536,1522285880.283385,536,0.8615419397791477
537,1522285880.5725222,537,0.8611807831492897
538,1522285880.884946,538,0.8608798192910747
539,1522285881.1824641,539,0.8606290160758956
540,1522285881.478517,540,0.8604200133965796
541,1522285881.78454,541,0.8602458444971496
542,1522285882.087992,542,0.8601007037476247
543,1522285882.375175,543,0.8599797531230206
544,1522285882.667365,544,0.8598789609358504
545,1522285882.9662662,545,0.8610970507798752
546,1522285883.258008,546,0.862112125649896
547,1522285883.545305,547,0.8629580213749134
548,1522285883.840966,548,0.8636629344790945
549,1522285884.15598,549,0.8642503620659121
550,1522285884.454405,550,0.8634378017215935
551,1522285884.7820551,551,0.8627606681013279
552,1522285885.089456,552,0.8634984734177733
553,1522285885.374668,553,0.8641133111814777
554,1522285885.681474,554,0.8659277593178981
555,1522285885.9714859,555,0.8661377160982484
556,1522285886.264496,556,0.8663126800818737
557,1522285886.5493882,557,0.8664584834015614
558,1522285886.849254,558,0.8665799861679677
559,1522285887.157732,559,0.865379155139973
560,1522285887.4440908,560,0.8643784626166441
561,1522285887.728895,561,0.8648466355138701
562,1522285888.0164638,562,0.8652367795948918
563,1522285888.345742,563,0.8655618996624097
564,1522285888.6382651,564,0.8658328330520081
565,1522285888.9695911,565,0.8660586108766735
566,1522285889.3537471,566,0.8662467590638945
567,1522285889.6612742,567,0.866403549219912
568,1522285889.9440708,568,0.8665342076832601
569,1522285890.2435,569,0.8666430897360501
570,1522285890.5611806,570,0.8667338247800417
571,1522285890.8744528,571,0.8668094373167015
572,1522285891.167809,572,0.8668724477639179
573,1522285891.461087,573,0.8656228731365982
574,1522285891.746005,574,0.8645815609471652
575,1522285892.060426,575,0.8650158841226376
576,1522285892.3398569,576,0.865377820102198
577,1522285892.6414762,577,0.864377350085165
578,1522285892.926228,578,0.8635436250709709
579,1522285893.227382,579,0.862848854225809
580,1522285893.5198886,580,0.8622698785215075
581,1522285893.8482714,581,0.8617873987679229
582,1522285894.1230028,582,0.8613853323066023
583,1522285894.416876,583,0.8610502769221685
584,1522285894.718251,584,0.8620731474351404
585,1522285895.0165582,585,0.8629255395292836
586,1522285895.3114948,586,0.8623337829410698
587,1522285895.615639,587,0.8618406524508915
588,1522285895.923649,588,0.8627317937090762
589,1522285896.227814,589,0.8621723280908968
590,1522285896.51024,590,0.8630081900757474
591,1522285896.802755,591,0.8624026583964561
592,1522285897.102888,592,0.8632001319970467
593,1522285897.412833,593,0.8638646933308722
594,1522285897.7231052,594,0.8644184944423935
595,1522285898.016777,595,0.8661820787019946
596,1522285898.323766,596,0.8663496489183289
597,1522285898.6220546,597,0.8664892907652741
598,1522285898.918046,598,0.8666056589710618
599,1522285899.204979,599,0.8654005491425514
600,1522285899.507168,600,0.8643962909521261
601,1522285899.805351,601,0.8635594091267718
602,1522285900.101475,602,0.8628620076056431
603,1522285900.408042,603,0.8622808396713693
604,1522285900.716161,604,0.8630986163928076
605,1522285901.0209534,605,0.862478013660673
606,1522285901.3188648,606,0.8619608447172276
607,1522285901.6055932,607,0.8615298705976896
608,1522285901.905934,608,0.8611707254980746
609,1522285902.205473,609,0.8621735212483955
610,1522285902.4866369,610,0.8617071010403295
611,1522285902.7708962,611,0.8613184175336079
612,1522285903.055652,612,0.8622965979446733
613,1522285903.346664,613,0.8618096649538943
614,1522285903.644706,614,0.8627059707949118
615,1522285903.9431198,615,0.8621508089957599
616,1522285904.2388382,616,0.8629902574964665
617,1522285904.537699,617,0.8636897979137221
618,1522285904.833347,618,0.8642727482614352
619,1522285905.14759,619,0.8647585402178627
620,1522285905.4458802,620,0.8651633668482189
621,1522285905.735706,621,0.8655007223735157
622,1522285906.017803,622,0.8670839353112632
623,1522285906.304616,623,0.8671011960927193
624,1522285906.607265,624,0.8671155800772661
625,1522285906.8945136,625,0.8658254833977217
626,1522285907.196897,626,0.8647504028314348
627,1522285907.500918,627,0.8651565856928622
628,1522285907.7945619,628,0.8654950714107185
629,1522285908.0932212,629,0.8657771428422654
630,1522285908.3930008,630,0.8660122023685545
631,1522285908.680468,631,0.8662080853071288
632,1522285908.97305,632,0.866371321089274
633,1522285909.275625,633,0.8665073509077282
634,1522285909.579756,634,0.8653186257564403
635,1522285909.879966,635,0.8656301047970336
636,1522285910.191318,636,0.8658896706641946
637,1522285910.498938,637,0.8674080588868289
638,1522285910.824576,638,0.8673712990723574
639,1522285911.148203,639,0.8673406658936311
640,1522285911.4260151,640,0.8673151382446926
641,1522285911.7243161,641,0.8659917818705771
642,1522285912.017458,642,0.866191068225481
643,1522285912.3251774,643,0.8663571401879008
644,1522285912.6473742,644,0.8664955334899173
645,1522285912.9552386,645,0.867912944574931
646,1522285913.269881,646,0.8677920371457757
647,1522285913.577344,647,0.8676912809548131
648,1522285913.87325,648,0.866305234129011
649,1522285914.146127,649,0.8651501951075091
650,1522285914.449426,650,0.864187662589591
651,1522285914.749368,651,0.8646876354913259
652,1522285915.030802,652,0.8651042795761048
653,1522285915.308615,653,0.864149399646754
654,1522285915.681505,654,0.8646557497056283
655,1522285915.9833431,655,0.8637756247546903
656,1522285916.28046,656,0.8643442706289086
657,1522285916.57341,657,0.8648181421907571
658,1522285916.866011,658,0.8652130351589642
659,1522285917.163392,659,0.8655421126324702
660,1522285917.455733,660,0.8658163438603919
661,1522285917.7470071,661,0.8660448698836599
662,1522285918.045269,662,0.8649332249030499
663,1522285918.3541918,663,0.8640068540858749
664,1522285918.645231,664,0.8632348784048958
665,1522285918.933696,665,0.8638936486707465
666,1522285919.2425878,666,0.8631405405589554
667,1522285919.544265,667,0.8625129504657961
668,1522285919.815636,668,0.8619899587214968
669,1522285920.11482,669,0.861554132267914
670,1522285920.4029398,670,0.8624930268899283
671,1522285920.696827,671,0.8632754390749403
672,1522285920.984548,672,0.8626253658957835
673,1522285921.283724,673,0.8620836382464863
674,1522285921.584961,674,0.8616321985387385
675,1522285921.8929071,675,0.8612559987822821
676,1522285922.1832962,676,0.8609424989852351
677,1522285922.469098,677,0.8606812491543626
678,1522285922.7435572,678,0.8604635409619689
679,1522285923.04171,679,0.8615842008016408
680,1522285923.358866,680,0.8612160006680339
681,1522285923.659004,681,0.8609091672233615
682,1522285923.947797,682,0.8606534726861346
683,1522285924.262208,683,0.8604403939051122
684,1522285924.556244,684,0.8615649115875935
685,1522285924.853654,685,0.8611999263229946
686,1522285925.158484,686,0.8608957719358288
687,1522285925.450651,687,0.860642309946524
688,1522285925.7407448,688,0.8604310916221034
689,1522285926.0418859,689,0.8615571596850862
690,1522285926.324766,690,0.8624955497375717
691,1522285926.6213279,691,0.8632775414479764
692,1522285926.9310741,692,0.8639292012066471
693,1522285927.222383,693,0.8644722510055393
694,1522285927.522549,694,0.8649247925046161
695,1522285927.81889,695,0.8653019104205134
696,1522285928.1292892,696,0.8643140920170944
697,1522285928.41978,697,0.8647929933475786
698,1522285928.7157369,698,0.8651920777896489
699,1522285929.021724,699,0.8642225648247074
700,1522285929.30246,700,0.8634146373539228
701,1522285929.594502,701,0.8640434477949356
702,1522285929.8862898,702,0.8645674564957796
703,1522285930.166438,703,0.8637020470798162
704,1522285930.4520464,704,0.8642829558998468
705,1522285930.741078,705,0.8647670465832056
706,1522285931.036673,706,0.8651704554860046
707,1522285931.308638,707,0.8655066295716705
708,1522285931.59481,708,0.8644846913097253
709,1522285931.872538,709,0.864935159424771
710,1522285932.173175,710,0.8653105495206425
711,1522285932.483221,711,0.864321291267202
712,1522285932.7861528,712,0.8647989927226682
713,1522285933.0765018,713,0.8651970772688902
714,1522285933.3832672,714,0.8655288143907418
715,1522285933.66731,715,0.8658052619922848
716,1522285933.9632928,716,0.8660356349935707
717,1522285934.2609,717,0.8649255291613089
718,1522285934.5533268,718,0.8640004409677574
719,1522285934.934568,719,0.8632295341397979
720,1522285935.263075,720,0.8625871117831649
721,1522285935.560548,721,0.8620517598193042
722,1522285935.859939,722,0.8629077165160868
723,1522285936.153383,723,0.8623189304300724
724,1522285936.482249,724,0.8631303586917269
725,1522285936.78403,725,0.8625044655764391
726,1522285937.1067212,726,0.8632849713136992
727,1522285937.4635134,727,0.863935392761416
728,1522285937.786027,728,0.8644774106345132
729,1522285938.10364,729,0.8636270088620943
730,1522285938.4120529,730,0.8642204240517453
731,1522285938.722357,731,0.8647149367097877
732,1522285939.0212529,732,0.8651270305914898
733,1522285939.319231,733,0.8654704421595747
734,1522285939.6235561,734,0.8644545351329789
735,1522285939.940775,735,0.863607945944149
736,1522285940.2568789,736,0.8629024549534574
737,1522285940.572551,737,0.8636166291278811
738,1522285940.8878279,738,0.8629096909399008
739,1522285941.17664,739,0.863622659116584
740,1522285941.475349,740,0.86421679926382
741,1522285941.780631,741,0.8647119160531833
742,1522285942.084939,742,0.8638224300443194
743,1522285942.3826811,743,0.8630811917035994
744,1522285942.6806679,744,0.8624634930863329
745,1522285942.983476,745,0.8632508275719439
746,1522285943.2907534,746,0.8639069396432866
747,1522285943.604408,747,0.8657557830360721
748,1522285943.911802,748,0.8659944025300601
749,1522285944.207968,749,0.8674953354417168
750,1522285944.5203588,750,0.8661419462014306
751,1522285944.826689,751,0.8650141218345255
752,1522285945.117434,752,0.864074268195438
753,1522285945.424135,753,0.864593140162865
754,1522285945.730419,754,0.8637234501357209
755,1522285946.047293,755,0.8629987084464341
756,1522285946.3537862,756,0.8623947570386951
757,1522285946.645802,757,0.8631935475322459
758,1522285946.9634519,758,0.8638592062768715
759,1522285947.2854712,759,0.864413921897393
760,1522285947.6064892,760,0.8648761849144941
761,1522285947.921591,761,0.8639593207620784
762,1522285948.2325099,762,0.8657994339683986
763,1522285948.559051,763,0.8660307783069988
764,1522285948.867305,764,0.8662235652558323
765,1522285949.1680882,765,0.8663842210465269
766,1522285949.477362,766,0.8652160175387724
767,1522285949.780735,767,0.8642425146156436
768,1522285950.0622342,768,0.8660354288463696
769,1522285950.3883288,769,0.8649253573719747
770,1522285950.7019632,770,0.8640002978099789
771,1522285951.001774,771,0.8645314981749823
772,1522285951.304456,772,0.8636720818124852
773,1522285951.602944,773,0.8642579848437376
774,1522285951.902783,774,0.8647462373697814
775,1522285952.193989,775,0.8638510311414845
776,1522285952.489044,776,0.8631050259512372
777,1522285952.794719,777,0.8624833549593643
778,1522285953.0976489,778,0.8619652957994703
779,1522285953.424468,779,0.8602314964995587
780,1522285953.735019,780,0.8600887470829656
781,1522285954.0394182,781,0.861271872569138
782,1522285954.3421726,782,0.8609557271409483
783,1522285954.645282,783,0.8606922726174568
784,1522285954.939679,784,0.860472727181214
785,1522285955.242944,785,0.8615918559843451
786,1522285955.538456,786,0.8625244633202875
787,1522285955.836249,787,0.8633016361002396
788,1522285956.1565142,788,0.8626471967501996
789,1522285956.448467,789,0.8621018306251664
790,1522285956.750517,790,0.8616473588543054
791,1522285957.05054,791,0.8612686323785879
792,1522285957.37412,792,0.8622551103154898
793,1522285957.6814651,793,0.8617750919295749
794,1522285957.980893,794,0.8626771599413124
795,1522285958.275195,795,0.863428883284427
796,1522285958.584142,796,0.8627532360703558
797,1522285958.895916,797,0.8621901967252965
798,1522285959.191822,798,0.8617209972710804
799,1522285959.522273,799,0.8626320810592337
800,1522285959.821223,800,0.8633913175493615
801,1522285960.1260958,801,0.864024014624468
802,1522285960.43241,802,0.8632491788537233
803,1522285960.729694,803,0.8652076490447694
804,1522285961.0402699,804,0.8655376242039745
805,1522285961.353548,805,0.865812603503312
806,1522285961.65987,806,0.8660417529194266
807,1522285961.96574,807,0.8649306274328554
808,1522285962.29245,808,0.8640046895273794
809,1522285962.604904,809,0.8645351579394829
810,1522285962.9146008,810,0.8636751316162357
811,1522285963.207377,811,0.8629584430135298
812,1522285963.5250561,812,0.863663285844608
813,1522285963.8408554,813,0.8629485715371734
814,1522285964.148478,814,0.8636550596143111
815,1522285964.442213,815,0.8642437996785926
816,1522285964.753469,816,0.8634323330654938
817,1522285965.0652618,817,0.8627561108879115
818,1522285965.3766348,818,0.862192592406593
819,1522285965.692493,819,0.8617229936721609
820,1522285965.989328,820,0.8626337447268007
821,1522285966.280576,821,0.8620906206056672
822,1522285966.569214,822,0.8629401005047226
823,1522285966.880908,823,0.8636480004206022
824,1522285967.181216,824,0.8642379170171686
825,1522285967.4963741,825,0.8660315975143071
826,1522285967.7974288,826,0.8662242479285892
827,1522285968.1094,827,0.866384789940491
828,1522285968.4223082,828,0.8665185749504092
829,1522285968.7359636,829,0.8666300624586742
830,1522285969.036672,830,0.8654208853822285
831,1522285969.3407848,831,0.865715321151857
832,1522285969.663139,832,0.8659606842932142
833,1522285969.965045,833,0.8661651535776784
834,1522285970.2786171,834,0.8663355446480653
835,1522285970.5805411,835,0.8677796205400543
836,1522285970.9267519,836,0.8676809337833786
837,1522285971.2473679,837,0.8675986948194822
838,1522285971.5641751,838,0.8675301623495685
839,1522285971.858777,839,0.8674730519579736
840,1522285972.16725,840,0.867425459964978
841,1522285972.4552631,841,0.8660837166374816
842,1522285972.773788,842,0.8662676805312347
843,1522285973.075205,843,0.8638168171093623
844,1522285973.386034,844,0.8643785975911352
845,1522285973.6847222,845,0.8635446646592794
846,1522285973.980499,846,0.8628497205493995
847,1522285974.2815552,847,0.8622706004578329
848,1522285974.5867279,848,0.8630900837148607
849,1522285974.904031,849,0.8624709030957172
850,1522285975.208319,850,0.8606528359130976
851,1522285975.5463526,851,0.861741946594248
852,1522285975.858677,852,0.8613474554952065
853,1522285976.174977,853,0.8610187129126721
854,1522285976.490759,854,0.8607447607605601
855,1522285976.8082714,855,0.8618185506338
856,1522285977.115873,856,0.8627133755281666
857,1522285977.436358,857,0.8621569796068056
858,1522285977.766474,858,0.8629953996723381
859,1522285978.0993128,859,0.8623919997269485
860,1522285978.4115472,860,0.8631912497724571
861,1522285978.716133,861,0.8638572914770475
862,1522285979.0240982,862,0.8644123262308728
863,1522285979.326699,863,0.8622706885257273
864,1522285979.6245,864,0.8630901571047727
865,1522285979.92783,865,0.8624709642539772
866,1522285980.2404509,866,0.863257053544981
867,1522285980.54588,867,0.8626100446208175
868,1522285980.841067,868,0.8633729538506812
869,1522285981.15045,869,0.8640087115422344
870,1522285981.463186,870,0.8645385096185285
871,1522285981.755767,871,0.8649800080154404
872,1522285982.067573,872,0.8653479233462004
873,1522285982.381494,873,0.8643524361218337
874,1522285982.69338,874,0.8635228634348613
875,1522285982.988058,875,0.8628315528623843
876,1522285983.2860546,876,0.8648596273853203
877,1522285983.588508,877,0.8652476061544335
878,1522285983.925946,878,0.8655709217953613
879,1522285984.233234,879,0.8658403514961345
880,1522285984.561193,880,0.8647627929134454
881,1522285984.849907,881,0.8638648274278712
882,1522285985.148638,882,0.8631165228565593
883,1522285985.466054,883,0.8637950190471326
884,1522285985.777375,884,0.8630583492059438
885,1522285986.080368,885,0.8624444576716198
886,1522285986.3839116,886,0.8619328813930165
887,1522285986.6987538,887,0.8615065678275138
888,1522285987.033095,888,0.8611513065229282
889,1522285987.3566852,889,0.8608552554357735
890,1522285987.669535,890,0.8606085461964779
891,1522285988.0389938,891,0.8617050384970649
892,1522285988.325984,892,0.8613166987475541
893,1522285988.613926,893,0.8609930822896283
894,1522285988.912908,894,0.8607234019080235
895,1522285989.228796,895,0.8618007515900197
896,1522285989.568898,896,0.8626985429916831
897,1522285989.8778288,897,0.862144619159736
898,1522285990.2036269,898,0.8616830159664466
899,1522285990.5059578,899,0.8626004299720389
900,1522285990.8140092,900,0.8620628583100324
901,1522285991.1109052,901,0.8616148819250269
902,1522285991.402453,902,0.8612415682708556
903,1522285991.700995,903,0.8622325568923797
904,1522285991.990062,904,0.8630583807436497
905,1522285992.2811148,905,0.8650486506197081
906,1522285992.583363,906,0.8641030421830901
907,1522285992.89394,907,0.8633150351525751
908,1522285993.192734,908,0.8626583626271459
909,1522285993.4961991,909,0.8621111355226216
910,1522285993.805383,910,0.8629571962688514
911,1522285994.106338,911,0.8623601635573761
912,1522285994.4199462,912,0.8618626362978135
913,1522285994.723609,913,0.8627501135815112
914,1522285995.0234492,914,0.8634896779845926
915,1522285995.327649,915,0.8641059816538271
916,1522285995.634174,916,0.864619568044856
917,1522285995.93855,917,0.8650475567040466
918,1522285996.257576,918,0.8654042139200389
919,1522285996.563102,919,0.865701428266699
920,1522285996.863491,920,0.8659491068889158
921,1522285997.147407,921,0.8661555057407632
922,1522285997.4515948,922,0.865025421450636
923,1522285997.7621498,923,0.8640836845421966
924,1522285998.060266,924,0.8646009871184972
925,1522285998.3573706,925,0.8650320725987477
926,1522285998.719744,926,0.8640892271656231
927,1522285999.025725,927,0.8646056059713525
928,1522285999.3587961,928,0.8637338383094604
929,1522285999.6626241,929,0.8630073652578837
930,1522285999.974106,930,0.8624019710482363
931,1522286000.2772222,931,0.8618974758735303
932,1522286000.575998,932,0.8614770632279419
933,1522286000.911047,933,0.8624288026899516
934,1522286001.2187881,934,0.8632219189082929
935,1522286001.50087,935,0.8625807657569108
936,1522286001.7939134,936,0.8620464714640923
937,1522286002.096121,937,0.8602991428867435
938,1522286002.4104168,938,0.8614472024056196
939,1522286002.716209,939,0.8611018353380163
940,1522286003.024434,940,0.8621161127816803
941,1522286003.32478,941,0.8629613439847336
942,1522286003.6154714,942,0.8636657033206113
943,1522286003.920903,943,0.8629505861005093
944,1522286004.2302148,944,0.8623546550837577
945,1522286004.547668,945,0.8618580459031314
946,1522286004.847252,946,0.8614442049192761
947,1522286005.158272,947,0.86109933743273
948,1522286005.485877,948,0.8608119478606083
949,1522286005.8025026,949,0.8618745398838402
950,1522286006.1140976,950,0.8627600332365335
951,1522286006.441261,951,0.8634979443637778
952,1522286006.7939024,952,0.8641128703031482
953,1522286007.256616,953,0.8633232252526235
954,1522286007.618152,954,0.863967271043853
955,1522286007.9564948,955,0.8645039758698775
956,1522286008.2745779,956,0.8649512298915646
957,1522286008.578273,957,0.8640218582429704
958,1522286008.8822448,958,0.863247381869142
959,1522286009.204776,959,0.8626019848909516
960,1522286009.516882,960,0.862064154075793
961,1522286009.835225,961,0.8629180450631608
962,1522286010.144692,962,0.862327537552634
963,1522286010.464282,963,0.8618354479605284
964,1522286010.769567,964,0.8614253733004402
965,1522286011.051306,965,0.8623857277503668
966,1522286011.3583179,966,0.864488106458639
967,1522286011.650936,967,0.8649380053821992
968,1522286011.951315,968,0.8640108378184994
969,1522286012.2781801,969,0.8645402815154162
970,1522286012.592874,970,0.8636794012628468
971,1522286012.914384,971,0.8629620010523724
972,1522286013.2306838,972,0.8623641675436438
973,1522286013.5472279,973,0.8618659729530365
974,1522286013.8472419,974,0.8614508107941969
975,1522286014.153373,975,0.8624069256618307
976,1522286014.4571142,976,0.8619016047181922
977,1522286014.772553,977,0.8614805039318268
978,1522286015.091794,978,0.8611295866098556
979,1522286015.403878,979,0.8634413221748797
980,1522286015.7189682,980,0.8627636018123997
981,1522286016.018704,981,0.8621988348436664
982,1522286016.341372,982,0.8617281957030554
983,1522286016.6465988,983,0.8613359964192129
984,1522286016.938764,984,0.8610091636826774
985,1522286017.230747,985,0.8620388864022313
986,1522286017.529986,986,0.8615949053351928
987,1522286017.847594,987,0.8612249211126606
988,1522286018.156785,988,0.8609166009272171
989,1522286018.4576712,989,0.8619617507726809
990,1522286018.782515,990,0.8628327089772341
991,1522286019.115398,991,0.8635585074810284
992,1522286019.4424374,992,0.8641633395675236
993,1522286019.7533991,993,0.8633652829729362
994,1522286020.04938,994,0.8627002358107801
995,1522286020.37173,995,0.8634481131756502
996,1522286020.686225,996,0.8640713443130418
997,1522286020.976316,997,0.8632886202608681
998,1522286021.303333,998,0.86263635021739
999,1522286021.606932,999,0.8633948751811583


==> run_rmsproplr01_tag_val_acc.csv <==
,Wall time,Step,Value
0,1522286075.147958,0,0.52734375
1,1522286075.472854,1,0.5763494318181818
2,1522286075.8023958,2,0.6156850961538461
3,1522286076.1261408,3,0.6564071814456036
4,1522286076.462695,4,0.6759559436142766
5,1522286076.797586,5,0.6964682243160066
6,1522286077.127753,6,0.7142624898729504
7,1522286077.482664,7,0.727962132178386
8,1522286077.820676,8,0.7357482854902431
9,1522286078.1460788,9,0.7494512617420814
10,1522286078.4692369,10,0.7570798512858068
11,1522286078.7894359,11,0.7652835129921391
12,1522286079.1148858,12,0.7710916079070566
13,1522286079.4660769,13,0.7736337105688421
14,1522286079.891095,14,0.7756874315350483
15,1522286080.247692,15,0.7814854188637306
16,1522286080.742311,16,0.7841714156415552
17,1522286081.175325,17,0.784341960544671
18,1522286081.544394,18,0.7831379041140164
19,1522286081.8683028,19,0.7854887394081358
20,1522286082.212487,20,0.7874286160447751
21,1522286082.560192,21,0.7877059537112541
22,1522286082.8990972,22,0.7879355098958103
23,1522286083.235344,23,0.785488392339496
24,1522286083.575596,24,0.7854324488499125
25,1522286083.887059,25,0.7847292310851476
26,1522286084.1903944,26,0.7848009227898297
27,1522286084.52932,27,0.784860505438769
28,1522286084.8607569,28,0.7829469979127288
29,1522286085.177098,29,0.7820091724643661
30,1522286085.5150962,30,0.7831888684947517
31,1522286085.868272,31,0.783517727489335
32,1522286086.200133,32,0.785749380157982
33,1522286086.5254214,33,0.7836932228479411
34,1522286086.85727,34,0.7832853284756847
35,1522286087.193461,35,0.7835975892771065
36,1522286087.533259,36,0.7825540558560861
37,1522286087.8778749,37,0.7829881802108405
38,1522286088.2370222,38,0.784001394084283
39,1522286088.5639641,39,0.7854969709609293
40,1522286088.9136364,40,0.7841373299094098
41,1522286089.2262669,41,0.7862612784575073
42,1522286089.563474,42,0.7847744382903437
43,1522286089.884931,43,0.7841868391089188
44,1522286090.216631,44,0.7823947925940085
45,1522286090.548285,45,0.7815527602985854
46,1522286090.90784,46,0.7808511253550328
47,1522286091.221053,47,0.7796153255834805
48,1522286091.5698822,48,0.7824923173514978
49,1522286091.901142,49,0.781634128490987
50,1522286092.2649279,50,0.7828723037897132
51,1522286092.6088061,51,0.782601899190483
52,1522286092.942036,52,0.7817254852602484
53,1522286093.2932699,53,0.781646233517142
54,1522286093.639716,54,0.7828823325173856
55,1522286093.963944,55,0.7813081358337295
56,1522286094.2853901,56,0.7845537543942944
57,1522286094.6122198,57,0.7846541728948434
58,1522286094.945961,58,0.7879931318535556
59,1522286095.2752962,59,0.7868692565992023
60,1522286095.5960078,60,0.7872348025721257
61,1522286095.926021,61,0.7868883728739298
62,1522286096.244695,62,0.7885528278226622
63,1522286096.5753539,63,0.7899398683899429
64,1522286096.901461,64,0.789793639282028
65,1522286097.238611,65,0.7877186454024252
66,1522286097.564332,66,0.7872915773868107
67,1522286097.9114704,67,0.7875867323738948
68,1522286098.236643,68,0.7884837383968221
69,1522286098.571987,69,0.7885801989404976
70,1522286098.9089332,70,0.7867074529772963
71,1522286099.2353668,71,0.7851468327080839
72,1522286099.5597386,72,0.7838463167662315
73,1522286099.8726358,73,0.7840646392736367
74,1522286100.206079,74,0.7842465746042646
75,1522286100.545111,75,0.7843981873157534
76,1522286100.891427,76,0.7845245311975255
77,1522286101.220911,77,0.7820256493321929
78,1522286101.565234,78,0.7812453323433638
79,1522286101.876863,79,0.7805950683184535
80,1522286102.21329,80,0.7807042236408192
81,1522286102.543326,81,0.7801441445206351
82,1522286102.899968,82,0.7816305374987191
83,1522286103.225874,83,0.7822181563801136
84,1522286103.561016,84,0.7814057551656265
85,1522286103.890882,85,0.7807287541997341
86,1522286104.239172,86,0.7821177120125523
87,1522286104.5803034,87,0.7813220515914671
88,1522286104.904809,88,0.7806590012667364
89,1522286105.232249,89,0.782059584493659
90,1522286105.571681,90,0.7825756954435374
91,1522286105.907913,91,0.7817037044910085
92,1522286106.2342439,92,0.7816280870725687
93,1522286106.580874,93,0.781565072558202
94,1522286106.896319,94,0.7815125604635904
95,1522286107.2240582,95,0.7821198420681972
96,1522286107.559653,96,0.7832769517476408
97,1522286107.884442,97,0.7829391264504934
98,1522286108.23964,98,0.7826576053713319
99,1522286108.569228,99,0.7824230044732772
100,1522286108.894561,100,0.7835295870721991
101,1522286109.216469,101,0.7824986142181877
102,1522286109.555907,102,0.7809884285046038
103,1522286109.894751,103,0.7797299404131749
104,1522286110.227107,104,0.7799832836788752
105,1522286110.5645359,105,0.7795433613972836
106,1522286110.934667,106,0.7804788428342221
107,1522286111.282874,107,0.7812584106973743
108,1522286111.594816,108,0.7806059672462851
109,1522286111.920918,109,0.782666431042589
110,1522286112.253377,110,0.7837324425372233
111,1522286112.6004126,111,0.7839697437813408
112,1522286112.930153,112,0.782214369815803
113,1522286113.267961,113,0.782053641513018
114,1522286113.609132,114,0.7825707429279203
115,1522286113.9350471,115,0.7836527024406402
116,1522286114.2434182,116,0.7832522520336489
117,1522286114.5597482,117,0.7835695850281847
118,1522286114.9029331,118,0.7870892375248175
119,1522286115.217052,119,0.7874181146041183
120,1522286115.568287,120,0.7883432205036747
121,1522286115.9089546,121,0.7891141420865642
122,1522286116.2287614,122,0.7897565767389206
123,1522286116.562301,123,0.7876877722821195
124,1522286116.887599,124,0.7866148102349637
125,1522286117.219049,125,0.7850696335289735
126,1522286117.5485382,126,0.7837819862740314
127,1522286117.8931901,127,0.7840110302283763
128,1522286118.297792,128,0.7855039835237381
129,1522286118.693756,129,0.7860970696031452
130,1522286119.026981,130,0.7833360996691707
131,1522286119.365765,131,0.7829884163909633
132,1522286119.6955452,132,0.7846518053258518
133,1522286120.019084,133,0.7853869211048944
134,1522286120.355457,134,0.7892547259208245
135,1522286120.695931,135,0.7918268549340641
136,1522286121.0171142,136,0.7900640457783616
137,1522286121.342762,137,0.789897121481966
138,1522286121.671778,138,0.7891069762349638
139,1522286122.0130491,139,0.7884485218624644
140,1522286122.4042866,140,0.7892018932187256
141,1522286122.8296402,141,0.7885276193489341
142,1522286123.239369,142,0.7873146827907728
143,1522286123.6820939,143,0.7856528606589708
144,1522286124.0093749,144,0.7868721755491462
145,1522286124.339114,145,0.787888271290958
146,1522286124.6941178,146,0.7880839760757987
147,1522286125.0351632,147,0.7875960217298313
148,1522286125.422001,148,0.7884914764415275
149,1522286125.7632759,149,0.7885866470346062
150,1522286126.101432,150,0.7893169975288394
151,1522286126.52115,151,0.7886235396073655
152,1522286126.942028,152,0.7906498246728061
153,1522286127.3512552,153,0.7923383955606728
154,1522286127.798484,154,0.793745537967228
155,1522286128.093279,155,0.7929650316393563
156,1522286128.4148831,156,0.7929656513661303
157,1522286128.7527142,157,0.7936172094717754
158,1522286129.0641599,158,0.7935091328931462
159,1522286129.385587,159,0.7947211524109554
160,1522286129.7489786,160,0.7950801270091296
161,1522286130.0916274,161,0.7940771891742745
162,1522286130.407142,162,0.7925903659785619
163,1522286130.7229528,163,0.7933044716488017
164,1522286131.033511,164,0.7912953930406679
165,1522286131.3677561,165,0.7896211608672232
166,1522286131.6866162,166,0.7901790923893528
167,1522286132.0560234,167,0.7906440353244607
168,1522286132.390213,168,0.7923335711037173
169,1522286132.7082794,169,0.791788392586431
170,1522286133.051818,170,0.7932872021553593
171,1522286133.393611,171,0.7945362101294661
172,1522286133.7137141,172,0.7955770501078884
173,1522286134.0365891,173,0.7964444167565737
174,1522286134.372166,174,0.796516180630478
175,1522286134.6878061,175,0.7965759838587317
176,1522286135.0041301,176,0.7972768615489432
177,1522286135.331557,177,0.7991630096241192
178,1522286135.6446939,178,0.8013858413534327
179,1522286135.9715476,179,0.8019361177945272
180,1522286136.2817929,180,0.8030457231621061
181,1522286136.5868149,181,0.8046214359684217
182,1522286136.8952498,182,0.8039814049736848
183,1522286137.2152288,183,0.8034480458114039
184,1522286137.545772,184,0.8030035798428367
185,1522286137.86304,185,0.8013311082023639
186,1522286138.184739,186,0.7999373818353032
187,1522286138.501914,187,0.8020311515294193
188,1522286138.812482,188,0.8018228346078493
189,1522286139.146302,189,0.802951320506541
190,1522286139.474011,190,0.8025896420887841
191,1522286139.798908,191,0.8029392850739868
192,1522286140.130908,192,0.803881695894989
193,1522286140.44436,193,0.8033649549124908
194,1522286140.762938,194,0.8042364207604089
195,1522286141.081544,195,0.8049626423003408
196,1522286141.400108,196,0.8042657435836174
197,1522286141.720288,197,0.8043360363196812
198,1522286142.0474198,198,0.8024414885997344
199,1522286142.3747401,199,0.8002116571664454
200,1522286142.6986241,200,0.7964003393053711
201,1522286143.0418491,201,0.7932242410878092
202,1522286143.3806562,202,0.7944837425731742
203,1522286143.6960099,203,0.7961843688109785
204,1522286144.062117,204,0.7949973906758154
205,1522286144.415952,205,0.7946592838965129
206,1522286144.7500858,206,0.7937264865804274
207,1522286145.0916524,207,0.7929491554836896
208,1522286145.44187,208,0.7923013795697412
209,1522286145.8099608,209,0.791110524641451
210,1522286146.209871,210,0.7914202288678759
211,1522286146.5570502,211,0.79167831572323
212,1522286146.913384,212,0.7925444297693583
213,1522286147.30573,213,0.7939172331411319
214,1522286147.634791,214,0.7918060276176099
215,1522286147.983252,215,0.7933018980146749
216,1522286148.330612,216,0.7925953316788958
217,1522286148.6668742,217,0.7920065263990798
218,1522286149.0055509,218,0.7915158553325665
219,1522286149.342304,219,0.7904559211104721
220,1522286149.6828866,220,0.7908747259253934
221,1522286150.021267,221,0.7905726882711611
222,1522286150.367109,222,0.7909720318926343
223,1522286150.739868,223,0.7913048182438619
224,1522286151.08035,224,0.7896290152032184
225,1522286151.4154694,225,0.7901856376693487
226,1522286151.7430544,226,0.7913005313911239
227,1522286152.082125,227,0.7915785678259366
228,1522286152.4385982,228,0.7924613065216138
229,1522286152.769162,229,0.7931969221013448
230,1522286153.101435,230,0.7951120184177873
231,1522286153.443509,231,0.7947548070148227
232,1522286153.7583199,232,0.7964102558456856
233,1522286154.0893388,233,0.796487713204738
234,1522286154.439878,234,0.797203302670615
235,1522286154.7833972,235,0.7971485855588459
236,1522286155.119835,236,0.797102987965705
237,1522286155.4504712,237,0.7970649899714208
238,1522286155.7904,238,0.7970333249761841
239,1522286156.114642,239,0.7976579791468201
240,1522286156.463985,240,0.7962253992890168
241,1522286156.806838,241,0.7969847077408474
242,1522286157.13255,242,0.7982685064507061
243,1522286157.4678874,243,0.7960831303755884
244,1522286157.798883,244,0.7968661503129902
245,1522286158.1376672,245,0.7955655419274918
246,1522286158.483849,246,0.7944817016062432
247,1522286158.8120232,247,0.7948805846718693
248,1522286159.127193,248,0.7952129872265578
249,1522286159.4735188,249,0.7948389476887981
250,1522286159.797751,250,0.7977824564073318
251,1522286160.12657,251,0.7969801720061098
252,1522286160.4649491,252,0.7956605600050914
253,1522286160.815377,253,0.7945608833375762
254,1522286161.137957,254,0.7955976111146469
255,1522286161.4866722,255,0.7977636342622058
256,1522286161.828514,256,0.7963134452185048
257,1522286162.1634636,257,0.7957559960154206
258,1522286162.5113444,258,0.7952914550128504
259,1522286162.845993,259,0.7955553791773753
260,1522286163.1833642,260,0.7957753159811461
261,1522286163.5114188,261,0.7940054716509551
262,1522286163.843888,262,0.7951347680424626
263,1522286164.187186,263,0.7960758483687189
264,1522286164.526691,264,0.795557998640599
265,1522286164.84946,265,0.7970795822004991
266,1522286165.1737142,266,0.7976965268337494
267,1522286165.4923024,267,0.7975596056947911
268,1522286165.8217301,268,0.796143421412326
269,1522286166.148196,269,0.7969163928436049
270,1522286166.49002,270,0.7956074107030041
271,1522286166.8285859,271,0.7958186755858369
272,1522286167.1651351,272,0.7966457713215307
273,1522286167.5038269,273,0.7960329344346089
274,1522286167.829628,274,0.7948711953621741
275,1522286168.17313,275,0.7932520378018117
276,1522286168.510139,276,0.7925537815015097
277,1522286168.8328009,277,0.7932739845845914
278,1522286169.1593199,278,0.7938741538204928
279,1522286169.508373,279,0.7956763781837439
280,1522286169.8285284,280,0.7958761484864533
281,1522286170.1490679,281,0.7973447070720444
282,1522286170.498806,282,0.7979174642267037
283,1522286170.8327491,283,0.7977437201889198
284,1522286171.156767,284,0.7975989334907665
285,1522286171.477136,285,0.7987803612423053
286,1522286171.805675,286,0.7984628010352545
287,1522286172.120791,287,0.7981981675293788
288,1522286172.468717,288,0.797326597941149
289,1522286172.8669162,289,0.7966002899509574
290,1522286173.217267,290,0.7966460749591311
291,1522286173.6900742,291,0.7947311041326093
292,1522286174.0844948,292,0.7950884201105077
293,1522286174.4264462,293,0.7960372250920897
294,1522286174.8258188,294,0.7955258125767415
295,1522286175.277859,295,0.7950996354806179
296,1522286175.72351,296,0.7966976129005149
297,1522286176.1579368,297,0.796076135750429
298,1522286176.5563898,298,0.7968603214586909
299,1522286177.037966,299,0.7962117262155757
300,1522286177.480633,300,0.7956712301796462
301,1522286177.8573706,301,0.7939187334830385
302,1522286178.2429671,302,0.7957135279025321
303,1522286178.610062,303,0.7959071065854434
304,1522286179.0299454,304,0.7954173804878695
305,1522286179.425175,305,0.7963113587398911
306,1522286179.832033,306,0.7964052989499093
307,1522286180.25866,307,0.7964835824582577
308,1522286180.6915221,308,0.797850902048548
309,1522286181.0478988,309,0.7983392933737901
310,1522286181.5077498,310,0.8006994111448251
311,1522286181.917772,311,0.8013640926206876
312,1522286182.4160671,312,0.8006159105172397
313,1522286182.844348,313,0.8006434670976997
314,1522286183.293392,314,0.7993643475814164
315,1522286183.629958,315,0.7982984146511805
316,1522286183.9646454,316,0.7987122205426505
317,1522286184.291821,317,0.7990570587855419
318,1522286184.632343,318,0.7993444239879516
319,1522286184.945216,319,0.8008859783232931
320,1522286185.2831721,320,0.8015195652694109
321,1522286185.635576,321,0.8033496377245091
322,1522286186.0484,322,0.8029215731037576
323,1522286186.465951,323,0.8045179775864646
324,1522286186.965152,324,0.8032441479887205
325,1522286187.404495,325,0.803484706657267
326,1522286187.8711019,326,0.8030341305477224
327,1522286188.367095,327,0.8020076087897686
328,1522286188.8518732,328,0.8024542573248072
329,1522286189.380207,329,0.8021754227706728
330,1522286189.7342448,330,0.8006409773088939
331,1522286190.144293,331,0.7993622727574117
332,1522286190.673933,332,0.7995987689645097
333,1522286191.120182,333,0.7991448074704246
334,1522286191.519598,334,0.7981154645586872
335,1522286191.973974,335,0.7972576787989059
336,1522286192.372434,336,0.7958918156657548
337,1522286192.838026,337,0.7967067213881289
338,1522286193.371155,338,0.7947816428234408
339,1522286193.843458,339,0.7944794940195341
340,1522286194.2452102,340,0.7961808283496118
341,1522286194.61862,341,0.7956454819580099
342,1522286194.9495769,342,0.7951993599650082
343,1522286195.3186462,343,0.7961296749708402
344,1522286195.6862571,344,0.7975559791423668
345,1522286196.0504162,345,0.797442482618639
346,1522286196.4033878,346,0.7966968605155326
347,1522286196.7367082,347,0.7960755087629439
348,1522286197.099039,348,0.7955577156357865
349,1522286197.5078466,349,0.7938241380298221
350,1522286197.884009,350,0.7949836566915184
351,1522286198.2298298,351,0.795949922242932
352,1522286198.586067,352,0.7967551435357767
353,1522286198.9566028,353,0.7961240779464807
354,1522286199.277188,354,0.7955981899554005
355,1522286199.599936,355,0.7951599499628338
356,1522286200.020322,356,0.7967478749690282
357,1522286200.493763,357,0.7974201041408567
358,1522286201.0339231,358,0.7966782117840473
359,1522286201.431293,359,0.7973620514867061
360,1522286201.8248081,360,0.7979319179055884
361,1522286202.319712,361,0.7971047232546569
362,1522286202.8018029,362,0.7964153943788808
363,1522286203.16911,363,0.7958409536490672
364,1522286203.682457,364,0.7973153780408893
365,1522286204.1399198,365,0.797241981700741
366,1522286204.650347,366,0.7965297764172843
367,1522286205.303051,367,0.7978893970144036
368,1522286205.7239249,368,0.7977203308453364
369,1522286206.321363,369,0.7982304840377803
370,1522286206.9428082,370,0.7980045700314835
371,1522286207.464393,371,0.7971652666929028
372,1522286207.965792,372,0.7971168889107523
373,1522286208.444758,373,0.7983786574256269
374,1522286208.943168,374,0.7994301311880224
375,1522286209.416218,375,0.7996553176566854
376,1522286209.80465,376,0.7998429730472378
377,1522286210.2258306,377,0.8013014358726982
378,1522286210.735637,378,0.8012147382272485
379,1522286211.192833,379,0.8030956151893738
380,1522286211.536185,380,0.8040119709911449
381,1522286212.006613,381,0.8028224758259541
382,1522286212.436408,382,0.8018312298549618
383,1522286212.8073752,383,0.8016562332124682
384,1522286213.2594972,384,0.8034635276770568
385,1522286213.744014,385,0.8043185647308806
386,1522286214.0765288,386,0.8050310956090672
387,1522286214.500361,387,0.8069269546742226
388,1522286214.834947,388,0.8072047538951855
389,1522286215.178224,389,0.8067852115793213
390,1522286215.505545,390,0.805784551316101
391,1522286215.85282,391,0.8069037927634175
392,1522286216.211848,392,0.8052323273028479
393,1522286216.544406,393,0.8051415227523733
394,1522286216.891338,394,0.8070189772936445
395,1522286217.2625759,395,0.8059793560780371
396,1522286217.7850199,396,0.8051130050650308
397,1522286218.221479,397,0.8050420875541923
398,1522286218.552019,398,0.8049829896284935
399,1522286218.9751801,399,0.8055847830237446
400,1522286219.378735,400,0.8067373191864539
401,1522286219.741049,401,0.8076977659887115
402,1522286220.107137,402,0.8052429299905929
403,1522286220.480514,403,0.8064524416588275
404,1522286220.844749,404,0.8055072430490229
405,1522286221.17635,405,0.8066727025408524
406,1522286221.568913,406,0.8063418354507104
407,1522286221.9513462,407,0.8054150712089252
408,1522286222.3977,408,0.8072469343407709
409,1522286222.7226589,409,0.8074714036173091
410,1522286223.0693939,410,0.8083095030144243
411,1522286223.490975,411,0.8077058358453535
412,1522286223.849133,412,0.8045986132044611
413,1522286224.175338,413,0.8046134276703842
414,1522286224.618649,414,0.8046257730586535
415,1522286224.971748,415,0.8039850192155444
416,1522286225.381842,416,0.8034510576796203
417,1522286225.7132218,417,0.8017040063996835
418,1522286226.031631,418,0.8022012553330696
419,1522286226.3791502,419,0.8006625044442247
420,1522286226.7065642,420,0.7987291703701872
421,1522286227.0395901,421,0.7990711836418227
422,1522286227.43392,422,0.7987051530348521
423,1522286227.918883,423,0.7984001275290434
424,1522286228.2476194,424,0.7981459396075362
425,1522286228.644702,425,0.7985851580062803
426,1522286229.1120741,426,0.7976490900052335
427,1522286229.553497,427,0.7981711166710279
428,1522286229.924803,428,0.7966530138925232
429,1522286230.2698839,429,0.7973410532437692
430,1522286230.656392,430,0.7985654610364743
431,1522286230.98211,431,0.7976326758637284
432,1522286231.306593,432,0.7988084798864403
433,1522286231.6354802,433,0.7997883165720336
434,1522286231.9387589,434,0.7999538054766947
435,1522286232.2575788,435,0.8007427545639123
436,1522286232.572035,436,0.8014002121365935
437,1522286232.892525,437,0.7993439267804946
438,1522286233.242141,438,0.7989324389837456
439,1522286233.562541,439,0.7985895324864545
440,1522286233.896557,440,0.7983037770720454
441,1522286234.218169,441,0.7987166892267045
442,1522286234.545075,442,0.7990607826889204
443,1522286234.887674,443,0.7986964855741003
444,1522286235.213058,444,0.7990439463117502
445,1522286235.5393891,445,0.7986824552597918
446,1522286235.8723829,446,0.7983812127164931
447,1522286236.1922061,447,0.7968280939304109
448,1522286236.51999,448,0.7974869532753425
449,1522286236.8954182,449,0.7967339193961187
450,1522286237.245125,450,0.7967574328300989
451,1522286237.602036,451,0.7980791106917491
452,1522286238.012193,452,0.799180508909791
453,1522286238.425055,453,0.7994472990914925
454,1522286238.8305788,454,0.8009717075762437
455,1522286239.16304,455,0.800288922980203
456,1522286239.5002651,456,0.8023241024835026
457,1522286239.834369,457,0.8033690437362522
458,1522286240.1688411,458,0.8029377447802101
459,1522286240.5482519,459,0.8032293706501751
460,1522286240.9943738,460,0.8015192672084792
461,1522286241.408206,461,0.802047306007066
462,1522286241.844009,462,0.8011852550058883
463,1522286242.233929,463,0.8011179208382402
464,1522286242.706879,464,0.7997597256985334
465,1522286243.089965,465,0.7973258130821113
466,1522286243.495156,466,0.7965996359017594
467,1522286243.8952222,467,0.7959944882514662
468,1522286244.30287,468,0.7954901985428885
469,1522286244.695895,469,0.7963720404524071
470,1522286245.062216,470,0.7958048253770058
471,1522286245.493717,471,0.7966342294808381
472,1522286245.841627,472,0.7960233162340318
473,1522286246.186802,473,0.7961652635283598
474,1522286246.5184588,474,0.7962835529402997
475,1522286246.856372,475,0.7957310857835831
476,1522286247.1912794,476,0.7946196548196525
477,1522286247.535648,477,0.7956465873497104
478,1522286247.8510392,478,0.7958513227914252
479,1522286248.203374,479,0.7953708939928543
480,1522286248.579393,480,0.7943194949940453
481,1522286248.920928,481,0.7953964541617045
482,1522286249.2351446,482,0.7956428784680871
483,1522286249.5647962,483,0.7971503153900726
484,1522286249.8925538,484,0.7971044294917272
485,1522286250.198982,485,0.7977172329097726
486,1522286250.5315962,486,0.7995299857581438
487,1522286250.8455698,487,0.7990874881317864
488,1522286251.153662,488,0.7974166567764887
489,1522286251.511886,489,0.797326380647074
490,1522286251.8848894,490,0.7966001088725616
491,1522286252.246172,491,0.7985990490604681
492,1522286252.5843892,492,0.7996137908837234
493,1522286252.9194472,493,0.7991573257364363
494,1522286253.2779589,494,0.8000790214470302
495,1522286253.6148686,495,0.7969408512058586
496,1522286253.9712858,496,0.7982319593382156
497,1522286254.3225892,497,0.7993078827818463
498,1522286254.679739,498,0.7976003189848719
499,1522286255.0018966,499,0.7994325574873933
500,1522286255.352164,500,0.7983552562394944
501,1522286255.6783009,501,0.7981085468662453
502,1522286256.00822,502,0.7979029557218712
503,1522286256.361098,503,0.7983826714348927
504,1522286256.6946912,504,0.7987824345290773
505,1522286257.033233,505,0.7997666121075644
506,1522286257.36818,506,0.798633635089637
507,1522286257.686121,507,0.7983405292413642
508,1522286258.023229,508,0.7974452327011369
509,1522286258.348052,509,0.7960481105842807
510,1522286258.7053306,510,0.795534883820234
511,1522286259.0307481,511,0.7957582365168616
512,1522286259.3539279,512,0.7972464470973848
513,1522286259.684884,513,0.798486622581154
514,1522286260.003621,514,0.7982180188176283
515,1522286260.331292,515,0.7979941823480237
516,1522286260.671145,516,0.7984586936233531
517,1522286261.1089349,517,0.7981947446861276
518,1522286261.4897778,518,0.7979747872384397
519,1522286261.8879108,519,0.7971404476986997
520,1522286262.22164,520,0.7983982897489166
521,1522286262.549333,521,0.7974933664574304
522,1522286262.8792589,522,0.7973903053811919
523,1522286263.200552,523,0.7966533794843265
524,1522286263.522774,524,0.796039274570272
525,1522286263.848126,525,0.79682960380856
526,1522286264.1739528,526,0.7974882115071333
527,1522286264.51198,527,0.796734967922611
528,1522286264.849612,528,0.7974093482688425
529,1522286265.1700358,529,0.7986223735573688
530,1522286265.4956546,530,0.7983311446311406
531,1522286265.823293,531,0.7987394955259505
532,1522286266.140349,532,0.797126662938292
533,1522286266.4713204,533,0.79773576078191
534,1522286266.812759,534,0.7956391756515916
535,1522286267.134078,535,0.7971472297096597
536,1522286267.481101,536,0.7957997747580499
537,1522286267.819814,537,0.7953279372983748
538,1522286268.15645,538,0.7975389060819791
539,1522286268.493516,539,0.7993813800683159
540,1522286268.8714359,540,0.8002657333902633
541,1522286269.200609,541,0.801002694491886
542,1522286269.51765,542,0.8003147454099049
543,1522286269.8524392,543,0.8003924961749207
544,1522286270.269248,544,0.7991552051457673
545,1522286270.67781,545,0.8000772542881394
546,1522286271.1308944,546,0.7995435452401162
547,1522286271.5659,547,0.8004008710334302
548,1522286271.9376068,548,0.7998132258611919
549,1522286272.3532832,549,0.8006256048843265
550,1522286272.805974,550,0.8013025874036055
551,1522286273.2041981,551,0.7999136145030046
552,1522286273.5290198,552,0.8013603037525037
553,1522286273.9325774,553,0.8012637947937531
554,1522286274.327539,554,0.8024854539947942
555,1522286274.726259,555,0.8015503783289951
556,1522286275.111197,556,0.8001201069408292
557,1522286275.475111,557,0.7989282141173577
558,1522286275.8085618,558,0.7992370534311314
559,1522286276.16462,559,0.7988433778592762
560,1522286276.497078,560,0.7978642732160635
561,1522286276.8308802,561,0.7990014776800529
562,1522286277.1579056,562,0.8006001897333774
563,1522286277.498591,563,0.7999793247778145
564,1522286277.838808,564,0.800112978981512
565,1522286278.176086,565,0.7995733158179267
566,1522286278.499618,566,0.799123596514939
567,1522286278.830807,567,0.7993998720957826
568,1522286279.143378,568,0.7983280184131522
569,1522286279.495358,569,0.79743480701096
570,1522286279.8269694,570,0.7979925475091334
571,1522286280.1418474,571,0.7971552479242777
572,1522286280.583657,572,0.7984106232702315
573,1522286281.029665,573,0.7988057277251929
574,1522286281.42885,574,0.7971818564376607
575,1522286281.7671092,575,0.7971307136980506
576,1522286282.1077962,576,0.797739136415042
577,1522286282.481618,577,0.7982461553458684
578,1522286282.889865,578,0.7980176294548903
579,1522286283.2623198,579,0.7984782328790752
580,1522286283.707057,580,0.796908944065896
581,1522286284.0865018,581,0.7975543283882467
582,1522286284.456664,582,0.7974411069902057
583,1522286284.8538618,583,0.797997797491838
584,1522286285.29636,584,0.7991127479098649
585,1522286285.66963,585,0.7987397899248874
586,1522286286.0958366,586,0.7997310749374061
587,1522286286.508884,587,0.7992550624478385
588,1522286286.917265,588,0.7995094270398654
589,1522286287.259852,589,0.8003724391998879
590,1522286287.650592,590,0.7997895326665733
591,1522286287.990783,591,0.799954818888811
592,1522286288.445736,592,0.8007435990740093
593,1522286288.87937,593,0.8007498742283411
594,1522286289.242377,594,0.7988019785236176
595,1522286289.568872,595,0.798480815436348
596,1522286289.900531,596,0.7988642211969565
597,1522286290.324322,597,0.7991837259974638
598,1522286290.6902368,598,0.79879893833122
599,1522286291.0778902,599,0.7997803652760165
600,1522286291.464113,600,0.7979940543966804
601,1522286291.8221626,601,0.7984585869972336
602,1522286292.269554,602,0.7988456974976947
603,1522286292.660406,603,0.7991682895814122
604,1522286292.999292,604,0.7981350329845102
605,1522286293.368512,605,0.7985760691537584
606,1522286293.700309,606,0.7995946409614653
607,1522286294.070934,607,0.8010944924678878
608,1522286294.42239,608,0.8010422853899064
609,1522286294.766747,609,0.7996966961582552
610,1522286295.113764,610,0.8011795384652127
611,1522286295.4707682,611,0.8017641987210107
612,1522286295.82006,612,0.8009493322675089
613,1522286296.1727269,613,0.8009213185562574
614,1522286296.543052,614,0.8002469321302145
615,1522286296.935561,615,0.8016380684418454
616,1522286297.278687,616,0.8014952653682045
617,1522286297.6178858,617,0.801376262806837
618,1522286297.975822,618,0.8006260523390308
619,1522286298.314452,619,0.8019540019491923
620,1522286298.6535962,620,0.801107501624327
621,1522286298.984637,621,0.8017041680202724
622,1522286299.343194,622,0.8028524316835604
623,1522286299.68885,623,0.8038093180696336
624,1522286300.010772,624,0.8039556817246947
625,1522286300.3645382,625,0.8053797347705789
626,1522286300.747299,626,0.8046133206421491
627,1522286301.112836,627,0.8052767255351242
628,1522286301.476717,628,0.8051785212792701
629,1522286301.839644,629,0.8031435593993917
630,1522286302.180436,630,0.8034008828328264
631,1522286302.5581708,631,0.8036153190273554
632,1522286302.991768,632,0.8031429741894628
633,1522286303.4762108,633,0.804702478491219
634,1522286303.920415,634,0.8053510237426825
635,1522286304.38098,635,0.8052404364522354
636,1522286304.811928,636,0.8051482803768628
637,1522286305.156216,637,0.8057225253140523
638,1522286305.531172,638,0.8055500210950435
639,1522286305.9392798,639,0.8067083509125361
640,1522286306.261514,640,0.8057205007604467
641,1522286306.650668,641,0.8068504173003721
642,1522286307.0056386,642,0.80714097275031
643,1522286307.339479,643,0.8067320606252584
644,1522286307.711477,644,0.8070423421877153
645,1522286308.138839,645,0.8086029934897627
646,1522286308.5508552,646,0.8092524945748023
647,1522286308.984971,647,0.8097937454790018
648,1522286309.343328,648,0.8095937462325016
649,1522286309.703626,649,0.8087760385270847
650,1522286310.045334,650,0.808745657105904
651,1522286310.4206886,651,0.8080692975882533
652,1522286310.795949,652,0.808807747990211
653,1522286311.150414,653,0.8081210399918426
654,1522286311.467285,654,0.8062466999932021
655,1522286311.7801018,655,0.8053357916610017
656,1522286312.124164,656,0.8052277430508347
657,1522286312.48119,657,0.8057887442090289
658,1522286312.827188,658,0.8056052035075241
659,1522286313.185533,659,0.8061032945896034
660,1522286313.564008,660,0.8065183704913361
661,1522286313.947971,661,0.80556218374278
662,1522286314.3563359,662,0.80606744478565
663,1522286314.732366,663,0.8058374539880415
664,1522286315.0979252,664,0.8062968366567012
665,1522286315.474411,665,0.8053775722139176
666,1522286315.820707,666,0.8052625601782647
667,1522286316.166692,667,0.8045156751485539
668,1522286316.526124,668,0.8045443126237949
669,1522286316.8527749,669,0.8045681771864956
670,1522286317.189155,670,0.8052391059887463
671,1522286317.613451,671,0.8064492549906218
672,1522286318.0310981,672,0.8068066708255182
673,1522286318.44503,673,0.8058024340212652
674,1522286318.8283222,674,0.8056166116843877
675,1522286319.195633,675,0.8054617597369897
676,1522286319.595572,676,0.8053327164474915
677,1522286320.010956,677,0.8045741387062428
678,1522286320.4027288,678,0.8045930322552023
679,1522286320.749354,679,0.8046087768793352
680,1522286321.078024,680,0.8052729390661126
681,1522286321.496033,681,0.8045243242217605
682,1522286321.9509358,682,0.8045515201848004
683,1522286322.381992,683,0.8052252251540002
684,1522286322.7366881,684,0.8057866459616668
685,1522286323.07678,685,0.8056034549680557
686,1522286323.414292,686,0.8061018374733797
687,1522286323.742538,687,0.8065171562278164
688,1522286324.0724669,688,0.8062122135231804
689,1522286324.452728,689,0.8066091362693171
690,1522286324.821593,690,0.8069399052244309
691,1522286325.1599288,691,0.8065645043536924
692,1522286325.568502,692,0.8069027119614104
693,1522286325.9160972,693,0.8065335099678419
694,1522286326.2561429,694,0.806876883306535
695,1522286326.592116,695,0.8078140694221125
696,1522286326.913543,696,0.8079440161850938
697,1522286327.2392712,697,0.8074012634875781
698,1522286327.553355,698,0.8076000112396484
699,1522286327.8675349,699,0.8077656343663736
700,1522286328.202743,700,0.8079036536386447
701,1522286328.519498,701,0.8080186696988705
702,1522286328.8425179,702,0.8074634747490587
703,1522286329.192081,703,0.8076518539575488
704,1522286329.517984,704,0.807157794964624
705,1522286329.855711,705,0.8073971208038533
706,1522286330.1737542,706,0.807596559003211
707,1522286330.480274,707,0.8077627575026758
708,1522286330.832336,708,0.8079012562522299
709,1522286331.1698296,709,0.8080166718768582
710,1522286331.486416,710,0.8087638932307152
711,1522286331.8047981,711,0.8093865776922626
712,1522286332.14222,712,0.8086033980768855
713,1522286332.4872918,713,0.8086017900640712
714,1522286332.805831,714,0.8092514917200593
715,1522286333.122498,715,0.8091418681000493
716,1522286333.459441,716,0.8090505150833743
717,1522286333.7938619,717,0.8089743875694786
718,1522286334.106787,718,0.8089109479745655
719,1522286334.45079,719,0.8088580816454712
720,1522286334.823339,720,0.808814026371226
721,1522286335.145834,721,0.8087773136426883
722,1522286335.4733946,722,0.807444636368907
723,1522286335.7996216,723,0.8069851136407558
724,1522286336.126816,724,0.8079042613672964
725,1522286336.458076,725,0.8080191761394137
726,1522286336.7656212,726,0.8081149384495113
727,1522286337.0805812,727,0.8081947403745927
728,1522286337.4708788,728,0.8076102003121606
729,1522286337.902669,729,0.8077741252601338
730,1522286338.414238,730,0.8079107293834449
731,1522286338.7846432,731,0.8080245661528707
732,1522286339.1645892,732,0.8081194301273922
733,1522286339.4796221,733,0.8075474417728268
734,1522286339.773691,734,0.807070784810689
735,1522286340.116892,735,0.8079756540089075
736,1522286340.435034,736,0.8074276283407562
737,1522286340.7639446,737,0.8076219819506301
738,1522286341.091164,738,0.8084349849588583
739,1522286341.4261081,739,0.8078104041323819
740,1522286341.769293,740,0.8085920034436516
741,1522286342.131032,741,0.8085922945363763
742,1522286342.547394,742,0.8092435787803135
743,1522286342.859731,743,0.8091352739835945
744,1522286343.2255461,744,0.8083939783196621
745,1522286343.550216,745,0.8084272735997184
746,1522286343.869117,746,0.8078039779997654
747,1522286344.196686,747,0.8085866483331379
748,1522286344.556607,748,0.8098899152776149
749,1522286344.94167,749,0.809022846064679
750,1522286345.270781,750,0.8083002883872324
751,1522286345.590561,751,0.8096512819893604
752,1522286345.926862,752,0.8094750266578004
753,1522286346.2366471,753,0.8093281472148336
754,1522286346.5464342,754,0.8085547060123612
755,1522286346.858733,755,0.8085612133436344
756,1522286347.167457,756,0.8085666361196953
757,1522286347.47794,757,0.8092221967664127
758,1522286347.8045108,758,0.8097684973053438
759,1522286348.172153,759,0.8102237477544532
760,1522286348.4924002,760,0.8099520814620443
761,1522286348.838159,761,0.8097256928850369
762,1522286349.2107599,762,0.8095370357375307
763,1522286349.6192694,763,0.8093798214479422
764,1522286350.0046554,764,0.8092488095399518
765,1522286350.447594,765,0.8097906746166266
766,1522286350.8642411,766,0.8108932705138555
767,1522286351.2739358,767,0.8105100170948796
768,1522286351.643583,768,0.8095395975790664
769,1522286352.052487,769,0.810684039649222
770,1522286352.504391,770,0.8116377413743516
771,1522286352.948261,771,0.8124324928119596
772,1522286353.405917,772,0.8124437440099663
773,1522286353.846808,773,0.8144062450083053
774,1522286354.3056529,774,0.8147395791735877
775,1522286354.6722481,775,0.8150173576446564
776,1522286354.985944,776,0.8139467563705469
777,1522286355.3515918,777,0.8124035469754558
778,1522286355.7248306,778,0.8117685808128798
779,1522286356.158273,779,0.8105884006773999
780,1522286356.5323439,780,0.8102559588978333
781,1522286356.8491619,781,0.8099789240815278
782,1522286357.184214,782,0.8097480617346065
783,1522286357.527652,783,0.8095556764455054
784,1522286357.8686619,784,0.8100463970379211
785,1522286358.200066,785,0.8104553308649343
786,1522286358.570358,786,0.8107961090541119
787,1522286358.980989,787,0.8104290492117598
788,1522286359.346643,788,0.8094721243431332
789,1522286359.794812,789,0.8099767702859443
790,1522286360.233252,790,0.8090952252382869
791,1522286360.663543,791,0.8096626876985724
792,1522286361.138392,792,0.8088334897488103
793,1522286361.6246462,793,0.8087935331240086
794,1522286362.079797,794,0.8087602359366738
795,1522286362.582933,795,0.8093835299472281
796,1522286362.979012,796,0.8099029416226899
797,1522286363.4547071,797,0.8109868263522416
798,1522286363.8876948,798,0.8105879802935347
799,1522286364.3109019,799,0.8102556085779457
800,1522286364.734644,800,0.8106296738149547
801,1522286365.136499,801,0.8102903531791289
802,1522286365.4984028,802,0.8106586276492741
803,1522286365.829282,803,0.8109655230410617
804,1522286366.144994,804,0.8092681442008847
805,1522286366.4927669,805,0.8098067868340705
806,1522286366.816205,806,0.809604614028392
807,1522286367.183823,807,0.8094361366903267
808,1522286367.575705,808,0.8099467805752721
809,1522286367.941609,809,0.8084191921460602
810,1522286368.301208,810,0.8090993267883835
811,1522286368.6550279,811,0.8096661056569863
812,1522286369.045223,812,0.8101384213808218
813,1522286369.4568498,813,0.8118341011506849
814,1522286369.8038142,814,0.8125961259589041
815,1522286370.141624,815,0.8125801049657533
816,1522286370.480469,816,0.8125667541381276
817,1522286370.805677,817,0.8125556284484396
818,1522286371.140107,818,0.813197398707033
819,1522286371.485457,819,0.8124301239225274
820,1522286371.8427439,820,0.8111396866021062
821,1522286372.177736,821,0.8113664055017551
822,1522286372.5332608,822,0.8109042962514625
823,1522286372.8570142,823,0.8111702468762187
824,1522286373.255262,824,0.811391872396849
825,1522286373.604552,825,0.8122276019973742
826,1522286373.9318998,826,0.8129240433311452
827,1522286374.297984,827,0.812853369442621
828,1522286374.679214,828,0.8127944745355175
829,1522286375.035525,829,0.8133964371129312
830,1522286375.3679008,830,0.8138980725941094
831,1522286375.714124,831,0.8149671438284245
832,1522286376.058992,832,0.8158580365236872
833,1522286376.4255302,833,0.8166004471030727
834,1522286376.7856731,834,0.8172191225858938
835,1522286377.149528,835,0.8183857271549115
836,1522286377.499274,836,0.8187068559624262
837,1522286377.867251,837,0.8196255049686885
838,1522286378.22842,838,0.8190889624739071
839,1522286378.582237,839,0.8192928853949226
840,1522286378.9603221,840,0.8194628211624355
841,1522286379.3210616,841,0.8196044343020296
842,1522286379.699999,842,0.8190714035850246
843,1522286380.0101726,843,0.8186272113208539
844,1522286380.3482141,844,0.8189080927673783
845,1522286380.6668859,845,0.8197932023061486
846,1522286381.030947,846,0.8205307935884572
847,1522286381.52863,847,0.8204944113237143
848,1522286381.897526,848,0.820464092769762
849,1522286382.2738054,849,0.8191367439748016
850,1522286382.620655,850,0.8193327033123348
851,1522286382.992463,851,0.8201470444269456
852,1522286383.489429,852,0.8208256620224548
853,1522286383.8742678,853,0.8200890933520456
854,1522286384.2654312,854,0.8201263277933714
855,1522286384.618461,855,0.8182042314944762
856,1522286384.9987352,856,0.8192066512453968
857,1522286385.373598,857,0.8200420010378306
858,1522286385.7677262,858,0.8194360425315256
859,1522286386.1562,859,0.8195821187762713
860,1522286386.515548,860,0.8203548906468927
861,1522286386.893159,861,0.8203478255390773
862,1522286387.260384,862,0.8183888129492309
863,1522286387.614499,863,0.8180583857910257
864,1522286387.972126,864,0.8190851131591881
865,1522286388.3257608,865,0.8192896776326567
866,1522286388.680362,866,0.8188091063605472
867,1522286389.048772,867,0.8177575886337892
868,1522286389.435771,868,0.8162302821948244
869,1522286389.8212929,869,0.8149575268290203
870,1522286390.205644,870,0.8145479390241835
871,1522286390.6130502,871,0.8148576575201529
872,1522286391.015524,872,0.8138136729334607
873,1522286391.379614,873,0.8135947274445506
874,1522286391.714415,874,0.8140633145371254
875,1522286392.0530329,875,0.8138027621142712
876,1522286392.446218,876,0.8129345934285592
877,1522286392.8194609,877,0.8122111195237993
878,1522286393.193743,878,0.8116082246031661
879,1522286393.533921,879,0.8130589371693051
880,1522286393.873266,880,0.812965780974421
881,1522286394.242168,881,0.8135391924786841
882,1522286394.618222,882,0.8140170353989034
883,1522286394.980459,883,0.815066279499086
884,1522286395.3738198,884,0.8165916912492384
885,1522286395.747966,885,0.8172118260410319
886,1522286396.115316,886,0.8183796467008599
887,1522286396.4843311,887,0.8187017889173833
888,1522286396.8201194,888,0.8183191990978195
889,1522286397.204342,889,0.8193024575815162
890,1522286397.576941,890,0.8188197563179301
891,1522286397.9571562,891,0.8190685469316084
892,1522286398.319476,892,0.8186248307763402
893,1522286398.717073,893,0.8195571506469501
894,1522286399.094336,894,0.8196830422057918
895,1522286399.463692,895,0.8191369101714931
896,1522286399.823401,896,0.8199838834762443
897,1522286400.2064,897,0.8187365695635369
898,1522286400.584599,898,0.8189992246362807
899,1522286400.958972,899,0.8179160205302339
900,1522286401.3551779,900,0.818315433775195
901,1522286401.703885,901,0.8186482781459958
902,1522286402.0714474,902,0.8189256484549965
903,1522286402.432183,903,0.8198078320458304
904,1522286402.806359,904,0.8198919433715253
905,1522286403.131705,905,0.819310994476271
906,1522286403.4865801,906,0.8201289537302259
907,1522286403.899949,907,0.8201595447751882
908,1522286404.2953038,908,0.81953399564599
909,1522286404.709388,909,0.8190127047049917
910,1522286405.071524,910,0.8192293372541597
911,1522286405.438236,911,0.8187588227117997
912,1522286405.7642274,912,0.8190177689264997
913,1522286406.1164188,913,0.8192335574387497
914,1522286406.4550052,914,0.8194133811989581
915,1522286406.781155,915,0.8189121926657985
916,1522286407.131008,916,0.8197966188881655
917,1522286407.468249,917,0.8198825990734712
918,1522286407.79532,918,0.8206052908945592
919,1522286408.1392071,919,0.8205564924121327
920,1522286408.473706,920,0.8211668686767772
921,1522286408.801085,921,0.8203734322306477
922,1522286409.152215,922,0.8197122351922064
923,1522286409.481179,923,0.8198122793268385
924,1522286409.828011,924,0.8192446077723654
925,1522286410.167957,925,0.8187715481436377
926,1522286410.4985046,926,0.8183773317863647
927,1522286410.8388438,927,0.8173977764886372
928,1522286411.180167,928,0.8172325220738643
929,1522286411.525333,929,0.8170948100615536
930,1522286411.887712,930,0.8169800500512947
931,1522286412.2432358,931,0.8168844167094123
932,1522286412.5772278,932,0.8181068055911769
933,1522286412.920366,933,0.8171723379926474
934,1522286413.2697852,934,0.8157425733272061
935,1522286413.638952,935,0.8145511027726717
936,1522286413.9807732,936,0.8135582106438931
937,1522286414.3245099,937,0.8133818422032443
938,1522286414.6498961,938,0.8132348685027035
939,1522286414.98513,939,0.8131123904189197
940,1522286415.3168552,940,0.812359283682433
941,1522286415.6591194,941,0.8123827364020275
942,1522286415.9896321,942,0.8117512386683563
943,1522286416.3283641,943,0.8118760322236303
944,1522286416.667428,944,0.8113289851863585
945,1522286416.9962142,945,0.8121751959886321
946,1522286417.34231,946,0.8122293299905268
947,1522286417.6700742,947,0.8116233999921056
948,1522286418.01491,948,0.8111184583267548
949,1522286418.3536448,949,0.8113487152722956
950,1522286418.6857948,950,0.8108895543935796
951,1522286419.006915,951,0.8111579619946496
952,1522286419.360487,952,0.8107305933288746
953,1522286419.6997912,953,0.8110254944407288
954,1522286420.029835,954,0.8106202037006073
955,1522286420.354057,955,0.8102824614171726
956,1522286420.684905,956,0.8106520511809772
957,1522286421.0353868,957,0.8103090009841476
958,1522286421.36593,958,0.810023125820123
959,1522286421.6918712,959,0.8110869798501025
960,1522286422.021863,960,0.8119735248750853
961,1522286422.3610609,961,0.8127123123959044
962,1522286422.687253,962,0.8133279686632535
963,1522286423.019152,963,0.8138410155527113
964,1522286423.356767,964,0.8136175129605927
965,1522286423.691989,965,0.8134312608004939
966,1522286424.040205,966,0.8145781340004115
967,1522286424.3817382,967,0.8155338616670096
968,1522286424.710885,968,0.8150282180558414
969,1522286425.053794,969,0.8139558067132011
970,1522286425.387639,970,0.8137131722610009
971,1522286425.729377,971,0.8135109768841674
972,1522286426.0627544,972,0.8146445640701395
973,1522286426.3890288,973,0.8162402617251163
974,1522286426.720097,974,0.8156168847709303
975,1522286427.051915,975,0.8150974039757752
976,1522286427.3835151,976,0.8153155449798126
977,1522286427.7166278,977,0.8161483708165105
978,1522286428.0358114,978,0.8168423923470921
979,1522286428.352007,979,0.8174207436225768
980,1522286428.6687858,980,0.8172516613521472
981,1522286428.9804132,981,0.8177618011267893
982,1522286429.275579,982,0.8181869176056578
983,1522286429.585804,983,0.8178901396713815
984,1522286429.9020689,984,0.8176428247261512
985,1522286430.222545,985,0.8167856872717927
986,1522286430.5419881,986,0.8167224477264938
987,1522286430.870589,987,0.8160187064387447
988,1522286431.185026,988,0.8154322553656206
989,1522286431.4989462,989,0.8142925044713505
990,1522286431.82259,990,0.8133427120594587
991,1522286432.150375,991,0.8119001767162156
992,1522286432.477686,992,0.8113491055968464
993,1522286432.8001149,993,0.8108898796640386
994,1522286433.1213071,994,0.8111582330533654
995,1522286433.434809,995,0.8107308192111378
996,1522286433.7557206,996,0.8103746410092814
997,1522286434.072528,997,0.8107288675077344
998,1522286434.41331,998,0.8110240562564452
999,1522286434.738373,999,0.8112700468803711


==> run_rmsproplr1_tag_val_acc.csv <==
,Wall time,Step,Value
0,1522286491.9175632,0,0.56640625
1,1522286492.273399,1,0.6345880681818182
2,1522286492.6154208,2,0.6972441620879122
3,1522286492.9671462,3,0.7255437313710881
4,1522286493.325139,4,0.7465086473339068
5,1522286493.670722,5,0.7659818759869164
6,1522286494.0201552,6,0.7776393158388294
7,1522286494.4199119,7,0.783513492215035
8,1522286494.7553556,8,0.7886984062566197
9,1522286495.0920448,9,0.7942058656540785
10,1522286495.4196546,10,0.7984813598657275
11,1522286495.7882502,11,0.7996463814820066
12,1522286496.142271,12,0.8027276833241713
13,1522286496.4959474,13,0.8066120692502552
14,1522286496.878022,14,0.8013954274458173
15,1522286497.2459538,15,0.805416823370388
16,1522286497.580277,16,0.8127890164677632
17,1522286497.926611,17,0.8147683166223314
18,1522286498.326066,18,0.817066361302531
19,1522286498.7113442,19,0.8162849178733821
20,1522286499.071769,20,0.8216296501286903
21,1522286499.4509716,21,0.8260474402976982
22,1522286499.8219981,22,0.8290430860016839
23,1522286500.2012136,23,0.8315254644593566
24,1522286500.592339,24,0.8335844707809156
25,1522286500.964907,25,0.8339800983204861
26,1522286501.322826,26,0.832341277001922
27,1522286501.709358,27,0.8349093512544453
28,1522286502.05619,28,0.833118531310611
29,1522286502.420046,29,0.8355517348312116
30,1522286502.76948,30,0.8369229260635497
31,1522286503.135051,31,0.8347993508667093
32,1522286503.497733,32,0.8362947714331821
33,1522286503.840401,33,0.8336256369210912
34,1522286504.212733,34,0.8327073093744125
35,1522286504.569404,35,0.8293346662475749
36,1522286504.9300249,36,0.8271773939165452
37,1522286505.3047369,37,0.824728762565038
38,1522286505.682394,38,0.8239921173677193
39,1522286506.04264,39,0.8246814001124689
40,1522286506.4177556,40,0.8180901379698255
41,1522286506.7709708,41,0.8145526102141032
42,1522286507.125644,42,0.8148616718674814
43,1522286507.5055866,43,0.8131654199917178
44,1522286507.8867786,44,0.8124032665985681
45,1522286508.2900949,45,0.8124193925065437
46,1522286508.656437,46,0.8098281683979792
47,1522286509.035274,47,0.8096223994386418
48,1522286509.410864,48,0.8074975526794527
49,1522286509.8026462,49,0.8089824987392398
50,1522286510.1632378,50,0.8095688026376147
51,1522286510.49706,51,0.8081040987614008
52,1522286510.871074,52,0.8114411278386885
53,1522286511.215177,53,0.8129197682221183
54,1522286511.586745,54,0.8108965925078315
55,1522286511.9490821,55,0.80986170567248
56,1522286512.297249,56,0.8089993116135025
57,1522286512.641587,57,0.8076295996739754
58,1522286512.992623,58,0.8077902948172099
59,1522286513.34883,59,0.8118305257163668
60,1522286513.705278,60,0.8119421064138257
61,1522286514.0896132,61,0.8133371892049595
62,1522286514.471061,62,0.8131976562377595
63,1522286514.858474,63,0.8137324264416578
64,1522286515.209908,64,0.8135270205697342
65,1522286515.5668302,65,0.812704803921318
66,1522286515.950664,66,0.8133217146565742
67,1522286516.332587,67,0.8131847616485537
68,1522286516.71859,68,0.8130706343145883
69,1522286517.088969,69,0.8129755283228934
70,1522286517.4521532,70,0.813547316634814
71,1522286517.803499,71,0.8120706775898422
72,1522286518.181396,72,0.811491188697001
73,1522286518.584745,73,0.8116593241465734
74,1522286518.989012,74,0.8111483945336158
75,1522286519.341006,75,0.8094205354527773
76,1522286519.6936588,76,0.8079806533921972
77,1522286520.079415,77,0.8106870046308744
78,1522286520.45007,78,0.8103381286652624
79,1522286520.8056152,79,0.8133026085933512
80,1522286521.162278,80,0.8151219661962977
81,1522286521.5281954,81,0.81598705544168
82,1522286521.880652,82,0.8167079630611908
83,1522286522.217553,83,0.8179597611637792
84,1522286522.5931368,84,0.8196539679516641
85,1522286522.934124,85,0.8204147650776656
86,1522286523.3040528,86,0.821048762646628
87,1522286523.666258,87,0.8183218852452837
88,1522286524.06246,88,0.8199557378509855
89,1522286524.45106,89,0.8193641564982593
90,1522286524.826738,90,0.8195222137583968
91,1522286525.1966212,91,0.8170497613369637
92,1522286525.5742779,92,0.8130362592738226
93,1522286525.904636,93,0.8116447993446835
94,1522286526.279881,94,0.8104852494190635
95,1522286526.62341,95,0.8095189578250256
96,1522286526.985974,96,0.8100157981978879
97,1522286527.350197,97,0.8097787901607857
98,1522286527.727676,98,0.8102323251405597
99,1522286528.094217,99,0.8112613126295577
100,1522286528.433635,100,0.8127698438731439
101,1522286528.792094,101,0.8088186198611548
102,1522286529.1538038,102,0.8087811415507005
103,1522286529.513982,103,0.8067967846140287
104,1522286529.871398,104,0.8057941955068255
105,1522286530.195467,105,0.8056097462549421
106,1522286530.586367,106,0.8041539552075461
107,1522286530.976674,107,0.8042428793398715
108,1522286531.3488722,108,0.8030148994470192
109,1522286531.70609,109,0.8019915828705204
110,1522286532.069901,110,0.8037429857282798
111,1522286532.441365,111,0.802598321438683
112,1522286532.8137972,112,0.8042486012007649
113,1522286533.217199,113,0.8062748760025431
114,1522286533.568812,114,0.8066613550024221
115,1522286533.941524,115,0.8063323791684702
116,1522286534.3204954,116,0.8073603159742846
117,1522286534.675627,117,0.8088679716459208
118,1522286534.989619,118,0.8114264347059009
119,1522286535.375162,119,0.8142095289224606
120,1522286535.7399216,120,0.8126225241016339
121,1522286536.105408,121,0.8132531450848328
122,1522286536.477212,122,0.8118255375704337
123,1522286536.8301609,123,0.8093337813083163
124,1522286537.207944,124,0.8072573177566674
125,1522286537.5679526,125,0.8068290147971777
126,1522286537.973896,126,0.8071231373310073
127,1522286538.340592,127,0.8067171977758096
128,1522286538.720601,128,0.8050768314797412
129,1522286539.111091,129,0.8043609012330812
130,1522286539.4829178,130,0.8070195010276803
131,1522286539.864898,131,0.8079329175230991
132,1522286540.266381,132,0.8060899312691951
133,1522286540.6327412,133,0.8071582760576889
134,1522286541.004952,134,0.8093506467147855
135,1522286541.3524392,135,0.8118286639290301
136,1522286541.680952,136,0.8132426366075451
137,1522286542.051035,137,0.8144209471729682
138,1522286542.431985,138,0.8154028726441498
139,1522286542.852823,139,0.8168721855368036
140,1522286543.190261,140,0.8180966129473447
141,1522286543.5626922,141,0.8184659274561227
142,1522286543.900165,142,0.8187736895467704
143,1522286544.233491,143,0.8177280746223046
144,1522286544.556467,144,0.8168567288519176
145,1522286544.902333,145,0.8167816490432646
146,1522286545.234375,146,0.8167190825360536
147,1522286545.568073,147,0.8147138187800409
148,1522286545.903033,148,0.8130427656500314
149,1522286546.2603214,149,0.8116502213750243
150,1522286546.6723466,150,0.8111408094791863
151,1522286547.011696,151,0.8107162995659882
152,1522286547.470948,152,0.8116646246383242
153,1522286547.8419,153,0.8111528121986032
154,1522286548.182065,154,0.8126794268321701
155,1522286548.545804,155,0.8119984806934748
156,1522286548.898263,156,0.8120820672445624
157,1522286549.275411,157,0.8108496393704683
158,1522286549.640932,158,0.8117757411420572
159,1522286550.005258,159,0.8086412426183802
160,1522286550.348469,160,0.80733124384865
161,1522286550.7229779,161,0.8055885365405413
162,1522286551.0663626,162,0.8073914887837846
163,1522286551.4398,163,0.8062897823198204
164,1522286551.8080962,164,0.8073248185998504
165,1522286552.1586509,165,0.8075363071665419
166,1522286552.496643,166,0.8070615059721182
167,1522286552.8426292,167,0.8073168799767652
168,1522286553.187783,168,0.8075296916473044
169,1522286553.536083,169,0.8083580763727537
170,1522286553.909471,170,0.8083973553106282
171,1522286554.291481,171,0.8077790460921901
172,1522286554.664225,172,0.8079148300768251
173,1522286555.0440788,173,0.8054238167306875
174,1522286555.4292886,174,0.803347972275573
175,1522286555.8336349,175,0.7996649768963107
176,1522286556.2168741,176,0.7978978974135922
177,1522286556.5747368,177,0.7964253311779935
178,1522286556.944253,178,0.7965002759816613
179,1522286557.3049982,179,0.7972137716513844
180,1522286557.6684859,180,0.7958552263761537
181,1522286558.0658278,181,0.7966762303134614
182,1522286558.4424028,182,0.7980114419278844
183,1522286558.78157,183,0.7997751599399037
184,1522286559.146826,184,0.7992917999499197
185,1522286559.515347,185,0.8008421249582663
186,1522286559.844393,186,0.8014830207985553
187,1522286560.200845,187,0.8033191839987961
188,1522286560.581582,188,0.8035472366656633
189,1522286560.925809,189,0.8050393638880528
190,1522286561.282975,190,0.804329678240044
191,1522286561.645403,191,0.8011341068667034
192,1522286562.000393,192,0.8004242557222528
193,1522286562.369611,193,0.782905629768544
194,1522286562.7278411,194,0.7819786498071202
195,1522286563.123233,195,0.7812061665059333
196,1522286563.5022411,196,0.7844686804216111
197,1522286563.8793151,197,0.7865364003513426
198,1522286564.279526,198,0.7889105419594521
199,1522286564.659682,199,0.7902379516328768
200,1522286565.0034811,200,0.7913441263607306
201,1522286565.366443,201,0.7929169803006088
202,1522286565.737005,202,0.7929256085838406
203,1522286566.113413,203,0.7935838404865339
204,1522286566.500215,204,0.7947834087387782
205,1522286566.863026,205,0.7938299239489817
206,1522286567.2629774,206,0.7930353532908181
207,1522286567.657226,207,0.7923732110756816
208,1522286568.0088818,208,0.7931235092297346
209,1522286568.411982,209,0.7937487576914456
210,1522286568.811575,210,0.793618756409538
211,1522286569.172173,211,0.794161463674615
212,1522286569.523884,212,0.7939626780621791
213,1522286569.8983052,213,0.792494940051816
214,1522286570.270659,214,0.79127182504318
215,1522286570.6885939,215,0.7909036042026499
216,1522286571.099369,216,0.7905967535022083
217,1522286571.48655,217,0.7903410445851736
218,1522286571.895309,218,0.790127953820978
219,1522286572.251004,219,0.7919035031841483
220,1522286572.655103,220,0.7875237526534569
221,1522286573.0061212,221,0.786478127211214
222,1522286573.396286,222,0.7875598976760118
223,1522286573.774126,223,0.7878103313966764
224,1522286574.164051,224,0.7854148594972303
225,1522286574.502951,225,0.7866738412476919
226,1522286574.876158,226,0.7890250760397431
227,1522286575.268438,227,0.790333396699786
228,1522286575.6784961,228,0.7901215805831551
229,1522286576.093976,229,0.7918981921526292
230,1522286576.4933221,230,0.7927276601271911
231,1522286576.84637,231,0.7934188834393259
232,1522286577.228044,232,0.7926928195327716
233,1522286577.669025,233,0.7946919329439763
234,1522286578.0342472,234,0.7963578607866469
235,1522286578.426424,235,0.7957930089888725
236,1522286578.785846,236,0.7972754241573937
237,1522286579.163759,237,0.7985107701311615
238,1522286579.56739,238,0.7995402251093011
239,1522286580.028351,239,0.8017001875910843
240,1522286580.473026,240,0.8028491146592369
241,1522286580.948686,241,0.8038065538826974
242,1522286581.3700411,242,0.8046044199022477
243,1522286581.765172,243,0.803316183251873
244,1522286582.2205062,244,0.8009405693765609
245,1522286582.5976331,245,0.7970077661471341
246,1522286582.996932,246,0.7969856384559451
247,1522286583.4031944,247,0.7950140737132876
248,1522286583.8292198,248,0.7927200614277395
249,1522286584.18726,249,0.7914594261897829
250,1522286584.5886471,250,0.7910599384914858
251,1522286584.9343274,251,0.7881228654095715
252,1522286585.368608,252,0.784373221174643
253,1522286585.814423,253,0.7812485176455357
254,1522286586.271349,254,0.7812487647046131
255,1522286586.8746061,255,0.7786448039205109
256,1522286587.297007,256,0.7771258782670925
257,1522286587.6872802,257,0.7778132318892437
258,1522286588.094668,258,0.7777349849077031
259,1522286588.564832,259,0.7815760290897527
260,1522286588.9910002,260,0.7828237742414605
261,1522286589.376259,261,0.7851656452012171
262,1522286589.756254,262,0.7871172043343476
263,1522286590.1335008,263,0.7880924619452896
264,1522286590.4864054,264,0.7895562182877414
265,1522286590.8226418,265,0.7907760152397845
266,1522286591.2466788,266,0.7924435543664871
267,1522286591.720063,267,0.7931821286387393
268,1522286592.166197,268,0.7937976071989494
269,1522286592.59729,269,0.7949615476657912
270,1522286592.9453828,270,0.7952804563881594
271,1522286593.349924,271,0.7961972553234662
272,1522286593.705066,272,0.796310212769555
273,1522286594.1328378,273,0.7957533023079626
274,1522286594.520087,274,0.7965912935899687
275,1522286594.880707,275,0.797940661324974
276,1522286595.242393,276,0.7977630511041449
277,1522286595.617743,277,0.7976150425867874
278,1522286595.9692008,278,0.7981427438223228
279,1522286596.3324294,279,0.7985824948519356
280,1522286596.707027,280,0.7969958290432797
281,1522286597.0360794,281,0.7976267325360664
282,1522286597.42407,282,0.796199360446722
283,1522286597.7913618,283,0.7696192587056017
284,1522286598.1702821,284,0.756583757254668
285,1522286598.5165598,285,0.7392104227122234
286,1522286598.909257,286,0.7364513939268528
287,1522286599.3227258,287,0.7380584532723773
288,1522286599.7546608,288,0.7439549610603144
289,1522286600.08003,289,0.7495197592169288
290,1522286600.4546368,290,0.7548081326807741
291,1522286600.907091,291,0.7592151105673117
292,1522286601.333087,292,0.7622365504727597
293,1522286601.7335,293,0.7654054587272998
294,1522286602.130941,294,0.7680462156060832
295,1522286602.5404851,295,0.7715489296717359
296,1522286602.890285,296,0.7731657747264467
297,1522286603.2456946,297,0.7732110622720387
298,1522286603.59531,298,0.7752019268933656
299,1522286603.9741971,299,0.777512022411138
300,1522286604.4187381,300,0.7794371020092817
301,1522286604.8475301,301,0.7680205016744015
302,1522286605.259488,302,0.7604597930620012
303,1522286605.6000938,303,0.7561123275516676
304,1522286605.947084,304,0.7583488146263897
305,1522286606.2751698,305,0.7595615121886581
306,1522286606.599485,306,0.7618741768238817
307,1522286606.9381359,307,0.7624993140199015
308,1522286607.3046448,308,0.7630202616832512
309,1522286607.642603,309,0.7641054264027094
310,1522286607.9939609,310,0.7637076470022578
311,1522286608.35666,311,0.7640272058352149
312,1522286608.718078,312,0.7642935048626791
313,1522286609.0756881,313,0.7638643790522326
314,1522286609.416204,314,0.7641578158768604
315,1522286609.7665422,315,0.763100263230717
316,1522286610.115746,316,0.7641720943589309
317,1522286610.498846,317,0.7650652869657757
318,1522286610.869077,318,0.7658096141381463
319,1522286611.2616892,319,0.7670809284484552
320,1522286611.6047866,320,0.766838273707046
321,1522286611.9589992,321,0.7679381447558717
322,1522286612.332281,322,0.7688547039632263
323,1522286612.656324,323,0.7689674616360219
324,1522286613.016727,324,0.7710145513633516
325,1522286613.388042,325,0.7707673344694597
326,1522286613.7212849,326,0.7705613203912163
327,1522286614.0710046,327,0.7716917253260136
328,1522286614.430082,328,0.7745868544383447
329,1522286614.790951,329,0.7743952953652872
330,1522286615.142466,330,0.776188787804406
331,1522286615.476305,331,0.7763812815036717
332,1522286615.841302,332,0.7778437762530597
333,1522286616.2933118,333,0.778411480210883
334,1522286616.6910071,334,0.7788845668424025
335,1522286617.014495,335,0.7792788057020021
336,1522286617.347449,336,0.7802583797516683
337,1522286617.684065,337,0.7797726081263903
338,1522286618.0031116,338,0.7800188401053252
339,1522286618.3331242,339,0.7808750750877711
340,1522286618.6618502,340,0.780286520906476
341,1522286618.9890182,341,0.7804471007553967
342,1522286619.3321939,342,0.7799298756294972
343,1522286619.6702762,343,0.7794988546912476
344,1522286620.001675,344,0.778488628909373
345,1522286620.353516,345,0.7782978157578109
346,1522286620.689114,346,0.7787898464648424
347,1522286621.016285,347,0.7818040387207019
348,1522286621.368858,348,0.7817116989339181
349,1522286621.705696,349,0.7803326657782651
350,1522286622.036077,350,0.7817876381485542
351,1522286622.3702028,351,0.7803959484571285
352,1522286622.70249,352,0.7818403737142737
353,1522286623.054938,353,0.7810909364285614
354,1522286623.407229,354,0.7817684886904679
355,1522286623.7442288,355,0.7842862405753899
356,1522286624.09303,356,0.7857333254794916
357,1522286624.4221199,357,0.7882413128995763
358,1522286624.75045,358,0.7870760940829802
359,1522286625.0782454,359,0.7887092450691502
360,1522286625.4128392,360,0.7907212458909585
361,1522286625.741952,361,0.7923979132424654
362,1522286626.074006,362,0.7944461777020544
363,1522286626.387216,363,0.7935488980850454
364,1522286626.709399,364,0.7954053317375377
365,1522286627.027342,365,0.7963013181146148
366,1522286627.350452,366,0.7963969317621789
367,1522286627.678557,367,0.7951745264684824
368,1522286627.995882,368,0.794155855390402
369,1522286628.345657,369,0.7946090461586683
370,1522286628.682514,370,0.7949867051322236
371,1522286629.0125759,371,0.796603504276853
372,1522286629.347415,372,0.7986018785640441
373,1522286629.7350886,373,0.7989651071367034
374,1522286630.078986,374,0.799918839280586
375,1522286630.4113321,375,0.8000625744004883
376,1522286630.751317,376,0.8021354786670736
377,1522286631.0882108,377,0.801909773889228
378,1522286631.419252,378,0.8043258532410233
379,1522286631.760587,379,0.8050371693675193
380,1522286632.077952,380,0.8069320161395994
381,1522286632.39775,381,0.8072089717829996
382,1522286632.713693,382,0.8061376848191664
383,1522286633.0310788,383,0.806547029015972
384,1522286633.357328,384,0.8062371075133099
385,1522286633.8280056,385,0.8046767562610915
386,1522286634.177995,386,0.8053295885509095
387,1522286634.5606148,387,0.8039204904590913
388,1522286634.907295,388,0.8040483253825761
389,1522286635.228655,389,0.8054569378188133
390,1522286635.542047,390,0.8059797398490112
391,1522286635.876996,391,0.8057643665408426
392,1522286636.21651,392,0.8049338471173688
393,1522286636.541962,393,0.804892789264474
394,1522286636.8688152,394,0.8029054493870618
395,1522286637.2062461,395,0.8005982911558848
396,1522286637.5407891,396,0.8012798259632372
397,1522286637.891562,397,0.799894646636031
398,1522286638.232124,398,0.7987403305300258
399,1522286638.5708814,399,0.7977784004416881
400,1522286638.9143062,400,0.7956747087014067
401,1522286639.2444859,401,0.7971768405845056
402,1522286639.5783448,402,0.7971265338204213
403,1522286639.922059,403,0.7951314865170178
404,1522286640.2601562,404,0.7960731137641814
405,1522286640.6001348,405,0.7955557198034844
406,1522286640.9325726,406,0.7970776831695703
407,1522286641.289976,407,0.8002991109746419
408,1522286641.6290278,408,0.8023325924788682
409,1522286641.963648,409,0.8040271603990569
410,1522286642.3047428,410,0.8047882586658807
411,1522286642.634451,411,0.8047714655549005
412,1522286642.972178,412,0.8047574712957505
413,1522286643.32188,413,0.8040947677464587
414,1522286643.656358,414,0.8054956397887155
415,1522286643.976265,415,0.8053609498239296
416,1522286644.3075712,416,0.805248708186608
417,1522286644.650173,417,0.8058062151555065
418,1522286645.0862439,418,0.804968720962922
419,1522286645.5087368,419,0.8042708091357684
420,1522286645.845813,420,0.8043402576131404
421,1522286646.1907752,421,0.8043981313442836
422,1522286646.5449471,422,0.803795317786903
423,1522286646.897187,423,0.8039440148224193
424,1522286647.249119,424,0.8027658456853494
425,1522286647.578642,425,0.8043882047377912
426,1522286647.907518,426,0.8050891289481592
427,1522286648.248024,427,0.806324274123466
428,1522286648.600944,428,0.8060514784362216
429,1522286648.9363892,429,0.8051731070301846
430,1522286649.276059,430,0.8050921725251539
431,1522286649.5998678,431,0.8037226437709616
432,1522286649.945427,432,0.8032324114758014
433,1522286650.276269,433,0.8047770095631678
434,1522286650.61348,434,0.8047620913026399
435,1522286650.9501598,435,0.8034475760855333
436,1522286651.2921002,436,0.803003188404611
437,1522286651.6328368,437,0.8045859903371758
438,1522286651.958411,438,0.8039518669476464
439,1522286652.2970636,439,0.7799859307897054
440,1522286652.734821,440,0.7808476506580877
441,1522286653.0629652,441,0.7802636672150731
442,1522286653.4053068,442,0.7784749310125609
443,1522286653.76093,443,0.7769843175104675
444,1522286654.095246,444,0.7770442229253895
445,1522286654.441625,445,0.7751410191044914
446,1522286654.78958,446,0.7742060575870761
447,1522286655.135293,447,0.7721248396558967
448,1522286655.466841,448,0.7677863247132473
449,1522286655.810348,449,0.7661240205943727
450,1522286656.160707,450,0.7634366838286439
451,1522286656.513869,451,0.7605461948572032
452,1522286656.8883471,452,0.7594395373810028
453,1522286657.2338614,453,0.7585173228175024
454,1522286657.5745301,454,0.757748810681252
455,1522286657.891956,455,0.7571083839010433
456,1522286658.2485,456,0.7559236532508693
457,1522286658.558165,457,0.7562384610423911
458,1522286658.8805306,458,0.7565008008686591
459,1522286659.202034,459,0.7567194173905493
460,1522286659.5618088,460,0.7549484728254577
461,1522286659.9006011,461,0.7560768523545481
462,1522286660.2345529,462,0.7583192519621235
463,1522286660.5783222,463,0.7575837516351029
464,1522286660.9380882,464,0.7569708346959191
465,1522286661.279666,465,0.7577621539132658
466,1522286661.627671,466,0.7577705449277216
467,1522286661.9775329,467,0.757777537439768
468,1522286662.3128152,468,0.7571323228664733
469,1522286662.65995,469,0.7578967273887277
470,1522286662.992598,470,0.7591847728239398
471,1522286663.345917,471,0.7596071023532832
472,1522286663.688884,472,0.759959043627736
473,1522286664.0424821,473,0.7609033696897801
474,1522286664.392061,474,0.7610392664081501
475,1522286664.7393954,475,0.7605014720067917
476,1522286665.094489,476,0.7620064350056599
477,1522286665.4062011,477,0.7619584875047166
478,1522286665.734771,478,0.7619185312539305
479,1522286666.075379,479,0.7625362760449421
480,1522286666.4074614,480,0.7637021050374517
481,1522286666.7593136,481,0.7627205041978764
482,1522286667.1006012,482,0.7632045868315636
483,1522286667.439229,483,0.763607989026303
484,1522286667.786616,484,0.7626420741885858
485,1522286668.1063738,485,0.7618371451571547
486,1522286668.42133,486,0.7611663709642956
487,1522286668.7473412,487,0.7625605174702463
488,1522286669.089685,488,0.7637223062252052
489,1522286669.42189,489,0.7646904635210043
490,1522286669.7814891,490,0.7674503862675036
491,1522286670.1360002,491,0.7690992802229197
492,1522286670.48428,492,0.7698223168524332
493,1522286670.839444,493,0.7704248473770275
494,1522286671.2164092,494,0.7696248728141897
495,1522286671.5950332,495,0.7709113523451581
496,1522286671.934762,496,0.7713323769542983
497,1522286672.316839,497,0.7703811474619152
498,1522286672.6752212,498,0.7721926228849294
499,1522286673.02732,499,0.7737021857374411
500,1522286673.3841422,500,0.7743091131145341
501,1522286673.72721,501,0.7754659275954451
502,1522286674.062473,502,0.7744768146628709
503,1522286674.39942,503,0.7762567205523925
504,1522286674.768277,504,0.7783910171269937
505,1522286675.09507,505,0.7775654309391613
506,1522286675.4985712,506,0.7768774424493011
507,1522286675.859037,507,0.7769551603744176
508,1522286676.2141669,508,0.776368883645348
509,1522286676.533984,509,0.7752292780377901
510,1522286676.882602,510,0.7742796066981584
511,1522286677.2201018,511,0.7741392555817987
512,1522286677.573637,512,0.7733712546514988
513,1522286677.927003,513,0.772731253876249
514,1522286678.2809598,514,0.7721979198968741
515,1522286678.628083,515,0.7724045165807284
516,1522286679.001591,516,0.7725766804839403
517,1522286679.389938,517,0.7720691087366169
518,1522286679.7522302,518,0.7709950906138474
519,1522286680.0799801,519,0.7707511171782062
520,1522286680.416364,520,0.7705478059818385
521,1522286680.751107,521,0.7684252549848654
522,1522286681.09477,522,0.7686095874873877
523,1522286681.412703,523,0.7687631979061563
524,1522286681.778888,524,0.7688912065884637
525,1522286682.1121204,525,0.7702999638237197
526,1522286682.451953,526,0.771473928186433
527,1522286682.81926,527,0.7718011901553609
528,1522286683.176928,528,0.771422866796134
529,1522286683.546166,529,0.7711075973301118
530,1522286683.949858,530,0.7701938311084265
531,1522286684.298155,531,0.7707344425903555
532,1522286684.682188,532,0.7724870354919628
533,1522286685.0505052,533,0.7732964879099691
534,1522286685.4075642,534,0.7733199899249743
535,1522286685.729574,535,0.7726885332708118
536,1522286686.071125,536,0.7721623193923431
537,1522286686.4121091,537,0.7710727661602861
538,1522286686.7896802,538,0.7708158468002384
539,1522286687.1576169,539,0.7692996640001987
540,1522286687.473131,540,0.7686872200001656
541,1522286687.835816,541,0.7675258083334714
542,1522286688.206133,542,0.7672090069445595
543,1522286688.553414,543,0.7675960474537997
544,1522286688.941849,544,0.7666164978781663
545,1522286689.291269,545,0.7658002065651386
546,1522286689.662535,546,0.7651199638042822
547,1522286690.022507,547,0.7645530948369018
548,1522286690.376678,548,0.7640807040307516
549,1522286690.7736561,549,0.762384961692293
550,1522286691.134049,550,0.7622739264102442
551,1522286691.505306,551,0.7628324386752035
552,1522286691.900307,552,0.7632978655626697
553,1522286692.2473161,553,0.7623836379688913
554,1522286692.6211698,554,0.7616217816407427
555,1522286693.024886,555,0.7596848180339522
556,1522286693.373632,556,0.7587217233616268
557,1522286693.714992,557,0.7579191444680223
558,1522286694.063803,558,0.7579013703900187
559,1522286694.4041338,559,0.7572355169916822
560,1522286694.7807226,560,0.7579827224930686
561,1522286695.1383,561,0.7592564354108906
562,1522286695.5067918,562,0.7590157795090755
563,1522286695.857497,563,0.7588152329242296
564,1522286696.2200198,564,0.7606012357701913
565,1522286696.5881238,565,0.7594854048084928
566,1522286696.961457,566,0.758555545673744
567,1522286697.306933,567,0.7577806630614533
568,1522286697.6487694,568,0.7571349275512111
569,1522286698.0008302,569,0.7559457729593425
570,1522286698.364744,570,0.7556058524661188
571,1522286698.737362,571,0.7546715437217656
572,1522286699.0903108,572,0.754543994768138
573,1522286699.4403858,573,0.7544377039734483
574,1522286699.7663329,574,0.7543491283112069
575,1522286700.1033614,575,0.7542753152593391
576,1522286700.460051,576,0.7535627627161159
577,1522286700.788505,577,0.7542710522634299
578,1522286701.124838,578,0.755512335219525
579,1522286701.480583,579,0.7571977793496042
580,1522286701.80932,580,0.7605554411246702
581,1522286702.158627,581,0.7633534926038918
582,1522286702.4875572,582,0.7663362438365764
583,1522286702.8005528,583,0.768170828197147
584,1522286703.139245,584,0.7683975651642891
585,1522286703.5339189,585,0.7724927626369076
586,1522286703.889886,586,0.7759054271974228
587,1522286704.24108,587,0.7767961893311857
588,1522286704.6039631,588,0.7788405744426548
589,1522286704.951618,589,0.7805442287022123
590,1522286705.290727,590,0.7800108155851768
591,1522286705.6639369,591,0.7808683879876473
592,1522286705.997906,592,0.7822340733230395
593,1522286706.3213189,593,0.7814190194358663
594,1522286706.6885982,594,0.7820418911965553
595,1522286707.038089,595,0.7819099093304628
596,1522286707.3725731,596,0.7817999244420523
597,1522286707.719302,597,0.7823593120350436
598,1522286708.0567849,598,0.7828254683625363
599,1522286708.390765,599,0.7832139319687803
600,1522286708.7067368,600,0.7835376516406503
601,1522286709.0469706,601,0.7831563763672086
602,1522286709.413448,602,0.7834896886393405
603,1522286709.7805922,603,0.7831164071994504
604,1522286710.109865,604,0.7821542976662088
605,1522286710.4508214,605,0.7800504563885073
606,1522286710.817141,606,0.7802503803237562
607,1522286711.158885,607,0.7791149002697968
608,1522286711.503398,608,0.7788197085581641
609,1522286711.8770778,609,0.7792247571318034
610,1522286712.2335622,610,0.7789112559431695
611,1522286712.625124,611,0.7779989632859745
612,1522286713.0153658,612,0.7759366360716454
613,1522286713.38235,613,0.7748690717263711
614,1522286713.706132,614,0.773979434771976
615,1522286714.0947928,615,0.7745401539766467
616,1522286714.456088,616,0.7750074199805389
617,1522286714.816952,617,0.7766988916504491
618,1522286715.180492,618,0.7800615763753742
619,1522286715.5335832,619,0.7822127719794785
620,1522286715.903293,620,0.7827033516495653
621,1522286716.246933,621,0.7844142513746377
622,1522286716.5930462,622,0.7845379178121982
623,1522286716.93649,623,0.7839899315101652
624,1522286717.376994,624,0.783533276258471
625,1522286717.749225,625,0.7838037718820592
626,1522286718.0999026,626,0.782076059901716
627,1522286718.422144,627,0.7812873415847634
628,1522286718.769423,628,0.7812811179873029
629,1522286719.15775,629,0.780624889989419
630,1522286719.535306,630,0.7787759499911826
631,1522286719.8876119,631,0.7798393333259855
632,1522286720.259056,632,0.7800744444383213
633,1522286720.628508,633,0.7809214120319345
634,1522286721.037035,634,0.7809761766932787
635,1522286721.361641,635,0.7810218139110656
636,1522286721.732167,636,0.7804088032592214
637,1522286722.107948,637,0.7792469193826844
638,1522286722.490149,638,0.7789297244855704
639,1522286722.865782,639,0.7773633120713087
640,1522286723.246142,640,0.7754069267260906
641,1522286723.599932,641,0.7744276472717422
642,1522286723.927356,642,0.7729605393931185
643,1522286724.240577,643,0.7710869078275988
644,1522286724.5786278,644,0.7721297148563324
645,1522286724.969437,645,0.771696637380277
646,1522286725.349477,646,0.7700336561502309
647,1522286725.708718,647,0.7660436717918591
648,1522286726.046005,648,0.7627186848265493
649,1522286726.385888,649,0.7612499456887911
650,1522286726.715918,650,0.7626301630739927
651,1522286727.0557961,651,0.7611761775616604
652,1522286727.400608,652,0.7612666063013838
653,1522286727.7915,653,0.7587377969178198
654,1522286728.158165,654,0.7572814974315165
655,1522286728.493356,655,0.7580210395262639
656,1522286728.8459818,656,0.7566841996052198
657,1522286729.1834009,657,0.7581743330043499
658,1522286729.506197,658,0.7581140275036249
659,1522286729.864076,659,0.7574127312530208
660,1522286730.2309349,660,0.7581304010441838
661,1522286730.5974982,661,0.7593795008701532
662,1522286730.9664938,662,0.7578162507251276
663,1522286731.312606,663,0.7571645839376063
664,1522286731.6760461,664,0.7585746532813387
665,1522286732.0084732,665,0.7590986694011155
666,1522286732.340811,666,0.7595353495009296
667,1522286732.6719198,667,0.757946124584108
668,1522286732.985903,668,0.7585748954867567
669,1522286733.3249109,669,0.7590988712389639
670,1522286733.637263,670,0.75888447603247
671,1522286733.949749,671,0.7587058133603916
672,1522286734.268154,672,0.7585569278003264
673,1522286734.61645,673,0.758432856500272
674,1522286734.953846,674,0.75767842208356
675,1522286735.28335,675,0.7570497267363
676,1522286735.6113238,676,0.7552237306135834
677,1522286735.92909,677,0.7556551921779862
678,1522286736.278613,678,0.7553637018149885
679,1522286736.6390278,679,0.7544697515124904
680,1522286736.9989178,680,0.7556779179270753
681,1522286737.378602,681,0.7553826399392294
682,1522286737.801354,682,0.7570896999493578
683,1522286738.1660788,683,0.7533039166244648
684,1522286738.5075042,684,0.7527532638537207
685,1522286738.843036,685,0.7522943865447673
686,1522286739.165108,686,0.7525630304539728
687,1522286739.485739,687,0.7527869003783106
688,1522286739.8146508,688,0.7549265836485923
689,1522286740.1547468,689,0.7567096530404936
690,1522286740.4839141,690,0.7575445025337447
691,1522286740.8194509,691,0.7588912521114539
692,1522286741.1469312,692,0.7600135434262115
693,1522286741.482723,693,0.760297744521843
694,1522286741.802212,694,0.7605345787682025
695,1522286742.120652,695,0.7607319406401687
696,1522286742.4643939,696,0.7608964088668073
697,1522286742.8052511,697,0.7610334657223393
698,1522286743.154559,698,0.7611476797686161
699,1522286743.4783962,699,0.76189389980718
700,1522286743.8059242,700,0.7625157498393166
701,1522286744.13859,701,0.7617318748660972
702,1522286744.4629722,702,0.7617296873884143
703,1522286744.7966669,703,0.7610768228236786
704,1522286745.1349108,704,0.7605327690197321
705,1522286745.462869,705,0.7607304325164435
706,1522286745.794089,706,0.7608951520970362
707,1522286746.1238358,707,0.7610324184141969
708,1522286746.441828,708,0.7598447236784974
709,1522286746.7828882,709,0.7608081030654146
710,1522286747.097016,710,0.7609598775545121
711,1522286747.4303956,711,0.7617373979620934
712,1522286747.7515774,712,0.7630363733017445
713,1522286748.085688,713,0.7628167694181204
714,1522286748.422605,714,0.7632848078484337
715,1522286748.7452366,715,0.7630237982070281
716,1522286749.101425,716,0.7628062901725234
717,1522286749.460493,717,0.7619739918104362
718,1522286749.796672,718,0.7612804098420303
719,1522286750.147767,719,0.7613534665350252
720,1522286750.485858,720,0.7607633054458544
721,1522286750.8759758,721,0.7596204628715453
722,1522286751.2142909,722,0.7593191357262877
723,1522286751.5539124,723,0.7603701131052398
724,1522286751.885556,724,0.7599438442543665
725,1522286752.213778,725,0.7582865368786387
726,1522286752.5435688,726,0.7575564890655323
727,1522286752.8888009,727,0.7575991575546103
728,1522286753.236042,728,0.7595878396288419
729,1522286753.560231,729,0.7612450746907016
730,1522286753.8770392,730,0.7619750622422514
731,1522286754.2091134,731,0.7619323435352094
732,1522286754.550173,732,0.7618967446126745
733,1522286754.879614,733,0.7631691621772287
734,1522286755.2109962,734,0.7642295101476907
735,1522286755.548916,735,0.765113133456409
736,1522286755.8719199,736,0.7651984445470075
737,1522286756.2183769,737,0.7652695371225062
738,1522286756.581284,738,0.7679329476020885
739,1522286756.978016,739,0.7701524563350738
740,1522286757.3374774,740,0.7720020469458949
741,1522286757.711225,741,0.7722412891215791
742,1522286758.150099,742,0.7730916992679826
743,1522286758.61838,743,0.774451416056652
744,1522286759.107923,744,0.77428243004721
745,1522286759.565993,745,0.7754436917060082
746,1522286759.951749,746,0.7764114097550069
747,1522286760.302312,747,0.7772178414625057
748,1522286760.6523368,748,0.7778898678854215
749,1522286760.9774091,749,0.7791009315711845
750,1522286761.3242211,750,0.7794591096426537
751,1522286761.76563,751,0.7791065497022115
752,1522286762.218981,752,0.7801148330851763
753,1522286762.643533,753,0.7803040275709803
754,1522286763.102886,754,0.7804616896424835
755,1522286763.5233471,755,0.7805930747020696
756,1522286763.9798288,756,0.7807025622517247
757,1522286764.5033019,757,0.779491718543104
758,1522286764.9233446,758,0.7778316404525867
759,1522286765.3190858,759,0.7797034503771556
760,1522286765.7549582,760,0.783216416980963
761,1522286766.146554,761,0.7861438891508025
762,1522286766.479064,762,0.7885834492923354
763,1522286766.8321712,763,0.790616416076946
764,1522286767.20683,764,0.791659513397455
765,1522286767.631404,765,0.7938308444978792
766,1522286768.066806,766,0.7943382037482327
767,1522286768.46523,767,0.7947610031235273
768,1522286768.9247098,768,0.7951133359362728
769,1522286769.360223,769,0.7960579882802272
770,1522286769.7944212,770,0.7961941569001894
771,1522286770.224433,771,0.7969586724168245
772,1522286770.648967,772,0.7969447270140204
773,1522286771.107862,773,0.796933105845017
774,1522286771.546952,774,0.7975744632041809
775,1522286772.018239,775,0.7987599693368175
776,1522286772.4314241,776,0.7977947661140146
777,1522286772.848995,777,0.7976414717616788
778,1522286773.253458,778,0.7923053931347324
779,1522286773.6507561,779,0.7891607442789437
780,1522286774.028106,780,0.7871912452324531
781,1522286774.411625,781,0.7868520793603776
782,1522286774.782746,782,0.786569441133648
783,1522286775.148415,783,0.78633390927804
784,1522286775.5163212,784,0.7867886743983667
785,1522286775.902132,785,0.7891207703319723
786,1522286776.230575,786,0.7904131419433102
787,1522286776.58494,787,0.7908390766194252
788,1522286776.927387,788,0.7918450638495211
789,1522286777.280962,789,0.7926833865412675
790,1522286777.635979,790,0.7927309471177229
791,1522286777.950508,791,0.7934216225981024
792,1522286778.30034,792,0.7946482271650854
793,1522286778.666198,793,0.7950193559709045
794,1522286779.008201,794,0.794677588309087
795,1522286779.351596,795,0.7937417402575725
796,1522286779.704833,796,0.7936129085479771
797,1522286780.045001,797,0.7922034654566477
798,1522286780.3863099,798,0.7903778878805396
799,1522286780.781304,799,0.7908096982337829
800,1522286781.1520538,800,0.7918205818614857
801,1522286781.4790568,801,0.7913609015512382
802,1522286781.84131,802,0.7909778346260318
803,1522286782.2299,803,0.7919606955216932
804,1522286782.604422,804,0.792128704601411
805,1522286782.99074,805,0.7916176705011759
806,1522286783.3990881,806,0.7885876420843132
807,1522286783.7319212,807,0.7880157434035944
808,1522286784.0871642,808,0.7855860361696619
809,1522286784.453354,809,0.7855144051413849
810,1522286784.81303,810,0.7854547126178208
811,1522286785.1605592,811,0.7847539271815174
812,1522286785.502573,812,0.7848209809845978
813,1522286785.8634794,813,0.7835747758204981
814,1522286786.265992,814,0.7831873131837483
815,1522286786.638052,815,0.7828644276531237
816,1522286787.003547,816,0.7825953563776031
817,1522286787.3327289,817,0.7836732136480025
818,1522286787.6661694,818,0.784571428040002
819,1522286788.019947,819,0.7859709817000017
820,1522286788.379335,820,0.7877883180833348
821,1522286788.737434,821,0.7893027650694457
822,1522286789.079663,822,0.7905648042245381
823,1522286789.4308288,823,0.7909654618537818
824,1522286789.782191,824,0.7919503848781515
825,1522286790.1251118,825,0.7940732373984596
826,1522286790.477143,826,0.795842281165383
827,1522286790.8114321,827,0.7973164843044859
828,1522286791.151774,828,0.7985449869204049
829,1522286791.500639,829,0.7995687391003373
830,1522286791.831965,830,0.8004218659169478
831,1522286792.1798608,831,0.7998307215974565
832,1522286792.5261812,832,0.800640184664547
833,1522286792.8935502,833,0.8006636955537891
834,1522286793.233844,834,0.8013343296281575
835,1522286793.588324,835,0.8025442330234647
836,1522286793.924635,836,0.8048545691862206
837,1522286794.2857802,837,0.8061288076551838
838,1522286794.663784,838,0.8058885897126531
839,1522286795.0581286,839,0.8063394497605443
840,1522286795.414423,840,0.8080172498004536
841,1522286795.784698,841,0.8087643748337113
842,1522286796.119849,842,0.8093869790280928
843,1522286796.4885259,843,0.8092547741900773
844,1522286796.8915641,844,0.8091446034917311
845,1522286797.24855,845,0.8090527945764425
846,1522286797.6201699,846,0.8083252454803687
847,1522286798.0117009,847,0.8090210379003071
848,1522286798.388972,848,0.8096008649169226
849,1522286798.749712,849,0.8100840540974354
850,1522286799.1472352,850,0.8104867117478629
851,1522286799.546808,851,0.8108222597898858
852,1522286799.9238482,852,0.8111018831582381
853,1522286800.31532,853,0.809381777631865
854,1522286800.667368,854,0.8085993980265541
855,1522286801.0189009,855,0.8085984566887952
856,1522286801.3807008,856,0.8085976722406626
857,1522286801.7378972,857,0.8059928518672188
858,1522286802.090134,858,0.804473209889349
859,1522286802.4733539,859,0.8038578832411242
860,1522286802.856197,860,0.8026940693676035
861,1522286803.243138,861,0.801724224473003
862,1522286803.613346,862,0.8015670620608357
863,1522286803.974144,863,0.8007850517173631
864,1522286804.3302774,864,0.8007844180978025
865,1522286804.670553,865,0.8007838900815021
866,1522286805.018152,866,0.8007834500679183
867,1522286805.365385,867,0.8007830833899319
868,1522286805.713117,868,0.79948069449161
869,1522286806.0563982,869,0.7990464120763416
870,1522286806.4011352,870,0.798684510063618
871,1522286806.7513711,871,0.7983829250530149
872,1522286807.09264,872,0.7987826458775125
873,1522286807.4385939,873,0.7997667882312604
874,1522286807.801646,874,0.8005869068593836
875,1522286808.156677,875,0.801921380716153
876,1522286808.4871619,876,0.8030334422634609
877,1522286808.843238,877,0.803309118552884
878,1522286809.183671,878,0.80353884879407
879,1522286809.559754,879,0.803730290661725
880,1522286810.042305,880,0.8038898255514374
881,1522286810.4101481,881,0.8046738129595311
882,1522286810.7896821,882,0.8046760941329426
883,1522286811.1327288,883,0.8046779951107854
884,1522286811.4645028,884,0.8046795792589878
885,1522286811.825661,885,0.8053319410491564
886,1522286812.179971,886,0.8052245342076303
887,1522286812.519159,887,0.8044839868396918
888,1522286812.861834,888,0.8032158223664099
889,1522286813.196764,889,0.8034611019720083
890,1522286813.538311,890,0.8030144599766735
891,1522286813.892653,891,0.803944341647228
892,1522286814.2373812,892,0.8047192430393566
893,1522286814.6125374,893,0.8053649941994638
894,1522286815.035382,894,0.8046010368328865
895,1522286815.4406679,895,0.8046154473607388
896,1522286815.8569658,896,0.8046274561339489
897,1522286816.197006,897,0.8052885051116241
898,1522286816.5489511,898,0.8058393792596867
899,1522286816.890959,899,0.8062984410497389
900,1522286817.219939,900,0.8060299508747824
901,1522286817.549186,901,0.8051551673956518
902,1522286817.88659,902,0.8044261811630432
903,1522286818.198329,903,0.804469734302536
904,1522286818.5331042,904,0.8032039452521134
905,1522286818.855337,905,0.8034512043767612
906,1522286819.181164,906,0.803657253647301
907,1522286819.5259366,907,0.8038289613727507
908,1522286819.848656,908,0.8033210094772922
909,1522286820.18414,909,0.8028977162310769
910,1522286820.515413,910,0.8025449718592307
911,1522286820.860767,911,0.8015999765493589
912,1522286821.178591,912,0.8014635221244657
913,1522286821.527498,913,0.8006987684370547
914,1522286821.853214,914,0.8013635570308788
915,1522286822.182864,915,0.8012665058590656
916,1522286822.507888,916,0.8011856298825546
917,1522286822.8372204,917,0.8017692749021288
918,1522286823.158576,918,0.8016046040851073
919,1522286823.474237,919,0.8008163367375893
920,1522286823.797539,920,0.8014615306146577
921,1522286824.132577,921,0.8013481505122148
922,1522286824.4859679,922,0.8019047087601789
923,1522286824.8188472,923,0.8030195489668157
924,1522286825.1289248,924,0.8026464991390131
925,1522286825.455982,925,0.8023356242825109
926,1522286825.8406289,926,0.8033786452354257
927,1522286826.204142,927,0.8048988710295213
928,1522286826.517416,928,0.8055146841912677
929,1522286826.8547401,929,0.8053768201593897
930,1522286827.252694,930,0.8059129751328247
931,1522286827.663153,931,0.8057087292773538
932,1522286828.099761,932,0.8048874827311281
933,1522286828.47349,933,0.8055051939426067
934,1522286828.834859,934,0.8040668282855055
935,1522286829.15986,935,0.8048213152379212
936,1522286829.49408,936,0.804147971031601
937,1522286829.861193,937,0.804237892526334
938,1522286830.272825,938,0.8043128271052784
939,1522286830.6497269,939,0.804375272587732
940,1522286830.98779,940,0.80377626882311
941,1522286831.3968868,941,0.8032770990192584
942,1522286831.8294232,942,0.8035121658493819
943,1522286832.182217,943,0.8043590965411516
944,1522286832.5483189,944,0.8044138304509596
945,1522286832.946789,945,0.8044594420424663
946,1522286833.306806,946,0.8064505767020553
947,1522286833.709374,947,0.8068077722517129
948,1522286834.092035,948,0.8077564768764274
949,1522286834.4703512,949,0.8085470640636895
950,1522286834.8474789,950,0.8098569283864079
951,1522286835.244338,951,0.8115995236553398
952,1522286835.6440349,952,0.8124006447127832
953,1522286836.005176,953,0.8124172039273192
954,1522286836.4041548,954,0.812431003272766
955,1522286836.821546,955,0.812442502727305
956,1522286837.2605882,956,0.8118010439394208
957,1522286837.6355062,957,0.8112664949495173
958,1522286838.0569768,958,0.812774162457931
959,1522286838.5175512,959,0.8127284687149424
960,1522286838.885121,960,0.813341432262452
961,1522286839.313437,961,0.8138522352187101
962,1522286839.7356849,962,0.814277904348925
963,1522286840.156993,963,0.8133305452907709
964,1522286840.5128071,964,0.8131921210756424
965,1522286840.9367821,965,0.8130767675630353
966,1522286841.379693,966,0.8129806396358626
967,1522286841.7255714,967,0.8122494913632188
968,1522286842.1173296,968,0.8122912428026823
969,1522286842.454241,969,0.8123260356689018
970,1522286842.7795231,970,0.8123550297240848
971,1522286843.106129,971,0.8123791914367373
972,1522286843.448711,972,0.8123993261972811
973,1522286843.7658694,973,0.8124161051644008
974,1522286844.095944,974,0.8111280043036673
975,1522286844.416694,975,0.8100545869197228
976,1522286844.756048,976,0.807857989099769
977,1522286845.083801,977,0.8066785325831409
978,1522286845.4154868,978,0.8076487771526174
979,1522286845.758582,979,0.8078062726271812
980,1522286846.081841,980,0.8085885605226509
981,1522286846.421962,981,0.8098915087688758
982,1522286846.746659,982,0.8109772989740632
983,1522286847.1079922,983,0.8105800408117193
984,1522286847.529174,984,0.8095979506764328
985,1522286847.8731391,985,0.8094305838970273
986,1522286848.331429,986,0.8092911115808561
987,1522286848.8230731,987,0.8078728013173802
988,1522286849.235127,988,0.8073419177644834
989,1522286849.5937972,989,0.8068995148037361
990,1522286849.9254851,990,0.8078329290031134
991,1522286850.29986,991,0.8086107741692612
992,1522286850.651974,992,0.8092589784743842
993,1522286850.984746,993,0.8071949820619868
994,1522286851.340936,994,0.8074281100516557
995,1522286851.701078,995,0.8082734250430464
996,1522286852.0440588,996,0.8089778542025386
997,1522286852.389647,997,0.8082627951687822
998,1522286852.7061539,998,0.8102710793073185
999,1522286853.074239,999,0.8093404827560986


==> val_acc_1.csv <==
Wall time,Step,Value
1518870843.3423003,0,0
1518870843.3423004,1,0.6546524167060852
1518870865.349052,2,0.7864010000228882
1518870887.3753576,3,0.8611587023735046
1518870909.338276,4,0.9019311785697937
1518870931.3003566,5,0.9220364999771118
1518870953.3484874,6,0.9316502618789673
1518870975.220541,7,0.942335000038147
1518870997.2365148,8,0.9529318809509277
1518871019.1146905,9,0.9527036547660828
1518871041.1218402,10,0.9532127976417542


==> val_acc_2.csv <==
Wall time,Step,Value
1518872476.2708756,0,0
1518872476.2708757,1,0.5059544444084167
1518872493.9125125,2,0.6949842262268066
1518872511.6270072,3,0.8015233135223389
1518872529.3184373,4,0.8640689086914062
1518872546.9171531,5,0.9061464285850525
1518872564.6603782,6,0.9220776190757751
1518872582.208108,7,0.9300052380561829
1518872599.902678,8,0.9375948214530945
1518872617.4882584,9,0.9479459524154663
1518872635.1338072,10,0.9473753571510315


==> val_acc_3.csv <==
Wall time,Step,Value
1518871676.088361,0,0
1518871676.088371,1,0.6535712289810181
1518871696.353419,2,0.7619056868553162
1518871716.6819098,3,0.8444969892501831
1518871736.9733958,4,0.8876937651634216
1518871757.1552098,5,0.916731448173523
1518871777.3595092,6,0.9283788013458252
1518871797.4956737,7,0.9295041966438293
1518871818.8482776,8,0.9489985704421997
1518871839.1501129,9,0.949520468711853
1518871859.4565418,10,0.9408252739906311


==> val_acc_4.csv <==
Wall time,Step,Value
1518877785.4805981,0,0
1518877785.4805982,1,0.5088578462600708
1518877795.3561242,2,0.5137103796005249
1518877805.3332257,3,0.5261994004249573
1518877815.9974518,4,0.528268039226532
1518877826.650299,5,0.5455435514450073
1518877837.2885468,6,0.5695422291755676
1518877847.3429482,7,0.6106734275817871
1518877857.2098117,8,0.5942781567573547
1518877867.0990849,9,0.6088358163833618
1518877876.9226332,10,0.6311619877815247

